Sharp Time--Data Tradeoffs for Linear Inverse Problems

In this paper we characterize sharp time-data tradeoffs for optimization problems used for solving linear inverse problems. We focus on the minimization of a least-squares objective subject to a constraint defined as the sub-level set of a penalty function. We present a unified convergence analysis of the gradient projection algorithm applied to such problems. We sharply characterize the convergence rate associated with a wide variety of random measurement ensembles in terms of the number of measurements and structural complexity of the signal with respect to the chosen penalty function. The results apply to both convex and nonconvex constraints, demonstrating that a linear convergence rate is attainable even though the least squares objective is not strongly convex in these settings. When specialized to Gaussian measurements our results show that such linear convergence occurs when the number of measurements is merely 4 times the minimal number required to recover the desired signal at all (a.k.a. the phase transition). We also achieve a slower but geometric rate of convergence precisely above the phase transition point. Extensive numerical results suggest that the derived rates exactly match the empirical performance.

==> PTmat.dat <==
   1.0000000e-02   5.0000000e-02   0.0000000e+00
   1.0000000e-02   1.5000000e-01   0.0000000e+00
   1.0000000e-02   2.5000000e-01   8.2000000e-01
   1.0000000e-02   3.5000000e-01   1.0000000e+00
   1.0000000e-02   4.5000000e-01   1.0000000e+00
   1.0000000e-02   5.5000000e-01   1.0000000e+00
   1.0000000e-02   6.5000000e-01   1.0000000e+00
   1.0000000e-02   7.5000000e-01   1.0000000e+00
   1.0000000e-02   8.5000000e-01   1.0000000e+00
   1.0000000e-02   9.5000000e-01   1.0000000e+00
   1.0000000e-02   1.0500000e+00   1.0000000e+00
   1.0000000e-02   1.1500000e+00   1.0000000e+00
   1.0000000e-02   1.2500000e+00   1.0000000e+00
   1.0000000e-02   1.3500000e+00   1.0000000e+00
   1.0000000e-02   1.4500000e+00   1.0000000e+00
   1.0000000e-02   1.5500000e+00   1.0000000e+00
   1.0000000e-02   1.6500000e+00   1.0000000e+00
   1.0000000e-02   1.7500000e+00   1.0000000e+00
   1.0000000e-02   1.8500000e+00   1.0000000e+00
   1.0000000e-02   1.9500000e+00   1.0000000e+00
   1.0000000e-02   2.0500000e+00   1.0000000e+00
   1.0000000e-02   2.1500000e+00   1.0000000e+00
   1.0000000e-02   2.2500000e+00   1.0000000e+00
   1.0000000e-02   2.3500000e+00   1.0000000e+00
   1.0000000e-02   2.4500000e+00   1.0000000e+00
   1.0000000e-02   2.5500000e+00   1.0000000e+00
   1.0000000e-02   2.6500000e+00   1.0000000e+00
   1.0000000e-02   2.7500000e+00   1.0000000e+00
   1.0000000e-02   2.8500000e+00   1.0000000e+00
   1.0000000e-02   2.9500000e+00   1.0000000e+00
   1.0000000e-02   3.0500000e+00   1.0000000e+00
   1.0000000e-02   3.1500000e+00   1.0000000e+00
   1.0000000e-02   3.2500000e+00   1.0000000e+00
   1.0000000e-02   3.3500000e+00   1.0000000e+00
   1.0000000e-02   3.4500000e+00   1.0000000e+00
   1.0000000e-02   3.5500000e+00   1.0000000e+00
   1.0000000e-02   3.6500000e+00   1.0000000e+00
   1.0000000e-02   3.7500000e+00   1.0000000e+00
   1.0000000e-02   3.8500000e+00   1.0000000e+00
   1.0000000e-02   3.9500000e+00   1.0000000e+00
   1.0000000e-02   4.0500000e+00   1.0000000e+00
   1.0000000e-02   4.1500000e+00   1.0000000e+00
   1.0000000e-02   4.2500000e+00   1.0000000e+00
   1.0000000e-02   4.3500000e+00   1.0000000e+00
   1.0000000e-02   4.4500000e+00   1.0000000e+00
   1.0000000e-02   4.5500000e+00   1.0000000e+00
   1.0000000e-02   4.6500000e+00   1.0000000e+00
   1.0000000e-02   4.7500000e+00   1.0000000e+00
   1.0000000e-02   4.8500000e+00   1.0000000e+00
   1.0000000e-02   4.9500000e+00   1.0000000e+00
   1.0000000e-02   5.0500000e+00   1.0000000e+00
   1.0000000e-02   5.1500000e+00   1.0000000e+00
   1.0000000e-02   5.2500000e+00   1.0000000e+00
   1.0000000e-02   5.3500000e+00   1.0000000e+00
   1.0000000e-02   5.4500000e+00   1.0000000e+00
   1.0000000e-02   5.5500000e+00   1.0000000e+00
   1.0000000e-02   5.6500000e+00   1.0000000e+00
   1.0000000e-02   5.7500000e+00   1.0000000e+00
   1.0000000e-02   5.8500000e+00   1.0000000e+00
   1.0000000e-02   5.9500000e+00   1.0000000e+00
   1.0000000e-02   6.0500000e+00   1.0000000e+00
   1.0000000e-02   6.1500000e+00   1.0000000e+00
   1.0000000e-02   6.2500000e+00   1.0000000e+00
   1.0000000e-02   6.3500000e+00   1.0000000e+00
   1.0000000e-02   6.4500000e+00   1.0000000e+00
   1.0000000e-02   6.5500000e+00   1.0000000e+00
   1.0000000e-02   6.6500000e+00   1.0000000e+00
   1.0000000e-02   6.7500000e+00   1.0000000e+00
   1.0000000e-02   6.8500000e+00   1.0000000e+00
   1.0000000e-02   6.9500000e+00   1.0000000e+00
   1.0000000e-02   7.0500000e+00   1.0000000e+00
   1.0000000e-02   7.1500000e+00   1.0000000e+00
   1.0000000e-02   7.2500000e+00   1.0000000e+00
   1.0000000e-02   7.3500000e+00   1.0000000e+00
   1.0000000e-02   7.4500000e+00   1.0000000e+00
   1.0000000e-02   7.5500000e+00   1.0000000e+00
   1.0000000e-02   7.6500000e+00   1.0000000e+00
   1.0000000e-02   7.7500000e+00   1.0000000e+00
   1.0000000e-02   7.8500000e+00   1.0000000e+00
   1.0000000e-02   7.9500000e+00   1.0000000e+00
   2.0000000e-02   5.0000000e-02   0.0000000e+00
   2.0000000e-02   1.5000000e-01   0.0000000e+00
   2.0000000e-02   2.5000000e-01   0.0000000e+00
   2.0000000e-02   3.5000000e-01   0.0000000e+00
   2.0000000e-02   4.5000000e-01   8.2000000e-01
   2.0000000e-02   5.5000000e-01   1.0000000e+00
   2.0000000e-02   6.5000000e-01   1.0000000e+00
   2.0000000e-02   7.5000000e-01   1.0000000e+00
   2.0000000e-02   8.5000000e-01   1.0000000e+00
   2.0000000e-02   9.5000000e-01   1.0000000e+00
   2.0000000e-02   1.0500000e+00   1.0000000e+00
   2.0000000e-02   1.1500000e+00   1.0000000e+00
   2.0000000e-02   1.2500000e+00   1.0000000e+00
   2.0000000e-02   1.3500000e+00   1.0000000e+00
   2.0000000e-02   1.4500000e+00   1.0000000e+00
   2.0000000e-02   1.5500000e+00   1.0000000e+00
   2.0000000e-02   1.6500000e+00   1.0000000e+00
   2.0000000e-02   1.7500000e+00   1.0000000e+00
   2.0000000e-02   1.8500000e+00   1.0000000e+00
   2.0000000e-02   1.9500000e+00   1.0000000e+00
   2.0000000e-02   2.0500000e+00   1.0000000e+00
   2.0000000e-02   2.1500000e+00   1.0000000e+00
   2.0000000e-02   2.2500000e+00   1.0000000e+00
   2.0000000e-02   2.3500000e+00   1.0000000e+00
   2.0000000e-02   2.4500000e+00   1.0000000e+00
   2.0000000e-02   2.5500000e+00   1.0000000e+00
   2.0000000e-02   2.6500000e+00   1.0000000e+00
   2.0000000e-02   2.7500000e+00   1.0000000e+00
   2.0000000e-02   2.8500000e+00   1.0000000e+00
   2.0000000e-02   2.9500000e+00   1.0000000e+00
   2.0000000e-02   3.0500000e+00   1.0000000e+00
   2.0000000e-02   3.1500000e+00   1.0000000e+00
   2.0000000e-02   3.2500000e+00   1.0000000e+00
   2.0000000e-02   3.3500000e+00   1.0000000e+00
   2.0000000e-02   3.4500000e+00   1.0000000e+00
   2.0000000e-02   3.5500000e+00   1.0000000e+00
   2.0000000e-02   3.6500000e+00   1.0000000e+00
   2.0000000e-02   3.7500000e+00   1.0000000e+00
   2.0000000e-02   3.8500000e+00   1.0000000e+00
   2.0000000e-02   3.9500000e+00   1.0000000e+00
   2.0000000e-02   4.0500000e+00   1.0000000e+00
   2.0000000e-02   4.1500000e+00   1.0000000e+00
   2.0000000e-02   4.2500000e+00   1.0000000e+00
   2.0000000e-02   4.3500000e+00   1.0000000e+00
   2.0000000e-02   4.4500000e+00   1.0000000e+00
   2.0000000e-02   4.5500000e+00   1.0000000e+00
   2.0000000e-02   4.6500000e+00   1.0000000e+00
   2.0000000e-02   4.7500000e+00   1.0000000e+00
   2.0000000e-02   4.8500000e+00   1.0000000e+00
   2.0000000e-02   4.9500000e+00   1.0000000e+00
   2.0000000e-02   5.0500000e+00   1.0000000e+00
   2.0000000e-02   5.1500000e+00   1.0000000e+00
   2.0000000e-02   5.2500000e+00   1.0000000e+00
   2.0000000e-02   5.3500000e+00   1.0000000e+00
   2.0000000e-02   5.4500000e+00   1.0000000e+00
   2.0000000e-02   5.5500000e+00   1.0000000e+00
   2.0000000e-02   5.6500000e+00   1.0000000e+00
   2.0000000e-02   5.7500000e+00   1.0000000e+00
   2.0000000e-02   5.8500000e+00   1.0000000e+00
   2.0000000e-02   5.9500000e+00   1.0000000e+00
   2.0000000e-02   6.0500000e+00   1.0000000e+00
   2.0000000e-02   6.1500000e+00   1.0000000e+00
   2.0000000e-02   6.2500000e+00   1.0000000e+00
   2.0000000e-02   6.3500000e+00   1.0000000e+00
   2.0000000e-02   6.4500000e+00   1.0000000e+00
   2.0000000e-02   6.5500000e+00   1.0000000e+00
   2.0000000e-02   6.6500000e+00   1.0000000e+00
   2.0000000e-02   6.7500000e+00   1.0000000e+00
   2.0000000e-02   6.8500000e+00   1.0000000e+00
   2.0000000e-02   6.9500000e+00   1.0000000e+00
   2.0000000e-02   7.0500000e+00   1.0000000e+00
   2.0000000e-02   7.1500000e+00   1.0000000e+00
   2.0000000e-02   7.2500000e+00   1.0000000e+00
   2.0000000e-02   7.3500000e+00   1.0000000e+00
   2.0000000e-02   7.4500000e+00   1.0000000e+00
   2.0000000e-02   7.5500000e+00   1.0000000e+00
   2.0000000e-02   7.6500000e+00   1.0000000e+00
   2.0000000e-02   7.7500000e+00   1.0000000e+00
   2.0000000e-02   7.8500000e+00   1.0000000e+00
   2.0000000e-02   7.9500000e+00   1.0000000e+00
   3.0000000e-02   5.0000000e-02   0.0000000e+00
   3.0000000e-02   1.5000000e-01   0.0000000e+00
   3.0000000e-02   2.5000000e-01   0.0000000e+00
   3.0000000e-02   3.5000000e-01   0.0000000e+00
   3.0000000e-02   4.5000000e-01   0.0000000e+00
   3.0000000e-02   5.5000000e-01   1.2000000e-01
   3.0000000e-02   6.5000000e-01   9.8000000e-01
   3.0000000e-02   7.5000000e-01   1.0000000e+00
   3.0000000e-02   8.5000000e-01   1.0000000e+00
   3.0000000e-02   9.5000000e-01   1.0000000e+00
   3.0000000e-02   1.0500000e+00   1.0000000e+00
   3.0000000e-02   1.1500000e+00   1.0000000e+00
   3.0000000e-02   1.2500000e+00   1.0000000e+00
   3.0000000e-02   1.3500000e+00   1.0000000e+00
   3.0000000e-02   1.4500000e+00   1.0000000e+00
   3.0000000e-02   1.5500000e+00   1.0000000e+00
   3.0000000e-02   1.6500000e+00   1.0000000e+00
   3.0000000e-02   1.7500000e+00   1.0000000e+00
   3.0000000e-02   1.8500000e+00   1.0000000e+00
   3.0000000e-02   1.9500000e+00   1.0000000e+00
   3.0000000e-02   2.0500000e+00   1.0000000e+00
   3.0000000e-02   2.1500000e+00   1.0000000e+00
   3.0000000e-02   2.2500000e+00   1.0000000e+00
   3.0000000e-02   2.3500000e+00   1.0000000e+00
   3.0000000e-02   2.4500000e+00   1.0000000e+00
   3.0000000e-02   2.5500000e+00   1.0000000e+00
   3.0000000e-02   2.6500000e+00   1.0000000e+00
   3.0000000e-02   2.7500000e+00   1.0000000e+00
   3.0000000e-02   2.8500000e+00   1.0000000e+00
   3.0000000e-02   2.9500000e+00   1.0000000e+00
   3.0000000e-02   3.0500000e+00   1.0000000e+00
   3.0000000e-02   3.1500000e+00   1.0000000e+00
   3.0000000e-02   3.2500000e+00   1.0000000e+00
   3.0000000e-02   3.3500000e+00   1.0000000e+00
   3.0000000e-02   3.4500000e+00   1.0000000e+00
   3.0000000e-02   3.5500000e+00   1.0000000e+00
   3.0000000e-02   3.6500000e+00   1.0000000e+00
   3.0000000e-02   3.7500000e+00   1.0000000e+00
   3.0000000e-02   3.8500000e+00   1.0000000e+00
   3.0000000e-02   3.9500000e+00   1.0000000e+00
   3.0000000e-02   4.0500000e+00   1.0000000e+00
   3.0000000e-02   4.1500000e+00   1.0000000e+00
   3.0000000e-02   4.2500000e+00   1.0000000e+00
   3.0000000e-02   4.3500000e+00   1.0000000e+00
   3.0000000e-02   4.4500000e+00   1.0000000e+00
   3.0000000e-02   4.5500000e+00   1.0000000e+00
   3.0000000e-02   4.6500000e+00   1.0000000e+00
   3.0000000e-02   4.7500000e+00   1.0000000e+00
   3.0000000e-02   4.8500000e+00   1.0000000e+00
   3.0000000e-02   4.9500000e+00   1.0000000e+00
   3.0000000e-02   5.0500000e+00   1.0000000e+00
   3.0000000e-02   5.1500000e+00   1.0000000e+00
   3.0000000e-02   5.2500000e+00   1.0000000e+00
   3.0000000e-02   5.3500000e+00   1.0000000e+00
   3.0000000e-02   5.4500000e+00   1.0000000e+00
   3.0000000e-02   5.5500000e+00   1.0000000e+00
   3.0000000e-02   5.6500000e+00   1.0000000e+00
   3.0000000e-02   5.7500000e+00   1.0000000e+00
   3.0000000e-02   5.8500000e+00   1.0000000e+00
   3.0000000e-02   5.9500000e+00   1.0000000e+00
   3.0000000e-02   6.0500000e+00   1.0000000e+00
   3.0000000e-02   6.1500000e+00   1.0000000e+00
   3.0000000e-02   6.2500000e+00   1.0000000e+00
   3.0000000e-02   6.3500000e+00   1.0000000e+00
   3.0000000e-02   6.4500000e+00   1.0000000e+00
   3.0000000e-02   6.5500000e+00   1.0000000e+00
   3.0000000e-02   6.6500000e+00   1.0000000e+00
   3.0000000e-02   6.7500000e+00   1.0000000e+00
   3.0000000e-02   6.8500000e+00   1.0000000e+00
   3.0000000e-02   6.9500000e+00   1.0000000e+00
   3.0000000e-02   7.0500000e+00   1.0000000e+00
   3.0000000e-02   7.1500000e+00   1.0000000e+00
   3.0000000e-02   7.2500000e+00   1.0000000e+00
   3.0000000e-02   7.3500000e+00   1.0000000e+00
   3.0000000e-02   7.4500000e+00   1.0000000e+00
   3.0000000e-02   7.5500000e+00   1.0000000e+00
   3.0000000e-02   7.6500000e+00   1.0000000e+00
   3.0000000e-02   7.7500000e+00   1.0000000e+00
   3.0000000e-02   7.8500000e+00   1.0000000e+00
   3.0000000e-02   7.9500000e+00   1.0000000e+00
   4.0000000e-02   5.0000000e-02   0.0000000e+00
   4.0000000e-02   1.5000000e-01   0.0000000e+00
   4.0000000e-02   2.5000000e-01   0.0000000e+00
   4.0000000e-02   3.5000000e-01   0.0000000e+00
   4.0000000e-02   4.5000000e-01   0.0000000e+00
   4.0000000e-02   5.5000000e-01   0.0000000e+00
   4.0000000e-02   6.5000000e-01   0.0000000e+00
   4.0000000e-02   7.5000000e-01   6.0000000e-01
   4.0000000e-02   8.5000000e-01   1.0000000e+00
   4.0000000e-02   9.5000000e-01   1.0000000e+00
   4.0000000e-02   1.0500000e+00   1.0000000e+00
   4.0000000e-02   1.1500000e+00   1.0000000e+00
   4.0000000e-02   1.2500000e+00   1.0000000e+00
   4.0000000e-02   1.3500000e+00   1.0000000e+00
   4.0000000e-02   1.4500000e+00   1.0000000e+00
   4.0000000e-02   1.5500000e+00   1.0000000e+00
   4.0000000e-02   1.6500000e+00   1.0000000e+00
   4.0000000e-02   1.7500000e+00   1.0000000e+00
   4.0000000e-02   1.8500000e+00   1.0000000e+00
   4.0000000e-02   1.9500000e+00   1.0000000e+00
   4.0000000e-02   2.0500000e+00   1.0000000e+00
   4.0000000e-02   2.1500000e+00   1.0000000e+00
   4.0000000e-02   2.2500000e+00   1.0000000e+00
   4.0000000e-02   2.3500000e+00   1.0000000e+00
   4.0000000e-02   2.4500000e+00   1.0000000e+00
   4.0000000e-02   2.5500000e+00   1.0000000e+00
   4.0000000e-02   2.6500000e+00   1.0000000e+00
   4.0000000e-02   2.7500000e+00   1.0000000e+00
   4.0000000e-02   2.8500000e+00   1.0000000e+00
   4.0000000e-02   2.9500000e+00   1.0000000e+00
   4.0000000e-02   3.0500000e+00   1.0000000e+00
   4.0000000e-02   3.1500000e+00   1.0000000e+00
   4.0000000e-02   3.2500000e+00   1.0000000e+00
   4.0000000e-02   3.3500000e+00   1.0000000e+00
   4.0000000e-02   3.4500000e+00   1.0000000e+00
   4.0000000e-02   3.5500000e+00   1.0000000e+00
   4.0000000e-02   3.6500000e+00   1.0000000e+00
   4.0000000e-02   3.7500000e+00   1.0000000e+00
   4.0000000e-02   3.8500000e+00   1.0000000e+00
   4.0000000e-02   3.9500000e+00   1.0000000e+00
   4.0000000e-02   4.0500000e+00   1.0000000e+00
   4.0000000e-02   4.1500000e+00   1.0000000e+00
   4.0000000e-02   4.2500000e+00   1.0000000e+00
   4.0000000e-02   4.3500000e+00   1.0000000e+00
   4.0000000e-02   4.4500000e+00   1.0000000e+00
   4.0000000e-02   4.5500000e+00   1.0000000e+00
   4.0000000e-02   4.6500000e+00   1.0000000e+00
   4.0000000e-02   4.7500000e+00   1.0000000e+00
   4.0000000e-02   4.8500000e+00   1.0000000e+00
   4.0000000e-02   4.9500000e+00   1.0000000e+00
   4.0000000e-02   5.0500000e+00   1.0000000e+00
   4.0000000e-02   5.1500000e+00   1.0000000e+00
   4.0000000e-02   5.2500000e+00   1.0000000e+00
   4.0000000e-02   5.3500000e+00   1.0000000e+00
   4.0000000e-02   5.4500000e+00   1.0000000e+00
   4.0000000e-02   5.5500000e+00   1.0000000e+00
   4.0000000e-02   5.6500000e+00   1.0000000e+00
   4.0000000e-02   5.7500000e+00   1.0000000e+00
   4.0000000e-02   5.8500000e+00   1.0000000e+00
   4.0000000e-02   5.9500000e+00   1.0000000e+00
   4.0000000e-02   6.0500000e+00   1.0000000e+00
   4.0000000e-02   6.1500000e+00   1.0000000e+00
   4.0000000e-02   6.2500000e+00   1.0000000e+00
   4.0000000e-02   6.3500000e+00   1.0000000e+00
   4.0000000e-02   6.4500000e+00   1.0000000e+00
   4.0000000e-02   6.5500000e+00   1.0000000e+00
   4.0000000e-02   6.6500000e+00   1.0000000e+00
   4.0000000e-02   6.7500000e+00   1.0000000e+00
   4.0000000e-02   6.8500000e+00   1.0000000e+00
   4.0000000e-02   6.9500000e+00   1.0000000e+00
   4.0000000e-02   7.0500000e+00   1.0000000e+00
   4.0000000e-02   7.1500000e+00   1.0000000e+00
   4.0000000e-02   7.2500000e+00   1.0000000e+00
   4.0000000e-02   7.3500000e+00   1.0000000e+00
   4.0000000e-02   7.4500000e+00   1.0000000e+00
   4.0000000e-02   7.5500000e+00   1.0000000e+00
   4.0000000e-02   7.6500000e+00   1.0000000e+00
   4.0000000e-02   7.7500000e+00   1.0000000e+00
   4.0000000e-02   7.8500000e+00   1.0000000e+00
   4.0000000e-02   7.9500000e+00   1.0000000e+00
   5.0000000e-02   5.0000000e-02   0.0000000e+00
   5.0000000e-02   1.5000000e-01   0.0000000e+00
   5.0000000e-02   2.5000000e-01   0.0000000e+00
   5.0000000e-02   3.5000000e-01   0.0000000e+00
   5.0000000e-02   4.5000000e-01   0.0000000e+00
   5.0000000e-02   5.5000000e-01   0.0000000e+00
   5.0000000e-02   6.5000000e-01   0.0000000e+00
   5.0000000e-02   7.5000000e-01   0.0000000e+00
   5.0000000e-02   8.5000000e-01   1.6000000e-01
   5.0000000e-02   9.5000000e-01   9.4000000e-01
   5.0000000e-02   1.0500000e+00   1.0000000e+00
   5.0000000e-02   1.1500000e+00   1.0000000e+00
   5.0000000e-02   1.2500000e+00   1.0000000e+00
   5.0000000e-02   1.3500000e+00   1.0000000e+00
   5.0000000e-02   1.4500000e+00   1.0000000e+00
   5.0000000e-02   1.5500000e+00   1.0000000e+00
   5.0000000e-02   1.6500000e+00   1.0000000e+00
   5.0000000e-02   1.7500000e+00   1.0000000e+00
   5.0000000e-02   1.8500000e+00   1.0000000e+00
   5.0000000e-02   1.9500000e+00   1.0000000e+00
   5.0000000e-02   2.0500000e+00   1.0000000e+00
   5.0000000e-02   2.1500000e+00   1.0000000e+00
   5.0000000e-02   2.2500000e+00   1.0000000e+00
   5.0000000e-02   2.3500000e+00   1.0000000e+00
   5.0000000e-02   2.4500000e+00   1.0000000e+00
   5.0000000e-02   2.5500000e+00   1.0000000e+00
   5.0000000e-02   2.6500000e+00   1.0000000e+00
   5.0000000e-02   2.7500000e+00   1.0000000e+00
   5.0000000e-02   2.8500000e+00   1.0000000e+00
   5.0000000e-02   2.9500000e+00   1.0000000e+00
   5.0000000e-02   3.0500000e+00   1.0000000e+00
   5.0000000e-02   3.1500000e+00   1.0000000e+00
   5.0000000e-02   3.2500000e+00   1.0000000e+00
   5.0000000e-02   3.3500000e+00   1.0000000e+00
   5.0000000e-02   3.4500000e+00   1.0000000e+00
   5.0000000e-02   3.5500000e+00   1.0000000e+00
   5.0000000e-02   3.6500000e+00   1.0000000e+00
   5.0000000e-02   3.7500000e+00   1.0000000e+00
   5.0000000e-02   3.8500000e+00   1.0000000e+00
   5.0000000e-02   3.9500000e+00   1.0000000e+00
   5.0000000e-02   4.0500000e+00   1.0000000e+00
   5.0000000e-02   4.1500000e+00   1.0000000e+00
   5.0000000e-02   4.2500000e+00   1.0000000e+00
   5.0000000e-02   4.3500000e+00   1.0000000e+00
   5.0000000e-02   4.4500000e+00   1.0000000e+00
   5.0000000e-02   4.5500000e+00   1.0000000e+00
   5.0000000e-02   4.6500000e+00   1.0000000e+00
   5.0000000e-02   4.7500000e+00   1.0000000e+00
   5.0000000e-02   4.8500000e+00   1.0000000e+00
   5.0000000e-02   4.9500000e+00   1.0000000e+00
   5.0000000e-02   5.0500000e+00   1.0000000e+00
   5.0000000e-02   5.1500000e+00   1.0000000e+00
   5.0000000e-02   5.2500000e+00   1.0000000e+00
   5.0000000e-02   5.3500000e+00   1.0000000e+00
   5.0000000e-02   5.4500000e+00   1.0000000e+00
   5.0000000e-02   5.5500000e+00   1.0000000e+00
   5.0000000e-02   5.6500000e+00   1.0000000e+00
   5.0000000e-02   5.7500000e+00   1.0000000e+00
   5.0000000e-02   5.8500000e+00   1.0000000e+00
   5.0000000e-02   5.9500000e+00   1.0000000e+00
   5.0000000e-02   6.0500000e+00   1.0000000e+00
   5.0000000e-02   6.1500000e+00   1.0000000e+00
   5.0000000e-02   6.2500000e+00   1.0000000e+00
   5.0000000e-02   6.3500000e+00   1.0000000e+00
   5.0000000e-02   6.4500000e+00   1.0000000e+00
   5.0000000e-02   6.5500000e+00   1.0000000e+00
   5.0000000e-02   6.6500000e+00   1.0000000e+00
   5.0000000e-02   6.7500000e+00   1.0000000e+00
   5.0000000e-02   6.8500000e+00   1.0000000e+00
   5.0000000e-02   6.9500000e+00   1.0000000e+00
   5.0000000e-02   7.0500000e+00   1.0000000e+00
   5.0000000e-02   7.1500000e+00   1.0000000e+00
   5.0000000e-02   7.2500000e+00   1.0000000e+00
   5.0000000e-02   7.3500000e+00   1.0000000e+00
   5.0000000e-02   7.4500000e+00   1.0000000e+00
   5.0000000e-02   7.5500000e+00   1.0000000e+00
   5.0000000e-02   7.6500000e+00   1.0000000e+00
   5.0000000e-02   7.7500000e+00   1.0000000e+00
   5.0000000e-02   7.8500000e+00   1.0000000e+00
   5.0000000e-02   7.9500000e+00   1.0000000e+00
   6.0000000e-02   5.0000000e-02   0.0000000e+00
   6.0000000e-02   1.5000000e-01   0.0000000e+00
   6.0000000e-02   2.5000000e-01   0.0000000e+00
   6.0000000e-02   3.5000000e-01   0.0000000e+00
   6.0000000e-02   4.5000000e-01   0.0000000e+00
   6.0000000e-02   5.5000000e-01   0.0000000e+00
   6.0000000e-02   6.5000000e-01   0.0000000e+00
   6.0000000e-02   7.5000000e-01   0.0000000e+00
   6.0000000e-02   8.5000000e-01   0.0000000e+00
   6.0000000e-02   9.5000000e-01   0.0000000e+00
   6.0000000e-02   1.0500000e+00   7.8000000e-01
   6.0000000e-02   1.1500000e+00   1.0000000e+00
   6.0000000e-02   1.2500000e+00   1.0000000e+00
   6.0000000e-02   1.3500000e+00   1.0000000e+00
   6.0000000e-02   1.4500000e+00   1.0000000e+00
   6.0000000e-02   1.5500000e+00   1.0000000e+00
   6.0000000e-02   1.6500000e+00   1.0000000e+00
   6.0000000e-02   1.7500000e+00   1.0000000e+00
   6.0000000e-02   1.8500000e+00   1.0000000e+00
   6.0000000e-02   1.9500000e+00   1.0000000e+00
   6.0000000e-02   2.0500000e+00   1.0000000e+00
   6.0000000e-02   2.1500000e+00   1.0000000e+00
   6.0000000e-02   2.2500000e+00   1.0000000e+00
   6.0000000e-02   2.3500000e+00   1.0000000e+00
   6.0000000e-02   2.4500000e+00   1.0000000e+00
   6.0000000e-02   2.5500000e+00   1.0000000e+00
   6.0000000e-02   2.6500000e+00   1.0000000e+00
   6.0000000e-02   2.7500000e+00   1.0000000e+00
   6.0000000e-02   2.8500000e+00   1.0000000e+00
   6.0000000e-02   2.9500000e+00   1.0000000e+00
   6.0000000e-02   3.0500000e+00   1.0000000e+00
   6.0000000e-02   3.1500000e+00   1.0000000e+00
   6.0000000e-02   3.2500000e+00   1.0000000e+00
   6.0000000e-02   3.3500000e+00   1.0000000e+00
   6.0000000e-02   3.4500000e+00   1.0000000e+00
   6.0000000e-02   3.5500000e+00   1.0000000e+00
   6.0000000e-02   3.6500000e+00   1.0000000e+00
   6.0000000e-02   3.7500000e+00   1.0000000e+00
   6.0000000e-02   3.8500000e+00   1.0000000e+00
   6.0000000e-02   3.9500000e+00   1.0000000e+00
   6.0000000e-02   4.0500000e+00   1.0000000e+00
   6.0000000e-02   4.1500000e+00   1.0000000e+00
   6.0000000e-02   4.2500000e+00   1.0000000e+00
   6.0000000e-02   4.3500000e+00   1.0000000e+00
   6.0000000e-02   4.4500000e+00   1.0000000e+00
   6.0000000e-02   4.5500000e+00   1.0000000e+00
   6.0000000e-02   4.6500000e+00   1.0000000e+00
   6.0000000e-02   4.7500000e+00   1.0000000e+00
   6.0000000e-02   4.8500000e+00   1.0000000e+00
   6.0000000e-02   4.9500000e+00   1.0000000e+00
   6.0000000e-02   5.0500000e+00   1.0000000e+00
   6.0000000e-02   5.1500000e+00   1.0000000e+00
   6.0000000e-02   5.2500000e+00   1.0000000e+00
   6.0000000e-02   5.3500000e+00   1.0000000e+00
   6.0000000e-02   5.4500000e+00   1.0000000e+00
   6.0000000e-02   5.5500000e+00   1.0000000e+00
   6.0000000e-02   5.6500000e+00   1.0000000e+00
   6.0000000e-02   5.7500000e+00   1.0000000e+00
   6.0000000e-02   5.8500000e+00   1.0000000e+00
   6.0000000e-02   5.9500000e+00   1.0000000e+00
   6.0000000e-02   6.0500000e+00   1.0000000e+00
   6.0000000e-02   6.1500000e+00   1.0000000e+00
   6.0000000e-02   6.2500000e+00   1.0000000e+00
   6.0000000e-02   6.3500000e+00   1.0000000e+00
   6.0000000e-02   6.4500000e+00   1.0000000e+00
   6.0000000e-02   6.5500000e+00   1.0000000e+00
   6.0000000e-02   6.6500000e+00   1.0000000e+00
   6.0000000e-02   6.7500000e+00   1.0000000e+00
   6.0000000e-02   6.8500000e+00   1.0000000e+00
   6.0000000e-02   6.9500000e+00   1.0000000e+00
   6.0000000e-02   7.0500000e+00   1.0000000e+00
   6.0000000e-02   7.1500000e+00   1.0000000e+00
   6.0000000e-02   7.2500000e+00   1.0000000e+00
   6.0000000e-02   7.3500000e+00   1.0000000e+00
   6.0000000e-02   7.4500000e+00   1.0000000e+00
   6.0000000e-02   7.5500000e+00   1.0000000e+00
   6.0000000e-02   7.6500000e+00   1.0000000e+00
   6.0000000e-02   7.7500000e+00   1.0000000e+00
   6.0000000e-02   7.8500000e+00   1.0000000e+00
   6.0000000e-02   7.9500000e+00   1.0000000e+00
   7.0000000e-02   5.0000000e-02   0.0000000e+00
   7.0000000e-02   1.5000000e-01   0.0000000e+00
   7.0000000e-02   2.5000000e-01   0.0000000e+00
   7.0000000e-02   3.5000000e-01   0.0000000e+00
   7.0000000e-02   4.5000000e-01   0.0000000e+00
   7.0000000e-02   5.5000000e-01   0.0000000e+00
   7.0000000e-02   6.5000000e-01   0.0000000e+00
   7.0000000e-02   7.5000000e-01   0.0000000e+00
   7.0000000e-02   8.5000000e-01   0.0000000e+00
   7.0000000e-02   9.5000000e-01   0.0000000e+00
   7.0000000e-02   1.0500000e+00   0.0000000e+00
   7.0000000e-02   1.1500000e+00   4.6000000e-01
   7.0000000e-02   1.2500000e+00   9.4000000e-01
   7.0000000e-02   1.3500000e+00   1.0000000e+00
   7.0000000e-02   1.4500000e+00   1.0000000e+00
   7.0000000e-02   1.5500000e+00   1.0000000e+00
   7.0000000e-02   1.6500000e+00   1.0000000e+00
   7.0000000e-02   1.7500000e+00   1.0000000e+00
   7.0000000e-02   1.8500000e+00   1.0000000e+00
   7.0000000e-02   1.9500000e+00   1.0000000e+00
   7.0000000e-02   2.0500000e+00   1.0000000e+00
   7.0000000e-02   2.1500000e+00   1.0000000e+00
   7.0000000e-02   2.2500000e+00   1.0000000e+00
   7.0000000e-02   2.3500000e+00   1.0000000e+00
   7.0000000e-02   2.4500000e+00   1.0000000e+00
   7.0000000e-02   2.5500000e+00   1.0000000e+00
   7.0000000e-02   2.6500000e+00   1.0000000e+00
   7.0000000e-02   2.7500000e+00   1.0000000e+00
   7.0000000e-02   2.8500000e+00   1.0000000e+00
   7.0000000e-02   2.9500000e+00   1.0000000e+00
   7.0000000e-02   3.0500000e+00   1.0000000e+00
   7.0000000e-02   3.1500000e+00   1.0000000e+00
   7.0000000e-02   3.2500000e+00   1.0000000e+00
   7.0000000e-02   3.3500000e+00   1.0000000e+00
   7.0000000e-02   3.4500000e+00   1.0000000e+00
   7.0000000e-02   3.5500000e+00   1.0000000e+00
   7.0000000e-02   3.6500000e+00   1.0000000e+00
   7.0000000e-02   3.7500000e+00   1.0000000e+00
   7.0000000e-02   3.8500000e+00   1.0000000e+00
   7.0000000e-02   3.9500000e+00   1.0000000e+00
   7.0000000e-02   4.0500000e+00   1.0000000e+00
   7.0000000e-02   4.1500000e+00   1.0000000e+00
   7.0000000e-02   4.2500000e+00   1.0000000e+00
   7.0000000e-02   4.3500000e+00   1.0000000e+00
   7.0000000e-02   4.4500000e+00   1.0000000e+00
   7.0000000e-02   4.5500000e+00   1.0000000e+00
   7.0000000e-02   4.6500000e+00   1.0000000e+00
   7.0000000e-02   4.7500000e+00   1.0000000e+00
   7.0000000e-02   4.8500000e+00   1.0000000e+00
   7.0000000e-02   4.9500000e+00   1.0000000e+00
   7.0000000e-02   5.0500000e+00   1.0000000e+00
   7.0000000e-02   5.1500000e+00   1.0000000e+00
   7.0000000e-02   5.2500000e+00   1.0000000e+00
   7.0000000e-02   5.3500000e+00   1.0000000e+00
   7.0000000e-02   5.4500000e+00   1.0000000e+00
   7.0000000e-02   5.5500000e+00   1.0000000e+00
   7.0000000e-02   5.6500000e+00   1.0000000e+00
   7.0000000e-02   5.7500000e+00   1.0000000e+00
   7.0000000e-02   5.8500000e+00   1.0000000e+00
   7.0000000e-02   5.9500000e+00   1.0000000e+00
   7.0000000e-02   6.0500000e+00   1.0000000e+00
   7.0000000e-02   6.1500000e+00   1.0000000e+00
   7.0000000e-02   6.2500000e+00   1.0000000e+00
   7.0000000e-02   6.3500000e+00   1.0000000e+00
   7.0000000e-02   6.4500000e+00   1.0000000e+00
   7.0000000e-02   6.5500000e+00   1.0000000e+00
   7.0000000e-02   6.6500000e+00   1.0000000e+00
   7.0000000e-02   6.7500000e+00   1.0000000e+00
   7.0000000e-02   6.8500000e+00   1.0000000e+00
   7.0000000e-02   6.9500000e+00   1.0000000e+00
   7.0000000e-02   7.0500000e+00   1.0000000e+00
   7.0000000e-02   7.1500000e+00   1.0000000e+00
   7.0000000e-02   7.2500000e+00   1.0000000e+00
   7.0000000e-02   7.3500000e+00   1.0000000e+00
   7.0000000e-02   7.4500000e+00   1.0000000e+00
   7.0000000e-02   7.5500000e+00   1.0000000e+00
   7.0000000e-02   7.6500000e+00   1.0000000e+00
   7.0000000e-02   7.7500000e+00   1.0000000e+00
   7.0000000e-02   7.8500000e+00   1.0000000e+00
   7.0000000e-02   7.9500000e+00   1.0000000e+00
   8.0000000e-02   5.0000000e-02   0.0000000e+00
   8.0000000e-02   1.5000000e-01   0.0000000e+00
   8.0000000e-02   2.5000000e-01   0.0000000e+00
   8.0000000e-02   3.5000000e-01   0.0000000e+00
   8.0000000e-02   4.5000000e-01   0.0000000e+00
   8.0000000e-02   5.5000000e-01   0.0000000e+00
   8.0000000e-02   6.5000000e-01   0.0000000e+00
   8.0000000e-02   7.5000000e-01   0.0000000e+00
   8.0000000e-02   8.5000000e-01   0.0000000e+00
   8.0000000e-02   9.5000000e-01   0.0000000e+00
   8.0000000e-02   1.0500000e+00   0.0000000e+00
   8.0000000e-02   1.1500000e+00   0.0000000e+00
   8.0000000e-02   1.2500000e+00   2.2000000e-01
   8.0000000e-02   1.3500000e+00   1.0000000e+00
   8.0000000e-02   1.4500000e+00   1.0000000e+00
   8.0000000e-02   1.5500000e+00   1.0000000e+00
   8.0000000e-02   1.6500000e+00   1.0000000e+00
   8.0000000e-02   1.7500000e+00   1.0000000e+00
   8.0000000e-02   1.8500000e+00   1.0000000e+00
   8.0000000e-02   1.9500000e+00   1.0000000e+00
   8.0000000e-02   2.0500000e+00   1.0000000e+00
   8.0000000e-02   2.1500000e+00   1.0000000e+00
   8.0000000e-02   2.2500000e+00   1.0000000e+00
   8.0000000e-02   2.3500000e+00   1.0000000e+00
   8.0000000e-02   2.4500000e+00   1.0000000e+00
   8.0000000e-02   2.5500000e+00   1.0000000e+00
   8.0000000e-02   2.6500000e+00   1.0000000e+00
   8.0000000e-02   2.7500000e+00   1.0000000e+00
   8.0000000e-02   2.8500000e+00   1.0000000e+00
   8.0000000e-02   2.9500000e+00   1.0000000e+00
   8.0000000e-02   3.0500000e+00   1.0000000e+00
   8.0000000e-02   3.1500000e+00   1.0000000e+00
   8.0000000e-02   3.2500000e+00   1.0000000e+00
   8.0000000e-02   3.3500000e+00   1.0000000e+00
   8.0000000e-02   3.4500000e+00   1.0000000e+00
   8.0000000e-02   3.5500000e+00   1.0000000e+00
   8.0000000e-02   3.6500000e+00   1.0000000e+00
   8.0000000e-02   3.7500000e+00   1.0000000e+00
   8.0000000e-02   3.8500000e+00   1.0000000e+00
   8.0000000e-02   3.9500000e+00   1.0000000e+00
   8.0000000e-02   4.0500000e+00   1.0000000e+00
   8.0000000e-02   4.1500000e+00   1.0000000e+00
   8.0000000e-02   4.2500000e+00   1.0000000e+00
   8.0000000e-02   4.3500000e+00   1.0000000e+00
   8.0000000e-02   4.4500000e+00   1.0000000e+00
   8.0000000e-02   4.5500000e+00   1.0000000e+00
   8.0000000e-02   4.6500000e+00   1.0000000e+00
   8.0000000e-02   4.7500000e+00   1.0000000e+00
   8.0000000e-02   4.8500000e+00   1.0000000e+00
   8.0000000e-02   4.9500000e+00   1.0000000e+00
   8.0000000e-02   5.0500000e+00   1.0000000e+00
   8.0000000e-02   5.1500000e+00   1.0000000e+00
   8.0000000e-02   5.2500000e+00   1.0000000e+00
   8.0000000e-02   5.3500000e+00   1.0000000e+00
   8.0000000e-02   5.4500000e+00   1.0000000e+00
   8.0000000e-02   5.5500000e+00   1.0000000e+00
   8.0000000e-02   5.6500000e+00   1.0000000e+00
   8.0000000e-02   5.7500000e+00   1.0000000e+00
   8.0000000e-02   5.8500000e+00   1.0000000e+00
   8.0000000e-02   5.9500000e+00   1.0000000e+00
   8.0000000e-02   6.0500000e+00   1.0000000e+00
   8.0000000e-02   6.1500000e+00   1.0000000e+00
   8.0000000e-02   6.2500000e+00   1.0000000e+00
   8.0000000e-02   6.3500000e+00   1.0000000e+00
   8.0000000e-02   6.4500000e+00   1.0000000e+00
   8.0000000e-02   6.5500000e+00   1.0000000e+00
   8.0000000e-02   6.6500000e+00   1.0000000e+00
   8.0000000e-02   6.7500000e+00   1.0000000e+00
   8.0000000e-02   6.8500000e+00   1.0000000e+00
   8.0000000e-02   6.9500000e+00   1.0000000e+00
   8.0000000e-02   7.0500000e+00   1.0000000e+00
   8.0000000e-02   7.1500000e+00   1.0000000e+00
   8.0000000e-02   7.2500000e+00   1.0000000e+00
   8.0000000e-02   7.3500000e+00   1.0000000e+00
   8.0000000e-02   7.4500000e+00   1.0000000e+00
   8.0000000e-02   7.5500000e+00   1.0000000e+00
   8.0000000e-02   7.6500000e+00   1.0000000e+00
   8.0000000e-02   7.7500000e+00   1.0000000e+00
   8.0000000e-02   7.8500000e+00   1.0000000e+00
   8.0000000e-02   7.9500000e+00   1.0000000e+00
   9.0000000e-02   5.0000000e-02   0.0000000e+00
   9.0000000e-02   1.5000000e-01   0.0000000e+00
   9.0000000e-02   2.5000000e-01   0.0000000e+00
   9.0000000e-02   3.5000000e-01   0.0000000e+00
   9.0000000e-02   4.5000000e-01   0.0000000e+00
   9.0000000e-02   5.5000000e-01   0.0000000e+00
   9.0000000e-02   6.5000000e-01   0.0000000e+00
   9.0000000e-02   7.5000000e-01   0.0000000e+00
   9.0000000e-02   8.5000000e-01   0.0000000e+00
   9.0000000e-02   9.5000000e-01   0.0000000e+00
   9.0000000e-02   1.0500000e+00   0.0000000e+00
   9.0000000e-02   1.1500000e+00   0.0000000e+00
   9.0000000e-02   1.2500000e+00   0.0000000e+00
   9.0000000e-02   1.3500000e+00   8.0000000e-02
   9.0000000e-02   1.4500000e+00   7.8000000e-01
   9.0000000e-02   1.5500000e+00   1.0000000e+00
   9.0000000e-02   1.6500000e+00   1.0000000e+00
   9.0000000e-02   1.7500000e+00   1.0000000e+00
   9.0000000e-02   1.8500000e+00   1.0000000e+00
   9.0000000e-02   1.9500000e+00   1.0000000e+00
   9.0000000e-02   2.0500000e+00   1.0000000e+00
   9.0000000e-02   2.1500000e+00   1.0000000e+00
   9.0000000e-02   2.2500000e+00   1.0000000e+00
   9.0000000e-02   2.3500000e+00   1.0000000e+00
   9.0000000e-02   2.4500000e+00   1.0000000e+00
   9.0000000e-02   2.5500000e+00   1.0000000e+00
   9.0000000e-02   2.6500000e+00   1.0000000e+00
   9.0000000e-02   2.7500000e+00   1.0000000e+00
   9.0000000e-02   2.8500000e+00   1.0000000e+00
   9.0000000e-02   2.9500000e+00   1.0000000e+00
   9.0000000e-02   3.0500000e+00   1.0000000e+00
   9.0000000e-02   3.1500000e+00   1.0000000e+00
   9.0000000e-02   3.2500000e+00   1.0000000e+00
   9.0000000e-02   3.3500000e+00   1.0000000e+00
   9.0000000e-02   3.4500000e+00   1.0000000e+00
   9.0000000e-02   3.5500000e+00   1.0000000e+00
   9.0000000e-02   3.6500000e+00   1.0000000e+00
   9.0000000e-02   3.7500000e+00   1.0000000e+00
   9.0000000e-02   3.8500000e+00   1.0000000e+00
   9.0000000e-02   3.9500000e+00   1.0000000e+00
   9.0000000e-02   4.0500000e+00   1.0000000e+00
   9.0000000e-02   4.1500000e+00   1.0000000e+00
   9.0000000e-02   4.2500000e+00   1.0000000e+00
   9.0000000e-02   4.3500000e+00   1.0000000e+00
   9.0000000e-02   4.4500000e+00   1.0000000e+00
   9.0000000e-02   4.5500000e+00   1.0000000e+00
   9.0000000e-02   4.6500000e+00   1.0000000e+00
   9.0000000e-02   4.7500000e+00   1.0000000e+00
   9.0000000e-02   4.8500000e+00   1.0000000e+00
   9.0000000e-02   4.9500000e+00   1.0000000e+00
   9.0000000e-02   5.0500000e+00   1.0000000e+00
   9.0000000e-02   5.1500000e+00   1.0000000e+00
   9.0000000e-02   5.2500000e+00   1.0000000e+00
   9.0000000e-02   5.3500000e+00   1.0000000e+00
   9.0000000e-02   5.4500000e+00   1.0000000e+00
   9.0000000e-02   5.5500000e+00   1.0000000e+00
   9.0000000e-02   5.6500000e+00   1.0000000e+00
   9.0000000e-02   5.7500000e+00   1.0000000e+00
   9.0000000e-02   5.8500000e+00   1.0000000e+00
   9.0000000e-02   5.9500000e+00   1.0000000e+00
   9.0000000e-02   6.0500000e+00   1.0000000e+00
   9.0000000e-02   6.1500000e+00   1.0000000e+00
   9.0000000e-02   6.2500000e+00   1.0000000e+00
   9.0000000e-02   6.3500000e+00   1.0000000e+00
   9.0000000e-02   6.4500000e+00   1.0000000e+00
   9.0000000e-02   6.5500000e+00   1.0000000e+00
   9.0000000e-02   6.6500000e+00   1.0000000e+00
   9.0000000e-02   6.7500000e+00   1.0000000e+00
   9.0000000e-02   6.8500000e+00   1.0000000e+00
   9.0000000e-02   6.9500000e+00   1.0000000e+00
   9.0000000e-02   7.0500000e+00   1.0000000e+00
   9.0000000e-02   7.1500000e+00   1.0000000e+00
   9.0000000e-02   7.2500000e+00   1.0000000e+00
   9.0000000e-02   7.3500000e+00   1.0000000e+00
   9.0000000e-02   7.4500000e+00   1.0000000e+00
   9.0000000e-02   7.5500000e+00   1.0000000e+00
   9.0000000e-02   7.6500000e+00   1.0000000e+00
   9.0000000e-02   7.7500000e+00   1.0000000e+00
   9.0000000e-02   7.8500000e+00   1.0000000e+00
   9.0000000e-02   7.9500000e+00   1.0000000e+00
   1.0000000e-01   5.0000000e-02   0.0000000e+00
   1.0000000e-01   1.5000000e-01   0.0000000e+00
   1.0000000e-01   2.5000000e-01   0.0000000e+00
   1.0000000e-01   3.5000000e-01   0.0000000e+00
   1.0000000e-01   4.5000000e-01   0.0000000e+00
   1.0000000e-01   5.5000000e-01   0.0000000e+00
   1.0000000e-01   6.5000000e-01   0.0000000e+00
   1.0000000e-01   7.5000000e-01   0.0000000e+00
   1.0000000e-01   8.5000000e-01   0.0000000e+00
   1.0000000e-01   9.5000000e-01   0.0000000e+00
   1.0000000e-01   1.0500000e+00   0.0000000e+00
   1.0000000e-01   1.1500000e+00   0.0000000e+00
   1.0000000e-01   1.2500000e+00   0.0000000e+00
   1.0000000e-01   1.3500000e+00   0.0000000e+00
   1.0000000e-01   1.4500000e+00   1.0000000e-01
   1.0000000e-01   1.5500000e+00   7.4000000e-01
   1.0000000e-01   1.6500000e+00   1.0000000e+00
   1.0000000e-01   1.7500000e+00   1.0000000e+00
   1.0000000e-01   1.8500000e+00   1.0000000e+00
   1.0000000e-01   1.9500000e+00   1.0000000e+00
   1.0000000e-01   2.0500000e+00   1.0000000e+00
   1.0000000e-01   2.1500000e+00   1.0000000e+00
   1.0000000e-01   2.2500000e+00   1.0000000e+00
   1.0000000e-01   2.3500000e+00   1.0000000e+00
   1.0000000e-01   2.4500000e+00   1.0000000e+00
   1.0000000e-01   2.5500000e+00   1.0000000e+00
   1.0000000e-01   2.6500000e+00   1.0000000e+00
   1.0000000e-01   2.7500000e+00   1.0000000e+00
   1.0000000e-01   2.8500000e+00   1.0000000e+00
   1.0000000e-01   2.9500000e+00   1.0000000e+00
   1.0000000e-01   3.0500000e+00   1.0000000e+00
   1.0000000e-01   3.1500000e+00   1.0000000e+00
   1.0000000e-01   3.2500000e+00   1.0000000e+00
   1.0000000e-01   3.3500000e+00   1.0000000e+00
   1.0000000e-01   3.4500000e+00   1.0000000e+00
   1.0000000e-01   3.5500000e+00   1.0000000e+00
   1.0000000e-01   3.6500000e+00   1.0000000e+00
   1.0000000e-01   3.7500000e+00   1.0000000e+00
   1.0000000e-01   3.8500000e+00   1.0000000e+00
   1.0000000e-01   3.9500000e+00   1.0000000e+00
   1.0000000e-01   4.0500000e+00   1.0000000e+00
   1.0000000e-01   4.1500000e+00   1.0000000e+00
   1.0000000e-01   4.2500000e+00   1.0000000e+00
   1.0000000e-01   4.3500000e+00   1.0000000e+00
   1.0000000e-01   4.4500000e+00   1.0000000e+00
   1.0000000e-01   4.5500000e+00   1.0000000e+00
   1.0000000e-01   4.6500000e+00   1.0000000e+00
   1.0000000e-01   4.7500000e+00   1.0000000e+00
   1.0000000e-01   4.8500000e+00   1.0000000e+00
   1.0000000e-01   4.9500000e+00   1.0000000e+00
   1.0000000e-01   5.0500000e+00   1.0000000e+00
   1.0000000e-01   5.1500000e+00   1.0000000e+00
   1.0000000e-01   5.2500000e+00   1.0000000e+00
   1.0000000e-01   5.3500000e+00   1.0000000e+00
   1.0000000e-01   5.4500000e+00   1.0000000e+00
   1.0000000e-01   5.5500000e+00   1.0000000e+00
   1.0000000e-01   5.6500000e+00   1.0000000e+00
   1.0000000e-01   5.7500000e+00   1.0000000e+00
   1.0000000e-01   5.8500000e+00   1.0000000e+00
   1.0000000e-01   5.9500000e+00   1.0000000e+00
   1.0000000e-01   6.0500000e+00   1.0000000e+00
   1.0000000e-01   6.1500000e+00   1.0000000e+00
   1.0000000e-01   6.2500000e+00   1.0000000e+00
   1.0000000e-01   6.3500000e+00   1.0000000e+00
   1.0000000e-01   6.4500000e+00   1.0000000e+00
   1.0000000e-01   6.5500000e+00   1.0000000e+00
   1.0000000e-01   6.6500000e+00   1.0000000e+00
   1.0000000e-01   6.7500000e+00   1.0000000e+00
   1.0000000e-01   6.8500000e+00   1.0000000e+00
   1.0000000e-01   6.9500000e+00   1.0000000e+00
   1.0000000e-01   7.0500000e+00   1.0000000e+00
   1.0000000e-01   7.1500000e+00   1.0000000e+00
   1.0000000e-01   7.2500000e+00   1.0000000e+00
   1.0000000e-01   7.3500000e+00   1.0000000e+00
   1.0000000e-01   7.4500000e+00   1.0000000e+00
   1.0000000e-01   7.5500000e+00   1.0000000e+00
   1.0000000e-01   7.6500000e+00   1.0000000e+00
   1.0000000e-01   7.7500000e+00   1.0000000e+00
   1.0000000e-01   7.8500000e+00   1.0000000e+00
   1.0000000e-01   7.9500000e+00   1.0000000e+00
   1.1000000e-01   5.0000000e-02   0.0000000e+00
   1.1000000e-01   1.5000000e-01   0.0000000e+00
   1.1000000e-01   2.5000000e-01   0.0000000e+00
   1.1000000e-01   3.5000000e-01   0.0000000e+00
   1.1000000e-01   4.5000000e-01   0.0000000e+00
   1.1000000e-01   5.5000000e-01   0.0000000e+00
   1.1000000e-01   6.5000000e-01   0.0000000e+00
   1.1000000e-01   7.5000000e-01   0.0000000e+00
   1.1000000e-01   8.5000000e-01   0.0000000e+00
   1.1000000e-01   9.5000000e-01   0.0000000e+00
   1.1000000e-01   1.0500000e+00   0.0000000e+00
   1.1000000e-01   1.1500000e+00   0.0000000e+00
   1.1000000e-01   1.2500000e+00   0.0000000e+00
   1.1000000e-01   1.3500000e+00   0.0000000e+00
   1.1000000e-01   1.4500000e+00   0.0000000e+00
   1.1000000e-01   1.5500000e+00   1.0000000e-01
   1.1000000e-01   1.6500000e+00   7.0000000e-01
   1.1000000e-01   1.7500000e+00   9.8000000e-01
   1.1000000e-01   1.8500000e+00   1.0000000e+00
   1.1000000e-01   1.9500000e+00   1.0000000e+00
   1.1000000e-01   2.0500000e+00   1.0000000e+00
   1.1000000e-01   2.1500000e+00   1.0000000e+00
   1.1000000e-01   2.2500000e+00   1.0000000e+00
   1.1000000e-01   2.3500000e+00   1.0000000e+00
   1.1000000e-01   2.4500000e+00   1.0000000e+00
   1.1000000e-01   2.5500000e+00   1.0000000e+00
   1.1000000e-01   2.6500000e+00   1.0000000e+00
   1.1000000e-01   2.7500000e+00   1.0000000e+00
   1.1000000e-01   2.8500000e+00   1.0000000e+00
   1.1000000e-01   2.9500000e+00   1.0000000e+00
   1.1000000e-01   3.0500000e+00   1.0000000e+00
   1.1000000e-01   3.1500000e+00   1.0000000e+00
   1.1000000e-01   3.2500000e+00   1.0000000e+00
   1.1000000e-01   3.3500000e+00   1.0000000e+00
   1.1000000e-01   3.4500000e+00   1.0000000e+00
   1.1000000e-01   3.5500000e+00   1.0000000e+00
   1.1000000e-01   3.6500000e+00   1.0000000e+00
   1.1000000e-01   3.7500000e+00   1.0000000e+00
   1.1000000e-01   3.8500000e+00   1.0000000e+00
   1.1000000e-01   3.9500000e+00   1.0000000e+00
   1.1000000e-01   4.0500000e+00   1.0000000e+00
   1.1000000e-01   4.1500000e+00   1.0000000e+00
   1.1000000e-01   4.2500000e+00   1.0000000e+00
   1.1000000e-01   4.3500000e+00   1.0000000e+00
   1.1000000e-01   4.4500000e+00   1.0000000e+00
   1.1000000e-01   4.5500000e+00   1.0000000e+00
   1.1000000e-01   4.6500000e+00   1.0000000e+00
   1.1000000e-01   4.7500000e+00   1.0000000e+00
   1.1000000e-01   4.8500000e+00   1.0000000e+00
   1.1000000e-01   4.9500000e+00   1.0000000e+00
   1.1000000e-01   5.0500000e+00   1.0000000e+00
   1.1000000e-01   5.1500000e+00   1.0000000e+00
   1.1000000e-01   5.2500000e+00   1.0000000e+00
   1.1000000e-01   5.3500000e+00   1.0000000e+00
   1.1000000e-01   5.4500000e+00   1.0000000e+00
   1.1000000e-01   5.5500000e+00   1.0000000e+00
   1.1000000e-01   5.6500000e+00   1.0000000e+00
   1.1000000e-01   5.7500000e+00   1.0000000e+00
   1.1000000e-01   5.8500000e+00   1.0000000e+00
   1.1000000e-01   5.9500000e+00   1.0000000e+00
   1.1000000e-01   6.0500000e+00   1.0000000e+00
   1.1000000e-01   6.1500000e+00   1.0000000e+00
   1.1000000e-01   6.2500000e+00   1.0000000e+00
   1.1000000e-01   6.3500000e+00   1.0000000e+00
   1.1000000e-01   6.4500000e+00   1.0000000e+00
   1.1000000e-01   6.5500000e+00   1.0000000e+00
   1.1000000e-01   6.6500000e+00   1.0000000e+00
   1.1000000e-01   6.7500000e+00   1.0000000e+00
   1.1000000e-01   6.8500000e+00   1.0000000e+00
   1.1000000e-01   6.9500000e+00   1.0000000e+00
   1.1000000e-01   7.0500000e+00   1.0000000e+00
   1.1000000e-01   7.1500000e+00   1.0000000e+00
   1.1000000e-01   7.2500000e+00   1.0000000e+00
   1.1000000e-01   7.3500000e+00   1.0000000e+00
   1.1000000e-01   7.4500000e+00   1.0000000e+00
   1.1000000e-01   7.5500000e+00   1.0000000e+00
   1.1000000e-01   7.6500000e+00   1.0000000e+00
   1.1000000e-01   7.7500000e+00   1.0000000e+00
   1.1000000e-01   7.8500000e+00   1.0000000e+00
   1.1000000e-01   7.9500000e+00   1.0000000e+00
   1.2000000e-01   5.0000000e-02   0.0000000e+00
   1.2000000e-01   1.5000000e-01   0.0000000e+00
   1.2000000e-01   2.5000000e-01   0.0000000e+00
   1.2000000e-01   3.5000000e-01   0.0000000e+00
   1.2000000e-01   4.5000000e-01   0.0000000e+00
   1.2000000e-01   5.5000000e-01   0.0000000e+00
   1.2000000e-01   6.5000000e-01   0.0000000e+00
   1.2000000e-01   7.5000000e-01   0.0000000e+00
   1.2000000e-01   8.5000000e-01   0.0000000e+00
   1.2000000e-01   9.5000000e-01   0.0000000e+00
   1.2000000e-01   1.0500000e+00   0.0000000e+00
   1.2000000e-01   1.1500000e+00   0.0000000e+00
   1.2000000e-01   1.2500000e+00   0.0000000e+00
   1.2000000e-01   1.3500000e+00   0.0000000e+00
   1.2000000e-01   1.4500000e+00   0.0000000e+00
   1.2000000e-01   1.5500000e+00   0.0000000e+00
   1.2000000e-01   1.6500000e+00   2.0000000e-02
   1.2000000e-01   1.7500000e+00   5.2000000e-01
   1.2000000e-01   1.8500000e+00   1.0000000e+00
   1.2000000e-01   1.9500000e+00   1.0000000e+00
   1.2000000e-01   2.0500000e+00   1.0000000e+00
   1.2000000e-01   2.1500000e+00   1.0000000e+00
   1.2000000e-01   2.2500000e+00   1.0000000e+00
   1.2000000e-01   2.3500000e+00   1.0000000e+00
   1.2000000e-01   2.4500000e+00   1.0000000e+00
   1.2000000e-01   2.5500000e+00   1.0000000e+00
   1.2000000e-01   2.6500000e+00   1.0000000e+00
   1.2000000e-01   2.7500000e+00   1.0000000e+00
   1.2000000e-01   2.8500000e+00   1.0000000e+00
   1.2000000e-01   2.9500000e+00   1.0000000e+00
   1.2000000e-01   3.0500000e+00   1.0000000e+00
   1.2000000e-01   3.1500000e+00   1.0000000e+00
   1.2000000e-01   3.2500000e+00   1.0000000e+00
   1.2000000e-01   3.3500000e+00   1.0000000e+00
   1.2000000e-01   3.4500000e+00   1.0000000e+00
   1.2000000e-01   3.5500000e+00   1.0000000e+00
   1.2000000e-01   3.6500000e+00   1.0000000e+00
   1.2000000e-01   3.7500000e+00   1.0000000e+00
   1.2000000e-01   3.8500000e+00   1.0000000e+00
   1.2000000e-01   3.9500000e+00   1.0000000e+00
   1.2000000e-01   4.0500000e+00   1.0000000e+00
   1.2000000e-01   4.1500000e+00   1.0000000e+00
   1.2000000e-01   4.2500000e+00   1.0000000e+00
   1.2000000e-01   4.3500000e+00   1.0000000e+00
   1.2000000e-01   4.4500000e+00   1.0000000e+00
   1.2000000e-01   4.5500000e+00   1.0000000e+00
   1.2000000e-01   4.6500000e+00   1.0000000e+00
   1.2000000e-01   4.7500000e+00   1.0000000e+00
   1.2000000e-01   4.8500000e+00   1.0000000e+00
   1.2000000e-01   4.9500000e+00   1.0000000e+00
   1.2000000e-01   5.0500000e+00   1.0000000e+00
   1.2000000e-01   5.1500000e+00   1.0000000e+00
   1.2000000e-01   5.2500000e+00   1.0000000e+00
   1.2000000e-01   5.3500000e+00   1.0000000e+00
   1.2000000e-01   5.4500000e+00   1.0000000e+00
   1.2000000e-01   5.5500000e+00   1.0000000e+00
   1.2000000e-01   5.6500000e+00   1.0000000e+00
   1.2000000e-01   5.7500000e+00   1.0000000e+00
   1.2000000e-01   5.8500000e+00   1.0000000e+00
   1.2000000e-01   5.9500000e+00   1.0000000e+00
   1.2000000e-01   6.0500000e+00   1.0000000e+00
   1.2000000e-01   6.1500000e+00   1.0000000e+00
   1.2000000e-01   6.2500000e+00   1.0000000e+00
   1.2000000e-01   6.3500000e+00   1.0000000e+00
   1.2000000e-01   6.4500000e+00   1.0000000e+00
   1.2000000e-01   6.5500000e+00   1.0000000e+00
   1.2000000e-01   6.6500000e+00   1.0000000e+00
   1.2000000e-01   6.7500000e+00   1.0000000e+00
   1.2000000e-01   6.8500000e+00   1.0000000e+00
   1.2000000e-01   6.9500000e+00   1.0000000e+00
   1.2000000e-01   7.0500000e+00   1.0000000e+00
   1.2000000e-01   7.1500000e+00   1.0000000e+00
   1.2000000e-01   7.2500000e+00   1.0000000e+00
   1.2000000e-01   7.3500000e+00   1.0000000e+00
   1.2000000e-01   7.4500000e+00   1.0000000e+00
   1.2000000e-01   7.5500000e+00   1.0000000e+00
   1.2000000e-01   7.6500000e+00   1.0000000e+00
   1.2000000e-01   7.7500000e+00   1.0000000e+00
   1.2000000e-01   7.8500000e+00   1.0000000e+00
   1.2000000e-01   7.9500000e+00   1.0000000e+00
   1.3000000e-01   5.0000000e-02   0.0000000e+00
   1.3000000e-01   1.5000000e-01   0.0000000e+00
   1.3000000e-01   2.5000000e-01   0.0000000e+00
   1.3000000e-01   3.5000000e-01   0.0000000e+00
   1.3000000e-01   4.5000000e-01   0.0000000e+00
   1.3000000e-01   5.5000000e-01   0.0000000e+00
   1.3000000e-01   6.5000000e-01   0.0000000e+00
   1.3000000e-01   7.5000000e-01   0.0000000e+00
   1.3000000e-01   8.5000000e-01   0.0000000e+00
   1.3000000e-01   9.5000000e-01   0.0000000e+00
   1.3000000e-01   1.0500000e+00   0.0000000e+00
   1.3000000e-01   1.1500000e+00   0.0000000e+00
   1.3000000e-01   1.2500000e+00   0.0000000e+00
   1.3000000e-01   1.3500000e+00   0.0000000e+00
   1.3000000e-01   1.4500000e+00   0.0000000e+00
   1.3000000e-01   1.5500000e+00   0.0000000e+00
   1.3000000e-01   1.6500000e+00   0.0000000e+00
   1.3000000e-01   1.7500000e+00   6.0000000e-02
   1.3000000e-01   1.8500000e+00   4.8000000e-01
   1.3000000e-01   1.9500000e+00   9.8000000e-01
   1.3000000e-01   2.0500000e+00   1.0000000e+00
   1.3000000e-01   2.1500000e+00   1.0000000e+00
   1.3000000e-01   2.2500000e+00   1.0000000e+00
   1.3000000e-01   2.3500000e+00   1.0000000e+00
   1.3000000e-01   2.4500000e+00   1.0000000e+00
   1.3000000e-01   2.5500000e+00   1.0000000e+00
   1.3000000e-01   2.6500000e+00   1.0000000e+00
   1.3000000e-01   2.7500000e+00   1.0000000e+00
   1.3000000e-01   2.8500000e+00   1.0000000e+00
   1.3000000e-01   2.9500000e+00   1.0000000e+00
   1.3000000e-01   3.0500000e+00   1.0000000e+00
   1.3000000e-01   3.1500000e+00   1.0000000e+00
   1.3000000e-01   3.2500000e+00   1.0000000e+00
   1.3000000e-01   3.3500000e+00   1.0000000e+00
   1.3000000e-01   3.4500000e+00   1.0000000e+00
   1.3000000e-01   3.5500000e+00   1.0000000e+00
   1.3000000e-01   3.6500000e+00   1.0000000e+00
   1.3000000e-01   3.7500000e+00   1.0000000e+00
   1.3000000e-01   3.8500000e+00   1.0000000e+00
   1.3000000e-01   3.9500000e+00   1.0000000e+00
   1.3000000e-01   4.0500000e+00   1.0000000e+00
   1.3000000e-01   4.1500000e+00   1.0000000e+00
   1.3000000e-01   4.2500000e+00   1.0000000e+00
   1.3000000e-01   4.3500000e+00   1.0000000e+00
   1.3000000e-01   4.4500000e+00   1.0000000e+00
   1.3000000e-01   4.5500000e+00   1.0000000e+00
   1.3000000e-01   4.6500000e+00   1.0000000e+00
   1.3000000e-01   4.7500000e+00   1.0000000e+00
   1.3000000e-01   4.8500000e+00   1.0000000e+00
   1.3000000e-01   4.9500000e+00   1.0000000e+00
   1.3000000e-01   5.0500000e+00   1.0000000e+00
   1.3000000e-01   5.1500000e+00   1.0000000e+00
   1.3000000e-01   5.2500000e+00   1.0000000e+00
   1.3000000e-01   5.3500000e+00   1.0000000e+00
   1.3000000e-01   5.4500000e+00   1.0000000e+00
   1.3000000e-01   5.5500000e+00   1.0000000e+00
   1.3000000e-01   5.6500000e+00   1.0000000e+00
   1.3000000e-01   5.7500000e+00   1.0000000e+00
   1.3000000e-01   5.8500000e+00   1.0000000e+00
   1.3000000e-01   5.9500000e+00   1.0000000e+00
   1.3000000e-01   6.0500000e+00   1.0000000e+00
   1.3000000e-01   6.1500000e+00   1.0000000e+00
   1.3000000e-01   6.2500000e+00   1.0000000e+00
   1.3000000e-01   6.3500000e+00   1.0000000e+00
   1.3000000e-01   6.4500000e+00   1.0000000e+00
   1.3000000e-01   6.5500000e+00   1.0000000e+00
   1.3000000e-01   6.6500000e+00   1.0000000e+00
   1.3000000e-01   6.7500000e+00   1.0000000e+00
   1.3000000e-01   6.8500000e+00   1.0000000e+00
   1.3000000e-01   6.9500000e+00   1.0000000e+00
   1.3000000e-01   7.0500000e+00   1.0000000e+00
   1.3000000e-01   7.1500000e+00   1.0000000e+00
   1.3000000e-01   7.2500000e+00   1.0000000e+00
   1.3000000e-01   7.3500000e+00   1.0000000e+00
   1.3000000e-01   7.4500000e+00   1.0000000e+00
   1.3000000e-01   7.5500000e+00   1.0000000e+00
   1.3000000e-01   7.6500000e+00   1.0000000e+00
   1.3000000e-01   7.7500000e+00   1.0000000e+00
   1.3000000e-01   7.8500000e+00   1.0000000e+00
   1.3000000e-01   7.9500000e+00   1.0000000e+00
   1.4000000e-01   5.0000000e-02   0.0000000e+00
   1.4000000e-01   1.5000000e-01   0.0000000e+00
   1.4000000e-01   2.5000000e-01   0.0000000e+00
   1.4000000e-01   3.5000000e-01   0.0000000e+00
   1.4000000e-01   4.5000000e-01   0.0000000e+00
   1.4000000e-01   5.5000000e-01   0.0000000e+00
   1.4000000e-01   6.5000000e-01   0.0000000e+00
   1.4000000e-01   7.5000000e-01   0.0000000e+00
   1.4000000e-01   8.5000000e-01   0.0000000e+00
   1.4000000e-01   9.5000000e-01   0.0000000e+00
   1.4000000e-01   1.0500000e+00   0.0000000e+00
   1.4000000e-01   1.1500000e+00   0.0000000e+00
   1.4000000e-01   1.2500000e+00   0.0000000e+00
   1.4000000e-01   1.3500000e+00   0.0000000e+00
   1.4000000e-01   1.4500000e+00   0.0000000e+00
   1.4000000e-01   1.5500000e+00   0.0000000e+00
   1.4000000e-01   1.6500000e+00   0.0000000e+00
   1.4000000e-01   1.7500000e+00   0.0000000e+00
   1.4000000e-01   1.8500000e+00   2.0000000e-02
   1.4000000e-01   1.9500000e+00   5.4000000e-01
   1.4000000e-01   2.0500000e+00   9.4000000e-01
   1.4000000e-01   2.1500000e+00   1.0000000e+00
   1.4000000e-01   2.2500000e+00   1.0000000e+00
   1.4000000e-01   2.3500000e+00   1.0000000e+00
   1.4000000e-01   2.4500000e+00   1.0000000e+00
   1.4000000e-01   2.5500000e+00   1.0000000e+00
   1.4000000e-01   2.6500000e+00   1.0000000e+00
   1.4000000e-01   2.7500000e+00   1.0000000e+00
   1.4000000e-01   2.8500000e+00   1.0000000e+00
   1.4000000e-01   2.9500000e+00   1.0000000e+00
   1.4000000e-01   3.0500000e+00   1.0000000e+00
   1.4000000e-01   3.1500000e+00   1.0000000e+00
   1.4000000e-01   3.2500000e+00   1.0000000e+00
   1.4000000e-01   3.3500000e+00   1.0000000e+00
   1.4000000e-01   3.4500000e+00   1.0000000e+00
   1.4000000e-01   3.5500000e+00   1.0000000e+00
   1.4000000e-01   3.6500000e+00   1.0000000e+00
   1.4000000e-01   3.7500000e+00   1.0000000e+00
   1.4000000e-01   3.8500000e+00   1.0000000e+00
   1.4000000e-01   3.9500000e+00   1.0000000e+00
   1.4000000e-01   4.0500000e+00   1.0000000e+00
   1.4000000e-01   4.1500000e+00   1.0000000e+00
   1.4000000e-01   4.2500000e+00   1.0000000e+00
   1.4000000e-01   4.3500000e+00   1.0000000e+00
   1.4000000e-01   4.4500000e+00   1.0000000e+00
   1.4000000e-01   4.5500000e+00   1.0000000e+00
   1.4000000e-01   4.6500000e+00   1.0000000e+00
   1.4000000e-01   4.7500000e+00   1.0000000e+00
   1.4000000e-01   4.8500000e+00   1.0000000e+00
   1.4000000e-01   4.9500000e+00   1.0000000e+00
   1.4000000e-01   5.0500000e+00   1.0000000e+00
   1.4000000e-01   5.1500000e+00   1.0000000e+00
   1.4000000e-01   5.2500000e+00   1.0000000e+00
   1.4000000e-01   5.3500000e+00   1.0000000e+00
   1.4000000e-01   5.4500000e+00   1.0000000e+00
   1.4000000e-01   5.5500000e+00   1.0000000e+00
   1.4000000e-01   5.6500000e+00   1.0000000e+00
   1.4000000e-01   5.7500000e+00   1.0000000e+00
   1.4000000e-01   5.8500000e+00   1.0000000e+00
   1.4000000e-01   5.9500000e+00   1.0000000e+00
   1.4000000e-01   6.0500000e+00   1.0000000e+00
   1.4000000e-01   6.1500000e+00   1.0000000e+00
   1.4000000e-01   6.2500000e+00   1.0000000e+00
   1.4000000e-01   6.3500000e+00   1.0000000e+00
   1.4000000e-01   6.4500000e+00   1.0000000e+00
   1.4000000e-01   6.5500000e+00   1.0000000e+00
   1.4000000e-01   6.6500000e+00   1.0000000e+00
   1.4000000e-01   6.7500000e+00   1.0000000e+00
   1.4000000e-01   6.8500000e+00   1.0000000e+00
   1.4000000e-01   6.9500000e+00   1.0000000e+00
   1.4000000e-01   7.0500000e+00   1.0000000e+00
   1.4000000e-01   7.1500000e+00   1.0000000e+00
   1.4000000e-01   7.2500000e+00   1.0000000e+00
   1.4000000e-01   7.3500000e+00   1.0000000e+00
   1.4000000e-01   7.4500000e+00   1.0000000e+00
   1.4000000e-01   7.5500000e+00   1.0000000e+00
   1.4000000e-01   7.6500000e+00   1.0000000e+00
   1.4000000e-01   7.7500000e+00   1.0000000e+00
   1.4000000e-01   7.8500000e+00   1.0000000e+00
   1.4000000e-01   7.9500000e+00   1.0000000e+00
   1.5000000e-01   5.0000000e-02   0.0000000e+00
   1.5000000e-01   1.5000000e-01   0.0000000e+00
   1.5000000e-01   2.5000000e-01   0.0000000e+00
   1.5000000e-01   3.5000000e-01   0.0000000e+00
   1.5000000e-01   4.5000000e-01   0.0000000e+00
   1.5000000e-01   5.5000000e-01   0.0000000e+00
   1.5000000e-01   6.5000000e-01   0.0000000e+00
   1.5000000e-01   7.5000000e-01   0.0000000e+00
   1.5000000e-01   8.5000000e-01   0.0000000e+00
   1.5000000e-01   9.5000000e-01   0.0000000e+00
   1.5000000e-01   1.0500000e+00   0.0000000e+00
   1.5000000e-01   1.1500000e+00   0.0000000e+00
   1.5000000e-01   1.2500000e+00   0.0000000e+00
   1.5000000e-01   1.3500000e+00   0.0000000e+00
   1.5000000e-01   1.4500000e+00   0.0000000e+00
   1.5000000e-01   1.5500000e+00   0.0000000e+00
   1.5000000e-01   1.6500000e+00   0.0000000e+00
   1.5000000e-01   1.7500000e+00   0.0000000e+00
   1.5000000e-01   1.8500000e+00   0.0000000e+00
   1.5000000e-01   1.9500000e+00   8.0000000e-02
   1.5000000e-01   2.0500000e+00   5.4000000e-01
   1.5000000e-01   2.1500000e+00   9.4000000e-01
   1.5000000e-01   2.2500000e+00   1.0000000e+00
   1.5000000e-01   2.3500000e+00   1.0000000e+00
   1.5000000e-01   2.4500000e+00   1.0000000e+00
   1.5000000e-01   2.5500000e+00   1.0000000e+00
   1.5000000e-01   2.6500000e+00   1.0000000e+00
   1.5000000e-01   2.7500000e+00   1.0000000e+00
   1.5000000e-01   2.8500000e+00   1.0000000e+00
   1.5000000e-01   2.9500000e+00   1.0000000e+00
   1.5000000e-01   3.0500000e+00   1.0000000e+00
   1.5000000e-01   3.1500000e+00   1.0000000e+00
   1.5000000e-01   3.2500000e+00   1.0000000e+00
   1.5000000e-01   3.3500000e+00   1.0000000e+00
   1.5000000e-01   3.4500000e+00   1.0000000e+00
   1.5000000e-01   3.5500000e+00   1.0000000e+00
   1.5000000e-01   3.6500000e+00   1.0000000e+00
   1.5000000e-01   3.7500000e+00   1.0000000e+00
   1.5000000e-01   3.8500000e+00   1.0000000e+00
   1.5000000e-01   3.9500000e+00   1.0000000e+00
   1.5000000e-01   4.0500000e+00   1.0000000e+00
   1.5000000e-01   4.1500000e+00   1.0000000e+00
   1.5000000e-01   4.2500000e+00   1.0000000e+00
   1.5000000e-01   4.3500000e+00   1.0000000e+00
   1.5000000e-01   4.4500000e+00   1.0000000e+00
   1.5000000e-01   4.5500000e+00   1.0000000e+00
   1.5000000e-01   4.6500000e+00   1.0000000e+00
   1.5000000e-01   4.7500000e+00   1.0000000e+00
   1.5000000e-01   4.8500000e+00   1.0000000e+00
   1.5000000e-01   4.9500000e+00   1.0000000e+00
   1.5000000e-01   5.0500000e+00   1.0000000e+00
   1.5000000e-01   5.1500000e+00   1.0000000e+00
   1.5000000e-01   5.2500000e+00   1.0000000e+00
   1.5000000e-01   5.3500000e+00   1.0000000e+00
   1.5000000e-01   5.4500000e+00   1.0000000e+00
   1.5000000e-01   5.5500000e+00   1.0000000e+00
   1.5000000e-01   5.6500000e+00   1.0000000e+00
   1.5000000e-01   5.7500000e+00   1.0000000e+00
   1.5000000e-01   5.8500000e+00   1.0000000e+00
   1.5000000e-01   5.9500000e+00   1.0000000e+00
   1.5000000e-01   6.0500000e+00   1.0000000e+00
   1.5000000e-01   6.1500000e+00   1.0000000e+00
   1.5000000e-01   6.2500000e+00   1.0000000e+00
   1.5000000e-01   6.3500000e+00   1.0000000e+00
   1.5000000e-01   6.4500000e+00   1.0000000e+00
   1.5000000e-01   6.5500000e+00   1.0000000e+00
   1.5000000e-01   6.6500000e+00   1.0000000e+00
   1.5000000e-01   6.7500000e+00   1.0000000e+00
   1.5000000e-01   6.8500000e+00   1.0000000e+00
   1.5000000e-01   6.9500000e+00   1.0000000e+00
   1.5000000e-01   7.0500000e+00   1.0000000e+00
   1.5000000e-01   7.1500000e+00   1.0000000e+00
   1.5000000e-01   7.2500000e+00   1.0000000e+00
   1.5000000e-01   7.3500000e+00   1.0000000e+00
   1.5000000e-01   7.4500000e+00   1.0000000e+00
   1.5000000e-01   7.5500000e+00   1.0000000e+00
   1.5000000e-01   7.6500000e+00   1.0000000e+00
   1.5000000e-01   7.7500000e+00   1.0000000e+00
   1.5000000e-01   7.8500000e+00   1.0000000e+00
   1.5000000e-01   7.9500000e+00   1.0000000e+00
   1.6000000e-01   5.0000000e-02   0.0000000e+00
   1.6000000e-01   1.5000000e-01   0.0000000e+00
   1.6000000e-01   2.5000000e-01   0.0000000e+00
   1.6000000e-01   3.5000000e-01   0.0000000e+00
   1.6000000e-01   4.5000000e-01   0.0000000e+00
   1.6000000e-01   5.5000000e-01   0.0000000e+00
   1.6000000e-01   6.5000000e-01   0.0000000e+00
   1.6000000e-01   7.5000000e-01   0.0000000e+00
   1.6000000e-01   8.5000000e-01   0.0000000e+00
   1.6000000e-01   9.5000000e-01   0.0000000e+00
   1.6000000e-01   1.0500000e+00   0.0000000e+00
   1.6000000e-01   1.1500000e+00   0.0000000e+00
   1.6000000e-01   1.2500000e+00   0.0000000e+00
   1.6000000e-01   1.3500000e+00   0.0000000e+00
   1.6000000e-01   1.4500000e+00   0.0000000e+00
   1.6000000e-01   1.5500000e+00   0.0000000e+00
   1.6000000e-01   1.6500000e+00   0.0000000e+00
   1.6000000e-01   1.7500000e+00   0.0000000e+00
   1.6000000e-01   1.8500000e+00   0.0000000e+00
   1.6000000e-01   1.9500000e+00   0.0000000e+00
   1.6000000e-01   2.0500000e+00   4.0000000e-02
   1.6000000e-01   2.1500000e+00   4.0000000e-01
   1.6000000e-01   2.2500000e+00   9.8000000e-01
   1.6000000e-01   2.3500000e+00   1.0000000e+00
   1.6000000e-01   2.4500000e+00   1.0000000e+00
   1.6000000e-01   2.5500000e+00   1.0000000e+00
   1.6000000e-01   2.6500000e+00   1.0000000e+00
   1.6000000e-01   2.7500000e+00   1.0000000e+00
   1.6000000e-01   2.8500000e+00   1.0000000e+00
   1.6000000e-01   2.9500000e+00   1.0000000e+00
   1.6000000e-01   3.0500000e+00   1.0000000e+00
   1.6000000e-01   3.1500000e+00   1.0000000e+00
   1.6000000e-01   3.2500000e+00   1.0000000e+00
   1.6000000e-01   3.3500000e+00   1.0000000e+00
   1.6000000e-01   3.4500000e+00   1.0000000e+00
   1.6000000e-01   3.5500000e+00   1.0000000e+00
   1.6000000e-01   3.6500000e+00   1.0000000e+00
   1.6000000e-01   3.7500000e+00   1.0000000e+00
   1.6000000e-01   3.8500000e+00   1.0000000e+00
   1.6000000e-01   3.9500000e+00   1.0000000e+00
   1.6000000e-01   4.0500000e+00   1.0000000e+00
   1.6000000e-01   4.1500000e+00   1.0000000e+00
   1.6000000e-01   4.2500000e+00   1.0000000e+00
   1.6000000e-01   4.3500000e+00   1.0000000e+00
   1.6000000e-01   4.4500000e+00   1.0000000e+00
   1.6000000e-01   4.5500000e+00   1.0000000e+00
   1.6000000e-01   4.6500000e+00   1.0000000e+00
   1.6000000e-01   4.7500000e+00   1.0000000e+00
   1.6000000e-01   4.8500000e+00   1.0000000e+00
   1.6000000e-01   4.9500000e+00   1.0000000e+00
   1.6000000e-01   5.0500000e+00   1.0000000e+00
   1.6000000e-01   5.1500000e+00   1.0000000e+00
   1.6000000e-01   5.2500000e+00   1.0000000e+00
   1.6000000e-01   5.3500000e+00   1.0000000e+00
   1.6000000e-01   5.4500000e+00   1.0000000e+00
   1.6000000e-01   5.5500000e+00   1.0000000e+00
   1.6000000e-01   5.6500000e+00   1.0000000e+00
   1.6000000e-01   5.7500000e+00   1.0000000e+00
   1.6000000e-01   5.8500000e+00   1.0000000e+00
   1.6000000e-01   5.9500000e+00   1.0000000e+00
   1.6000000e-01   6.0500000e+00   1.0000000e+00
   1.6000000e-01   6.1500000e+00   1.0000000e+00
   1.6000000e-01   6.2500000e+00   1.0000000e+00
   1.6000000e-01   6.3500000e+00   1.0000000e+00
   1.6000000e-01   6.4500000e+00   1.0000000e+00
   1.6000000e-01   6.5500000e+00   1.0000000e+00
   1.6000000e-01   6.6500000e+00   1.0000000e+00
   1.6000000e-01   6.7500000e+00   1.0000000e+00
   1.6000000e-01   6.8500000e+00   1.0000000e+00
   1.6000000e-01   6.9500000e+00   1.0000000e+00
   1.6000000e-01   7.0500000e+00   1.0000000e+00
   1.6000000e-01   7.1500000e+00   1.0000000e+00
   1.6000000e-01   7.2500000e+00   1.0000000e+00
   1.6000000e-01   7.3500000e+00   1.0000000e+00
   1.6000000e-01   7.4500000e+00   1.0000000e+00
   1.6000000e-01   7.5500000e+00   1.0000000e+00
   1.6000000e-01   7.6500000e+00   1.0000000e+00
   1.6000000e-01   7.7500000e+00   1.0000000e+00
   1.6000000e-01   7.8500000e+00   1.0000000e+00
   1.6000000e-01   7.9500000e+00   1.0000000e+00
   1.7000000e-01   5.0000000e-02   0.0000000e+00
   1.7000000e-01   1.5000000e-01   0.0000000e+00
   1.7000000e-01   2.5000000e-01   0.0000000e+00
   1.7000000e-01   3.5000000e-01   0.0000000e+00
   1.7000000e-01   4.5000000e-01   0.0000000e+00
   1.7000000e-01   5.5000000e-01   0.0000000e+00
   1.7000000e-01   6.5000000e-01   0.0000000e+00
   1.7000000e-01   7.5000000e-01   0.0000000e+00
   1.7000000e-01   8.5000000e-01   0.0000000e+00
   1.7000000e-01   9.5000000e-01   0.0000000e+00
   1.7000000e-01   1.0500000e+00   0.0000000e+00
   1.7000000e-01   1.1500000e+00   0.0000000e+00
   1.7000000e-01   1.2500000e+00   0.0000000e+00
   1.7000000e-01   1.3500000e+00   0.0000000e+00
   1.7000000e-01   1.4500000e+00   0.0000000e+00
   1.7000000e-01   1.5500000e+00   0.0000000e+00
   1.7000000e-01   1.6500000e+00   0.0000000e+00
   1.7000000e-01   1.7500000e+00   0.0000000e+00
   1.7000000e-01   1.8500000e+00   0.0000000e+00
   1.7000000e-01   1.9500000e+00   0.0000000e+00
   1.7000000e-01   2.0500000e+00   0.0000000e+00
   1.7000000e-01   2.1500000e+00   1.0000000e-01
   1.7000000e-01   2.2500000e+00   4.8000000e-01
   1.7000000e-01   2.3500000e+00   9.8000000e-01
   1.7000000e-01   2.4500000e+00   1.0000000e+00
   1.7000000e-01   2.5500000e+00   1.0000000e+00
   1.7000000e-01   2.6500000e+00   1.0000000e+00
   1.7000000e-01   2.7500000e+00   1.0000000e+00
   1.7000000e-01   2.8500000e+00   1.0000000e+00
   1.7000000e-01   2.9500000e+00   1.0000000e+00
   1.7000000e-01   3.0500000e+00   1.0000000e+00
   1.7000000e-01   3.1500000e+00   1.0000000e+00
   1.7000000e-01   3.2500000e+00   1.0000000e+00
   1.7000000e-01   3.3500000e+00   1.0000000e+00
   1.7000000e-01   3.4500000e+00   1.0000000e+00
   1.7000000e-01   3.5500000e+00   1.0000000e+00
   1.7000000e-01   3.6500000e+00   1.0000000e+00
   1.7000000e-01   3.7500000e+00   1.0000000e+00
   1.7000000e-01   3.8500000e+00   1.0000000e+00
   1.7000000e-01   3.9500000e+00   1.0000000e+00
   1.7000000e-01   4.0500000e+00   1.0000000e+00
   1.7000000e-01   4.1500000e+00   1.0000000e+00
   1.7000000e-01   4.2500000e+00   1.0000000e+00
   1.7000000e-01   4.3500000e+00   1.0000000e+00
   1.7000000e-01   4.4500000e+00   1.0000000e+00
   1.7000000e-01   4.5500000e+00   1.0000000e+00
   1.7000000e-01   4.6500000e+00   1.0000000e+00
   1.7000000e-01   4.7500000e+00   1.0000000e+00
   1.7000000e-01   4.8500000e+00   1.0000000e+00
   1.7000000e-01   4.9500000e+00   1.0000000e+00
   1.7000000e-01   5.0500000e+00   1.0000000e+00
   1.7000000e-01   5.1500000e+00   1.0000000e+00
   1.7000000e-01   5.2500000e+00   1.0000000e+00
   1.7000000e-01   5.3500000e+00   1.0000000e+00
   1.7000000e-01   5.4500000e+00   1.0000000e+00
   1.7000000e-01   5.5500000e+00   1.0000000e+00
   1.7000000e-01   5.6500000e+00   1.0000000e+00
   1.7000000e-01   5.7500000e+00   1.0000000e+00
   1.7000000e-01   5.8500000e+00   1.0000000e+00
   1.7000000e-01   5.9500000e+00   1.0000000e+00
   1.7000000e-01   6.0500000e+00   1.0000000e+00
   1.7000000e-01   6.1500000e+00   1.0000000e+00
   1.7000000e-01   6.2500000e+00   1.0000000e+00
   1.7000000e-01   6.3500000e+00   1.0000000e+00
   1.7000000e-01   6.4500000e+00   1.0000000e+00
   1.7000000e-01   6.5500000e+00   1.0000000e+00
   1.7000000e-01   6.6500000e+00   1.0000000e+00
   1.7000000e-01   6.7500000e+00   1.0000000e+00
   1.7000000e-01   6.8500000e+00   1.0000000e+00
   1.7000000e-01   6.9500000e+00   1.0000000e+00
   1.7000000e-01   7.0500000e+00   1.0000000e+00
   1.7000000e-01   7.1500000e+00   1.0000000e+00
   1.7000000e-01   7.2500000e+00   1.0000000e+00
   1.7000000e-01   7.3500000e+00   1.0000000e+00
   1.7000000e-01   7.4500000e+00   1.0000000e+00
   1.7000000e-01   7.5500000e+00   1.0000000e+00
   1.7000000e-01   7.6500000e+00   1.0000000e+00
   1.7000000e-01   7.7500000e+00   1.0000000e+00
   1.7000000e-01   7.8500000e+00   1.0000000e+00
   1.7000000e-01   7.9500000e+00   1.0000000e+00
   1.8000000e-01   5.0000000e-02   0.0000000e+00
   1.8000000e-01   1.5000000e-01   0.0000000e+00
   1.8000000e-01   2.5000000e-01   0.0000000e+00
   1.8000000e-01   3.5000000e-01   0.0000000e+00
   1.8000000e-01   4.5000000e-01   0.0000000e+00
   1.8000000e-01   5.5000000e-01   0.0000000e+00
   1.8000000e-01   6.5000000e-01   0.0000000e+00
   1.8000000e-01   7.5000000e-01   0.0000000e+00
   1.8000000e-01   8.5000000e-01   0.0000000e+00
   1.8000000e-01   9.5000000e-01   0.0000000e+00
   1.8000000e-01   1.0500000e+00   0.0000000e+00
   1.8000000e-01   1.1500000e+00   0.0000000e+00
   1.8000000e-01   1.2500000e+00   0.0000000e+00
   1.8000000e-01   1.3500000e+00   0.0000000e+00
   1.8000000e-01   1.4500000e+00   0.0000000e+00
   1.8000000e-01   1.5500000e+00   0.0000000e+00
   1.8000000e-01   1.6500000e+00   0.0000000e+00
   1.8000000e-01   1.7500000e+00   0.0000000e+00
   1.8000000e-01   1.8500000e+00   0.0000000e+00
   1.8000000e-01   1.9500000e+00   0.0000000e+00
   1.8000000e-01   2.0500000e+00   0.0000000e+00
   1.8000000e-01   2.1500000e+00   0.0000000e+00
   1.8000000e-01   2.2500000e+00   6.0000000e-02
   1.8000000e-01   2.3500000e+00   6.0000000e-01
   1.8000000e-01   2.4500000e+00   9.6000000e-01
   1.8000000e-01   2.5500000e+00   1.0000000e+00
   1.8000000e-01   2.6500000e+00   1.0000000e+00
   1.8000000e-01   2.7500000e+00   1.0000000e+00
   1.8000000e-01   2.8500000e+00   1.0000000e+00
   1.8000000e-01   2.9500000e+00   1.0000000e+00
   1.8000000e-01   3.0500000e+00   1.0000000e+00
   1.8000000e-01   3.1500000e+00   1.0000000e+00
   1.8000000e-01   3.2500000e+00   1.0000000e+00
   1.8000000e-01   3.3500000e+00   1.0000000e+00
   1.8000000e-01   3.4500000e+00   1.0000000e+00
   1.8000000e-01   3.5500000e+00   1.0000000e+00
   1.8000000e-01   3.6500000e+00   1.0000000e+00
   1.8000000e-01   3.7500000e+00   1.0000000e+00
   1.8000000e-01   3.8500000e+00   1.0000000e+00
   1.8000000e-01   3.9500000e+00   1.0000000e+00
   1.8000000e-01   4.0500000e+00   1.0000000e+00
   1.8000000e-01   4.1500000e+00   1.0000000e+00
   1.8000000e-01   4.2500000e+00   1.0000000e+00
   1.8000000e-01   4.3500000e+00   1.0000000e+00
   1.8000000e-01   4.4500000e+00   1.0000000e+00
   1.8000000e-01   4.5500000e+00   1.0000000e+00
   1.8000000e-01   4.6500000e+00   1.0000000e+00
   1.8000000e-01   4.7500000e+00   1.0000000e+00
   1.8000000e-01   4.8500000e+00   1.0000000e+00
   1.8000000e-01   4.9500000e+00   1.0000000e+00
   1.8000000e-01   5.0500000e+00   1.0000000e+00
   1.8000000e-01   5.1500000e+00   1.0000000e+00
   1.8000000e-01   5.2500000e+00   1.0000000e+00
   1.8000000e-01   5.3500000e+00   1.0000000e+00
   1.8000000e-01   5.4500000e+00   1.0000000e+00
   1.8000000e-01   5.5500000e+00   1.0000000e+00
   1.8000000e-01   5.6500000e+00   1.0000000e+00
   1.8000000e-01   5.7500000e+00   1.0000000e+00
   1.8000000e-01   5.8500000e+00   1.0000000e+00
   1.8000000e-01   5.9500000e+00   1.0000000e+00
   1.8000000e-01   6.0500000e+00   1.0000000e+00
   1.8000000e-01   6.1500000e+00   1.0000000e+00
   1.8000000e-01   6.2500000e+00   1.0000000e+00
   1.8000000e-01   6.3500000e+00   1.0000000e+00
   1.8000000e-01   6.4500000e+00   1.0000000e+00
   1.8000000e-01   6.5500000e+00   1.0000000e+00
   1.8000000e-01   6.6500000e+00   1.0000000e+00
   1.8000000e-01   6.7500000e+00   1.0000000e+00
   1.8000000e-01   6.8500000e+00   1.0000000e+00
   1.8000000e-01   6.9500000e+00   1.0000000e+00
   1.8000000e-01   7.0500000e+00   1.0000000e+00
   1.8000000e-01   7.1500000e+00   1.0000000e+00
   1.8000000e-01   7.2500000e+00   1.0000000e+00
   1.8000000e-01   7.3500000e+00   1.0000000e+00
   1.8000000e-01   7.4500000e+00   1.0000000e+00
   1.8000000e-01   7.5500000e+00   1.0000000e+00
   1.8000000e-01   7.6500000e+00   1.0000000e+00
   1.8000000e-01   7.7500000e+00   1.0000000e+00
   1.8000000e-01   7.8500000e+00   1.0000000e+00
   1.8000000e-01   7.9500000e+00   1.0000000e+00
   1.9000000e-01   5.0000000e-02   0.0000000e+00
   1.9000000e-01   1.5000000e-01   0.0000000e+00
   1.9000000e-01   2.5000000e-01   0.0000000e+00
   1.9000000e-01   3.5000000e-01   0.0000000e+00
   1.9000000e-01   4.5000000e-01   0.0000000e+00
   1.9000000e-01   5.5000000e-01   0.0000000e+00
   1.9000000e-01   6.5000000e-01   0.0000000e+00
   1.9000000e-01   7.5000000e-01   0.0000000e+00
   1.9000000e-01   8.5000000e-01   0.0000000e+00
   1.9000000e-01   9.5000000e-01   0.0000000e+00
   1.9000000e-01   1.0500000e+00   0.0000000e+00
   1.9000000e-01   1.1500000e+00   0.0000000e+00
   1.9000000e-01   1.2500000e+00   0.0000000e+00
   1.9000000e-01   1.3500000e+00   0.0000000e+00
   1.9000000e-01   1.4500000e+00   0.0000000e+00
   1.9000000e-01   1.5500000e+00   0.0000000e+00
   1.9000000e-01   1.6500000e+00   0.0000000e+00
   1.9000000e-01   1.7500000e+00   0.0000000e+00
   1.9000000e-01   1.8500000e+00   0.0000000e+00
   1.9000000e-01   1.9500000e+00   0.0000000e+00
   1.9000000e-01   2.0500000e+00   0.0000000e+00
   1.9000000e-01   2.1500000e+00   0.0000000e+00
   1.9000000e-01   2.2500000e+00   0.0000000e+00
   1.9000000e-01   2.3500000e+00   1.6000000e-01
   1.9000000e-01   2.4500000e+00   7.0000000e-01
   1.9000000e-01   2.5500000e+00   1.0000000e+00
   1.9000000e-01   2.6500000e+00   1.0000000e+00
   1.9000000e-01   2.7500000e+00   1.0000000e+00
   1.9000000e-01   2.8500000e+00   1.0000000e+00
   1.9000000e-01   2.9500000e+00   1.0000000e+00
   1.9000000e-01   3.0500000e+00   1.0000000e+00
   1.9000000e-01   3.1500000e+00   1.0000000e+00
   1.9000000e-01   3.2500000e+00   1.0000000e+00
   1.9000000e-01   3.3500000e+00   1.0000000e+00
   1.9000000e-01   3.4500000e+00   1.0000000e+00
   1.9000000e-01   3.5500000e+00   1.0000000e+00
   1.9000000e-01   3.6500000e+00   1.0000000e+00
   1.9000000e-01   3.7500000e+00   1.0000000e+00
   1.9000000e-01   3.8500000e+00   1.0000000e+00
   1.9000000e-01   3.9500000e+00   1.0000000e+00
   1.9000000e-01   4.0500000e+00   1.0000000e+00
   1.9000000e-01   4.1500000e+00   1.0000000e+00
   1.9000000e-01   4.2500000e+00   1.0000000e+00
   1.9000000e-01   4.3500000e+00   1.0000000e+00
   1.9000000e-01   4.4500000e+00   1.0000000e+00
   1.9000000e-01   4.5500000e+00   1.0000000e+00
   1.9000000e-01   4.6500000e+00   1.0000000e+00
   1.9000000e-01   4.7500000e+00   1.0000000e+00
   1.9000000e-01   4.8500000e+00   1.0000000e+00
   1.9000000e-01   4.9500000e+00   1.0000000e+00
   1.9000000e-01   5.0500000e+00   1.0000000e+00
   1.9000000e-01   5.1500000e+00   1.0000000e+00
   1.9000000e-01   5.2500000e+00   1.0000000e+00
   1.9000000e-01   5.3500000e+00   1.0000000e+00
   1.9000000e-01   5.4500000e+00   1.0000000e+00
   1.9000000e-01   5.5500000e+00   1.0000000e+00
   1.9000000e-01   5.6500000e+00   1.0000000e+00
   1.9000000e-01   5.7500000e+00   1.0000000e+00
   1.9000000e-01   5.8500000e+00   1.0000000e+00
   1.9000000e-01   5.9500000e+00   1.0000000e+00
   1.9000000e-01   6.0500000e+00   1.0000000e+00
   1.9000000e-01   6.1500000e+00   1.0000000e+00
   1.9000000e-01   6.2500000e+00   1.0000000e+00
   1.9000000e-01   6.3500000e+00   1.0000000e+00
   1.9000000e-01   6.4500000e+00   1.0000000e+00
   1.9000000e-01   6.5500000e+00   1.0000000e+00
   1.9000000e-01   6.6500000e+00   1.0000000e+00
   1.9000000e-01   6.7500000e+00   1.0000000e+00
   1.9000000e-01   6.8500000e+00   1.0000000e+00
   1.9000000e-01   6.9500000e+00   1.0000000e+00
   1.9000000e-01   7.0500000e+00   1.0000000e+00
   1.9000000e-01   7.1500000e+00   1.0000000e+00
   1.9000000e-01   7.2500000e+00   1.0000000e+00
   1.9000000e-01   7.3500000e+00   1.0000000e+00
   1.9000000e-01   7.4500000e+00   1.0000000e+00
   1.9000000e-01   7.5500000e+00   1.0000000e+00
   1.9000000e-01   7.6500000e+00   1.0000000e+00
   1.9000000e-01   7.7500000e+00   1.0000000e+00
   1.9000000e-01   7.8500000e+00   1.0000000e+00
   1.9000000e-01   7.9500000e+00   1.0000000e+00
   2.0000000e-01   5.0000000e-02   0.0000000e+00
   2.0000000e-01   1.5000000e-01   0.0000000e+00
   2.0000000e-01   2.5000000e-01   0.0000000e+00
   2.0000000e-01   3.5000000e-01   0.0000000e+00
   2.0000000e-01   4.5000000e-01   0.0000000e+00
   2.0000000e-01   5.5000000e-01   0.0000000e+00
   2.0000000e-01   6.5000000e-01   0.0000000e+00
   2.0000000e-01   7.5000000e-01   0.0000000e+00
   2.0000000e-01   8.5000000e-01   0.0000000e+00
   2.0000000e-01   9.5000000e-01   0.0000000e+00
   2.0000000e-01   1.0500000e+00   0.0000000e+00
   2.0000000e-01   1.1500000e+00   0.0000000e+00
   2.0000000e-01   1.2500000e+00   0.0000000e+00
   2.0000000e-01   1.3500000e+00   0.0000000e+00
   2.0000000e-01   1.4500000e+00   0.0000000e+00
   2.0000000e-01   1.5500000e+00   0.0000000e+00
   2.0000000e-01   1.6500000e+00   0.0000000e+00
   2.0000000e-01   1.7500000e+00   0.0000000e+00
   2.0000000e-01   1.8500000e+00   0.0000000e+00
   2.0000000e-01   1.9500000e+00   0.0000000e+00
   2.0000000e-01   2.0500000e+00   0.0000000e+00
   2.0000000e-01   2.1500000e+00   0.0000000e+00
   2.0000000e-01   2.2500000e+00   0.0000000e+00
   2.0000000e-01   2.3500000e+00   0.0000000e+00
   2.0000000e-01   2.4500000e+00   2.0000000e-01
   2.0000000e-01   2.5500000e+00   7.6000000e-01
   2.0000000e-01   2.6500000e+00   1.0000000e+00
   2.0000000e-01   2.7500000e+00   1.0000000e+00
   2.0000000e-01   2.8500000e+00   1.0000000e+00
   2.0000000e-01   2.9500000e+00   1.0000000e+00
   2.0000000e-01   3.0500000e+00   1.0000000e+00
   2.0000000e-01   3.1500000e+00   1.0000000e+00
   2.0000000e-01   3.2500000e+00   1.0000000e+00
   2.0000000e-01   3.3500000e+00   1.0000000e+00
   2.0000000e-01   3.4500000e+00   1.0000000e+00
   2.0000000e-01   3.5500000e+00   1.0000000e+00
   2.0000000e-01   3.6500000e+00   1.0000000e+00
   2.0000000e-01   3.7500000e+00   1.0000000e+00
   2.0000000e-01   3.8500000e+00   1.0000000e+00
   2.0000000e-01   3.9500000e+00   1.0000000e+00
   2.0000000e-01   4.0500000e+00   1.0000000e+00
   2.0000000e-01   4.1500000e+00   1.0000000e+00
   2.0000000e-01   4.2500000e+00   1.0000000e+00
   2.0000000e-01   4.3500000e+00   1.0000000e+00
   2.0000000e-01   4.4500000e+00   1.0000000e+00
   2.0000000e-01   4.5500000e+00   1.0000000e+00
   2.0000000e-01   4.6500000e+00   1.0000000e+00
   2.0000000e-01   4.7500000e+00   1.0000000e+00
   2.0000000e-01   4.8500000e+00   1.0000000e+00
   2.0000000e-01   4.9500000e+00   1.0000000e+00
   2.0000000e-01   5.0500000e+00   1.0000000e+00
   2.0000000e-01   5.1500000e+00   1.0000000e+00
   2.0000000e-01   5.2500000e+00   1.0000000e+00
   2.0000000e-01   5.3500000e+00   1.0000000e+00
   2.0000000e-01   5.4500000e+00   1.0000000e+00
   2.0000000e-01   5.5500000e+00   1.0000000e+00
   2.0000000e-01   5.6500000e+00   1.0000000e+00
   2.0000000e-01   5.7500000e+00   1.0000000e+00
   2.0000000e-01   5.8500000e+00   1.0000000e+00
   2.0000000e-01   5.9500000e+00   1.0000000e+00
   2.0000000e-01   6.0500000e+00   1.0000000e+00
   2.0000000e-01   6.1500000e+00   1.0000000e+00
   2.0000000e-01   6.2500000e+00   1.0000000e+00
   2.0000000e-01   6.3500000e+00   1.0000000e+00
   2.0000000e-01   6.4500000e+00   1.0000000e+00
   2.0000000e-01   6.5500000e+00   1.0000000e+00
   2.0000000e-01   6.6500000e+00   1.0000000e+00
   2.0000000e-01   6.7500000e+00   1.0000000e+00
   2.0000000e-01   6.8500000e+00   1.0000000e+00
   2.0000000e-01   6.9500000e+00   1.0000000e+00
   2.0000000e-01   7.0500000e+00   1.0000000e+00
   2.0000000e-01   7.1500000e+00   1.0000000e+00
   2.0000000e-01   7.2500000e+00   1.0000000e+00
   2.0000000e-01   7.3500000e+00   1.0000000e+00
   2.0000000e-01   7.4500000e+00   1.0000000e+00
   2.0000000e-01   7.5500000e+00   1.0000000e+00
   2.0000000e-01   7.6500000e+00   1.0000000e+00
   2.0000000e-01   7.7500000e+00   1.0000000e+00
   2.0000000e-01   7.8500000e+00   1.0000000e+00
   2.0000000e-01   7.9500000e+00   1.0000000e+00
   2.1000000e-01   5.0000000e-02   0.0000000e+00
   2.1000000e-01   1.5000000e-01   0.0000000e+00
   2.1000000e-01   2.5000000e-01   0.0000000e+00
   2.1000000e-01   3.5000000e-01   0.0000000e+00
   2.1000000e-01   4.5000000e-01   0.0000000e+00
   2.1000000e-01   5.5000000e-01   0.0000000e+00
   2.1000000e-01   6.5000000e-01   0.0000000e+00
   2.1000000e-01   7.5000000e-01   0.0000000e+00
   2.1000000e-01   8.5000000e-01   0.0000000e+00
   2.1000000e-01   9.5000000e-01   0.0000000e+00
   2.1000000e-01   1.0500000e+00   0.0000000e+00
   2.1000000e-01   1.1500000e+00   0.0000000e+00
   2.1000000e-01   1.2500000e+00   0.0000000e+00
   2.1000000e-01   1.3500000e+00   0.0000000e+00
   2.1000000e-01   1.4500000e+00   0.0000000e+00
   2.1000000e-01   1.5500000e+00   0.0000000e+00
   2.1000000e-01   1.6500000e+00   0.0000000e+00
   2.1000000e-01   1.7500000e+00   0.0000000e+00
   2.1000000e-01   1.8500000e+00   0.0000000e+00
   2.1000000e-01   1.9500000e+00   0.0000000e+00
   2.1000000e-01   2.0500000e+00   0.0000000e+00
   2.1000000e-01   2.1500000e+00   0.0000000e+00
   2.1000000e-01   2.2500000e+00   0.0000000e+00
   2.1000000e-01   2.3500000e+00   0.0000000e+00
   2.1000000e-01   2.4500000e+00   0.0000000e+00
   2.1000000e-01   2.5500000e+00   2.8000000e-01
   2.1000000e-01   2.6500000e+00   7.8000000e-01
   2.1000000e-01   2.7500000e+00   1.0000000e+00
   2.1000000e-01   2.8500000e+00   1.0000000e+00
   2.1000000e-01   2.9500000e+00   1.0000000e+00
   2.1000000e-01   3.0500000e+00   1.0000000e+00
   2.1000000e-01   3.1500000e+00   1.0000000e+00
   2.1000000e-01   3.2500000e+00   1.0000000e+00
   2.1000000e-01   3.3500000e+00   1.0000000e+00
   2.1000000e-01   3.4500000e+00   1.0000000e+00
   2.1000000e-01   3.5500000e+00   1.0000000e+00
   2.1000000e-01   3.6500000e+00   1.0000000e+00
   2.1000000e-01   3.7500000e+00   1.0000000e+00
   2.1000000e-01   3.8500000e+00   1.0000000e+00
   2.1000000e-01   3.9500000e+00   1.0000000e+00
   2.1000000e-01   4.0500000e+00   1.0000000e+00
   2.1000000e-01   4.1500000e+00   1.0000000e+00
   2.1000000e-01   4.2500000e+00   1.0000000e+00
   2.1000000e-01   4.3500000e+00   1.0000000e+00
   2.1000000e-01   4.4500000e+00   1.0000000e+00
   2.1000000e-01   4.5500000e+00   1.0000000e+00
   2.1000000e-01   4.6500000e+00   1.0000000e+00
   2.1000000e-01   4.7500000e+00   1.0000000e+00
   2.1000000e-01   4.8500000e+00   1.0000000e+00
   2.1000000e-01   4.9500000e+00   1.0000000e+00
   2.1000000e-01   5.0500000e+00   1.0000000e+00
   2.1000000e-01   5.1500000e+00   1.0000000e+00
   2.1000000e-01   5.2500000e+00   1.0000000e+00
   2.1000000e-01   5.3500000e+00   1.0000000e+00
   2.1000000e-01   5.4500000e+00   1.0000000e+00
   2.1000000e-01   5.5500000e+00   1.0000000e+00
   2.1000000e-01   5.6500000e+00   1.0000000e+00
   2.1000000e-01   5.7500000e+00   1.0000000e+00
   2.1000000e-01   5.8500000e+00   1.0000000e+00
   2.1000000e-01   5.9500000e+00   1.0000000e+00
   2.1000000e-01   6.0500000e+00   1.0000000e+00
   2.1000000e-01   6.1500000e+00   1.0000000e+00
   2.1000000e-01   6.2500000e+00   1.0000000e+00
   2.1000000e-01   6.3500000e+00   1.0000000e+00
   2.1000000e-01   6.4500000e+00   1.0000000e+00
   2.1000000e-01   6.5500000e+00   1.0000000e+00
   2.1000000e-01   6.6500000e+00   1.0000000e+00
   2.1000000e-01   6.7500000e+00   1.0000000e+00
   2.1000000e-01   6.8500000e+00   1.0000000e+00
   2.1000000e-01   6.9500000e+00   1.0000000e+00
   2.1000000e-01   7.0500000e+00   1.0000000e+00
   2.1000000e-01   7.1500000e+00   1.0000000e+00
   2.1000000e-01   7.2500000e+00   1.0000000e+00
   2.1000000e-01   7.3500000e+00   1.0000000e+00
   2.1000000e-01   7.4500000e+00   1.0000000e+00
   2.1000000e-01   7.5500000e+00   1.0000000e+00
   2.1000000e-01   7.6500000e+00   1.0000000e+00
   2.1000000e-01   7.7500000e+00   1.0000000e+00
   2.1000000e-01   7.8500000e+00   1.0000000e+00
   2.1000000e-01   7.9500000e+00   1.0000000e+00
   2.2000000e-01   5.0000000e-02   0.0000000e+00
   2.2000000e-01   1.5000000e-01   0.0000000e+00
   2.2000000e-01   2.5000000e-01   0.0000000e+00
   2.2000000e-01   3.5000000e-01   0.0000000e+00
   2.2000000e-01   4.5000000e-01   0.0000000e+00
   2.2000000e-01   5.5000000e-01   0.0000000e+00
   2.2000000e-01   6.5000000e-01   0.0000000e+00
   2.2000000e-01   7.5000000e-01   0.0000000e+00
   2.2000000e-01   8.5000000e-01   0.0000000e+00
   2.2000000e-01   9.5000000e-01   0.0000000e+00
   2.2000000e-01   1.0500000e+00   0.0000000e+00
   2.2000000e-01   1.1500000e+00   0.0000000e+00
   2.2000000e-01   1.2500000e+00   0.0000000e+00
   2.2000000e-01   1.3500000e+00   0.0000000e+00
   2.2000000e-01   1.4500000e+00   0.0000000e+00
   2.2000000e-01   1.5500000e+00   0.0000000e+00
   2.2000000e-01   1.6500000e+00   0.0000000e+00
   2.2000000e-01   1.7500000e+00   0.0000000e+00
   2.2000000e-01   1.8500000e+00   0.0000000e+00
   2.2000000e-01   1.9500000e+00   0.0000000e+00
   2.2000000e-01   2.0500000e+00   0.0000000e+00
   2.2000000e-01   2.1500000e+00   0.0000000e+00
   2.2000000e-01   2.2500000e+00   0.0000000e+00
   2.2000000e-01   2.3500000e+00   0.0000000e+00
   2.2000000e-01   2.4500000e+00   0.0000000e+00
   2.2000000e-01   2.5500000e+00   6.0000000e-02
   2.2000000e-01   2.6500000e+00   4.0000000e-01
   2.2000000e-01   2.7500000e+00   8.2000000e-01
   2.2000000e-01   2.8500000e+00   1.0000000e+00
   2.2000000e-01   2.9500000e+00   1.0000000e+00
   2.2000000e-01   3.0500000e+00   1.0000000e+00
   2.2000000e-01   3.1500000e+00   1.0000000e+00
   2.2000000e-01   3.2500000e+00   1.0000000e+00
   2.2000000e-01   3.3500000e+00   1.0000000e+00
   2.2000000e-01   3.4500000e+00   1.0000000e+00
   2.2000000e-01   3.5500000e+00   1.0000000e+00
   2.2000000e-01   3.6500000e+00   1.0000000e+00
   2.2000000e-01   3.7500000e+00   1.0000000e+00
   2.2000000e-01   3.8500000e+00   1.0000000e+00
   2.2000000e-01   3.9500000e+00   1.0000000e+00
   2.2000000e-01   4.0500000e+00   1.0000000e+00
   2.2000000e-01   4.1500000e+00   1.0000000e+00
   2.2000000e-01   4.2500000e+00   1.0000000e+00
   2.2000000e-01   4.3500000e+00   1.0000000e+00
   2.2000000e-01   4.4500000e+00   1.0000000e+00
   2.2000000e-01   4.5500000e+00   1.0000000e+00
   2.2000000e-01   4.6500000e+00   1.0000000e+00
   2.2000000e-01   4.7500000e+00   1.0000000e+00
   2.2000000e-01   4.8500000e+00   1.0000000e+00
   2.2000000e-01   4.9500000e+00   1.0000000e+00
   2.2000000e-01   5.0500000e+00   1.0000000e+00
   2.2000000e-01   5.1500000e+00   1.0000000e+00
   2.2000000e-01   5.2500000e+00   1.0000000e+00
   2.2000000e-01   5.3500000e+00   1.0000000e+00
   2.2000000e-01   5.4500000e+00   1.0000000e+00
   2.2000000e-01   5.5500000e+00   1.0000000e+00
   2.2000000e-01   5.6500000e+00   1.0000000e+00
   2.2000000e-01   5.7500000e+00   1.0000000e+00
   2.2000000e-01   5.8500000e+00   1.0000000e+00
   2.2000000e-01   5.9500000e+00   1.0000000e+00
   2.2000000e-01   6.0500000e+00   1.0000000e+00
   2.2000000e-01   6.1500000e+00   1.0000000e+00
   2.2000000e-01   6.2500000e+00   1.0000000e+00
   2.2000000e-01   6.3500000e+00   1.0000000e+00
   2.2000000e-01   6.4500000e+00   1.0000000e+00
   2.2000000e-01   6.5500000e+00   1.0000000e+00
   2.2000000e-01   6.6500000e+00   1.0000000e+00
   2.2000000e-01   6.7500000e+00   1.0000000e+00
   2.2000000e-01   6.8500000e+00   1.0000000e+00
   2.2000000e-01   6.9500000e+00   1.0000000e+00
   2.2000000e-01   7.0500000e+00   1.0000000e+00
   2.2000000e-01   7.1500000e+00   1.0000000e+00
   2.2000000e-01   7.2500000e+00   1.0000000e+00
   2.2000000e-01   7.3500000e+00   1.0000000e+00
   2.2000000e-01   7.4500000e+00   1.0000000e+00
   2.2000000e-01   7.5500000e+00   1.0000000e+00
   2.2000000e-01   7.6500000e+00   1.0000000e+00
   2.2000000e-01   7.7500000e+00   1.0000000e+00
   2.2000000e-01   7.8500000e+00   1.0000000e+00
   2.2000000e-01   7.9500000e+00   1.0000000e+00
   2.3000000e-01   5.0000000e-02   0.0000000e+00
   2.3000000e-01   1.5000000e-01   0.0000000e+00
   2.3000000e-01   2.5000000e-01   0.0000000e+00
   2.3000000e-01   3.5000000e-01   0.0000000e+00
   2.3000000e-01   4.5000000e-01   0.0000000e+00
   2.3000000e-01   5.5000000e-01   0.0000000e+00
   2.3000000e-01   6.5000000e-01   0.0000000e+00
   2.3000000e-01   7.5000000e-01   0.0000000e+00
   2.3000000e-01   8.5000000e-01   0.0000000e+00
   2.3000000e-01   9.5000000e-01   0.0000000e+00
   2.3000000e-01   1.0500000e+00   0.0000000e+00
   2.3000000e-01   1.1500000e+00   0.0000000e+00
   2.3000000e-01   1.2500000e+00   0.0000000e+00
   2.3000000e-01   1.3500000e+00   0.0000000e+00
   2.3000000e-01   1.4500000e+00   0.0000000e+00
   2.3000000e-01   1.5500000e+00   0.0000000e+00
   2.3000000e-01   1.6500000e+00   0.0000000e+00
   2.3000000e-01   1.7500000e+00   0.0000000e+00
   2.3000000e-01   1.8500000e+00   0.0000000e+00
   2.3000000e-01   1.9500000e+00   0.0000000e+00
   2.3000000e-01   2.0500000e+00   0.0000000e+00
   2.3000000e-01   2.1500000e+00   0.0000000e+00
   2.3000000e-01   2.2500000e+00   0.0000000e+00
   2.3000000e-01   2.3500000e+00   0.0000000e+00
   2.3000000e-01   2.4500000e+00   0.0000000e+00
   2.3000000e-01   2.5500000e+00   0.0000000e+00
   2.3000000e-01   2.6500000e+00   2.0000000e-02
   2.3000000e-01   2.7500000e+00   4.6000000e-01
   2.3000000e-01   2.8500000e+00   9.0000000e-01
   2.3000000e-01   2.9500000e+00   1.0000000e+00
   2.3000000e-01   3.0500000e+00   1.0000000e+00
   2.3000000e-01   3.1500000e+00   1.0000000e+00
   2.3000000e-01   3.2500000e+00   1.0000000e+00
   2.3000000e-01   3.3500000e+00   1.0000000e+00
   2.3000000e-01   3.4500000e+00   1.0000000e+00
   2.3000000e-01   3.5500000e+00   1.0000000e+00
   2.3000000e-01   3.6500000e+00   1.0000000e+00
   2.3000000e-01   3.7500000e+00   1.0000000e+00
   2.3000000e-01   3.8500000e+00   1.0000000e+00
   2.3000000e-01   3.9500000e+00   1.0000000e+00
   2.3000000e-01   4.0500000e+00   1.0000000e+00
   2.3000000e-01   4.1500000e+00   1.0000000e+00
   2.3000000e-01   4.2500000e+00   1.0000000e+00
   2.3000000e-01   4.3500000e+00   1.0000000e+00
   2.3000000e-01   4.4500000e+00   1.0000000e+00
   2.3000000e-01   4.5500000e+00   1.0000000e+00
   2.3000000e-01   4.6500000e+00   1.0000000e+00
   2.3000000e-01   4.7500000e+00   1.0000000e+00
   2.3000000e-01   4.8500000e+00   1.0000000e+00
   2.3000000e-01   4.9500000e+00   1.0000000e+00
   2.3000000e-01   5.0500000e+00   1.0000000e+00
   2.3000000e-01   5.1500000e+00   1.0000000e+00
   2.3000000e-01   5.2500000e+00   1.0000000e+00
   2.3000000e-01   5.3500000e+00   1.0000000e+00
   2.3000000e-01   5.4500000e+00   1.0000000e+00
   2.3000000e-01   5.5500000e+00   1.0000000e+00
   2.3000000e-01   5.6500000e+00   1.0000000e+00
   2.3000000e-01   5.7500000e+00   1.0000000e+00
   2.3000000e-01   5.8500000e+00   1.0000000e+00
   2.3000000e-01   5.9500000e+00   1.0000000e+00
   2.3000000e-01   6.0500000e+00   1.0000000e+00
   2.3000000e-01   6.1500000e+00   1.0000000e+00
   2.3000000e-01   6.2500000e+00   1.0000000e+00
   2.3000000e-01   6.3500000e+00   1.0000000e+00
   2.3000000e-01   6.4500000e+00   1.0000000e+00
   2.3000000e-01   6.5500000e+00   1.0000000e+00
   2.3000000e-01   6.6500000e+00   1.0000000e+00
   2.3000000e-01   6.7500000e+00   1.0000000e+00
   2.3000000e-01   6.8500000e+00   1.0000000e+00
   2.3000000e-01   6.9500000e+00   1.0000000e+00
   2.3000000e-01   7.0500000e+00   1.0000000e+00
   2.3000000e-01   7.1500000e+00   1.0000000e+00
   2.3000000e-01   7.2500000e+00   1.0000000e+00
   2.3000000e-01   7.3500000e+00   1.0000000e+00
   2.3000000e-01   7.4500000e+00   1.0000000e+00
   2.3000000e-01   7.5500000e+00   1.0000000e+00
   2.3000000e-01   7.6500000e+00   1.0000000e+00
   2.3000000e-01   7.7500000e+00   1.0000000e+00
   2.3000000e-01   7.8500000e+00   1.0000000e+00
   2.3000000e-01   7.9500000e+00   1.0000000e+00
   2.4000000e-01   5.0000000e-02   0.0000000e+00
   2.4000000e-01   1.5000000e-01   0.0000000e+00
   2.4000000e-01   2.5000000e-01   0.0000000e+00
   2.4000000e-01   3.5000000e-01   0.0000000e+00
   2.4000000e-01   4.5000000e-01   0.0000000e+00
   2.4000000e-01   5.5000000e-01   0.0000000e+00
   2.4000000e-01   6.5000000e-01   0.0000000e+00
   2.4000000e-01   7.5000000e-01   0.0000000e+00
   2.4000000e-01   8.5000000e-01   0.0000000e+00
   2.4000000e-01   9.5000000e-01   0.0000000e+00
   2.4000000e-01   1.0500000e+00   0.0000000e+00
   2.4000000e-01   1.1500000e+00   0.0000000e+00
   2.4000000e-01   1.2500000e+00   0.0000000e+00
   2.4000000e-01   1.3500000e+00   0.0000000e+00
   2.4000000e-01   1.4500000e+00   0.0000000e+00
   2.4000000e-01   1.5500000e+00   0.0000000e+00
   2.4000000e-01   1.6500000e+00   0.0000000e+00
   2.4000000e-01   1.7500000e+00   0.0000000e+00
   2.4000000e-01   1.8500000e+00   0.0000000e+00
   2.4000000e-01   1.9500000e+00   0.0000000e+00
   2.4000000e-01   2.0500000e+00   0.0000000e+00
   2.4000000e-01   2.1500000e+00   0.0000000e+00
   2.4000000e-01   2.2500000e+00   0.0000000e+00
   2.4000000e-01   2.3500000e+00   0.0000000e+00
   2.4000000e-01   2.4500000e+00   0.0000000e+00
   2.4000000e-01   2.5500000e+00   0.0000000e+00
   2.4000000e-01   2.6500000e+00   0.0000000e+00
   2.4000000e-01   2.7500000e+00   2.0000000e-02
   2.4000000e-01   2.8500000e+00   6.0000000e-01
   2.4000000e-01   2.9500000e+00   9.4000000e-01
   2.4000000e-01   3.0500000e+00   1.0000000e+00
   2.4000000e-01   3.1500000e+00   1.0000000e+00
   2.4000000e-01   3.2500000e+00   1.0000000e+00
   2.4000000e-01   3.3500000e+00   1.0000000e+00
   2.4000000e-01   3.4500000e+00   1.0000000e+00
   2.4000000e-01   3.5500000e+00   1.0000000e+00
   2.4000000e-01   3.6500000e+00   1.0000000e+00
   2.4000000e-01   3.7500000e+00   1.0000000e+00
   2.4000000e-01   3.8500000e+00   1.0000000e+00
   2.4000000e-01   3.9500000e+00   1.0000000e+00
   2.4000000e-01   4.0500000e+00   1.0000000e+00
   2.4000000e-01   4.1500000e+00   1.0000000e+00
   2.4000000e-01   4.2500000e+00   1.0000000e+00
   2.4000000e-01   4.3500000e+00   1.0000000e+00
   2.4000000e-01   4.4500000e+00   1.0000000e+00
   2.4000000e-01   4.5500000e+00   1.0000000e+00
   2.4000000e-01   4.6500000e+00   1.0000000e+00
   2.4000000e-01   4.7500000e+00   1.0000000e+00
   2.4000000e-01   4.8500000e+00   1.0000000e+00
   2.4000000e-01   4.9500000e+00   1.0000000e+00
   2.4000000e-01   5.0500000e+00   1.0000000e+00
   2.4000000e-01   5.1500000e+00   1.0000000e+00
   2.4000000e-01   5.2500000e+00   1.0000000e+00
   2.4000000e-01   5.3500000e+00   1.0000000e+00
   2.4000000e-01   5.4500000e+00   1.0000000e+00
   2.4000000e-01   5.5500000e+00   1.0000000e+00
   2.4000000e-01   5.6500000e+00   1.0000000e+00
   2.4000000e-01   5.7500000e+00   1.0000000e+00
   2.4000000e-01   5.8500000e+00   1.0000000e+00
   2.4000000e-01   5.9500000e+00   1.0000000e+00
   2.4000000e-01   6.0500000e+00   1.0000000e+00
   2.4000000e-01   6.1500000e+00   1.0000000e+00
   2.4000000e-01   6.2500000e+00   1.0000000e+00
   2.4000000e-01   6.3500000e+00   1.0000000e+00
   2.4000000e-01   6.4500000e+00   1.0000000e+00
   2.4000000e-01   6.5500000e+00   1.0000000e+00
   2.4000000e-01   6.6500000e+00   1.0000000e+00
   2.4000000e-01   6.7500000e+00   1.0000000e+00
   2.4000000e-01   6.8500000e+00   1.0000000e+00
   2.4000000e-01   6.9500000e+00   1.0000000e+00
   2.4000000e-01   7.0500000e+00   1.0000000e+00
   2.4000000e-01   7.1500000e+00   1.0000000e+00
   2.4000000e-01   7.2500000e+00   1.0000000e+00
   2.4000000e-01   7.3500000e+00   1.0000000e+00
   2.4000000e-01   7.4500000e+00   1.0000000e+00
   2.4000000e-01   7.5500000e+00   1.0000000e+00
   2.4000000e-01   7.6500000e+00   1.0000000e+00
   2.4000000e-01   7.7500000e+00   1.0000000e+00
   2.4000000e-01   7.8500000e+00   1.0000000e+00
   2.4000000e-01   7.9500000e+00   1.0000000e+00
   2.5000000e-01   5.0000000e-02   0.0000000e+00
   2.5000000e-01   1.5000000e-01   0.0000000e+00
   2.5000000e-01   2.5000000e-01   0.0000000e+00
   2.5000000e-01   3.5000000e-01   0.0000000e+00
   2.5000000e-01   4.5000000e-01   0.0000000e+00
   2.5000000e-01   5.5000000e-01   0.0000000e+00
   2.5000000e-01   6.5000000e-01   0.0000000e+00
   2.5000000e-01   7.5000000e-01   0.0000000e+00
   2.5000000e-01   8.5000000e-01   0.0000000e+00
   2.5000000e-01   9.5000000e-01   0.0000000e+00
   2.5000000e-01   1.0500000e+00   0.0000000e+00
   2.5000000e-01   1.1500000e+00   0.0000000e+00
   2.5000000e-01   1.2500000e+00   0.0000000e+00
   2.5000000e-01   1.3500000e+00   0.0000000e+00
   2.5000000e-01   1.4500000e+00   0.0000000e+00
   2.5000000e-01   1.5500000e+00   0.0000000e+00
   2.5000000e-01   1.6500000e+00   0.0000000e+00
   2.5000000e-01   1.7500000e+00   0.0000000e+00
   2.5000000e-01   1.8500000e+00   0.0000000e+00
   2.5000000e-01   1.9500000e+00   0.0000000e+00
   2.5000000e-01   2.0500000e+00   0.0000000e+00
   2.5000000e-01   2.1500000e+00   0.0000000e+00
   2.5000000e-01   2.2500000e+00   0.0000000e+00
   2.5000000e-01   2.3500000e+00   0.0000000e+00
   2.5000000e-01   2.4500000e+00   0.0000000e+00
   2.5000000e-01   2.5500000e+00   0.0000000e+00
   2.5000000e-01   2.6500000e+00   0.0000000e+00
   2.5000000e-01   2.7500000e+00   0.0000000e+00
   2.5000000e-01   2.8500000e+00   1.8000000e-01
   2.5000000e-01   2.9500000e+00   7.4000000e-01
   2.5000000e-01   3.0500000e+00   9.6000000e-01
   2.5000000e-01   3.1500000e+00   1.0000000e+00
   2.5000000e-01   3.2500000e+00   1.0000000e+00
   2.5000000e-01   3.3500000e+00   1.0000000e+00
   2.5000000e-01   3.4500000e+00   1.0000000e+00
   2.5000000e-01   3.5500000e+00   1.0000000e+00
   2.5000000e-01   3.6500000e+00   1.0000000e+00
   2.5000000e-01   3.7500000e+00   1.0000000e+00
   2.5000000e-01   3.8500000e+00   1.0000000e+00
   2.5000000e-01   3.9500000e+00   1.0000000e+00
   2.5000000e-01   4.0500000e+00   1.0000000e+00
   2.5000000e-01   4.1500000e+00   1.0000000e+00
   2.5000000e-01   4.2500000e+00   1.0000000e+00
   2.5000000e-01   4.3500000e+00   1.0000000e+00
   2.5000000e-01   4.4500000e+00   1.0000000e+00
   2.5000000e-01   4.5500000e+00   1.0000000e+00
   2.5000000e-01   4.6500000e+00   1.0000000e+00
   2.5000000e-01   4.7500000e+00   1.0000000e+00
   2.5000000e-01   4.8500000e+00   1.0000000e+00
   2.5000000e-01   4.9500000e+00   1.0000000e+00
   2.5000000e-01   5.0500000e+00   1.0000000e+00
   2.5000000e-01   5.1500000e+00   1.0000000e+00
   2.5000000e-01   5.2500000e+00   1.0000000e+00
   2.5000000e-01   5.3500000e+00   1.0000000e+00
   2.5000000e-01   5.4500000e+00   1.0000000e+00
   2.5000000e-01   5.5500000e+00   1.0000000e+00
   2.5000000e-01   5.6500000e+00   1.0000000e+00
   2.5000000e-01   5.7500000e+00   1.0000000e+00
   2.5000000e-01   5.8500000e+00   1.0000000e+00
   2.5000000e-01   5.9500000e+00   1.0000000e+00
   2.5000000e-01   6.0500000e+00   1.0000000e+00
   2.5000000e-01   6.1500000e+00   1.0000000e+00
   2.5000000e-01   6.2500000e+00   1.0000000e+00
   2.5000000e-01   6.3500000e+00   1.0000000e+00
   2.5000000e-01   6.4500000e+00   1.0000000e+00
   2.5000000e-01   6.5500000e+00   1.0000000e+00
   2.5000000e-01   6.6500000e+00   1.0000000e+00
   2.5000000e-01   6.7500000e+00   1.0000000e+00
   2.5000000e-01   6.8500000e+00   1.0000000e+00
   2.5000000e-01   6.9500000e+00   1.0000000e+00
   2.5000000e-01   7.0500000e+00   1.0000000e+00
   2.5000000e-01   7.1500000e+00   1.0000000e+00
   2.5000000e-01   7.2500000e+00   1.0000000e+00
   2.5000000e-01   7.3500000e+00   1.0000000e+00
   2.5000000e-01   7.4500000e+00   1.0000000e+00
   2.5000000e-01   7.5500000e+00   1.0000000e+00
   2.5000000e-01   7.6500000e+00   1.0000000e+00
   2.5000000e-01   7.7500000e+00   1.0000000e+00
   2.5000000e-01   7.8500000e+00   1.0000000e+00
   2.5000000e-01   7.9500000e+00   1.0000000e+00
   2.6000000e-01   5.0000000e-02   0.0000000e+00
   2.6000000e-01   1.5000000e-01   0.0000000e+00
   2.6000000e-01   2.5000000e-01   0.0000000e+00
   2.6000000e-01   3.5000000e-01   0.0000000e+00
   2.6000000e-01   4.5000000e-01   0.0000000e+00
   2.6000000e-01   5.5000000e-01   0.0000000e+00
   2.6000000e-01   6.5000000e-01   0.0000000e+00
   2.6000000e-01   7.5000000e-01   0.0000000e+00
   2.6000000e-01   8.5000000e-01   0.0000000e+00
   2.6000000e-01   9.5000000e-01   0.0000000e+00
   2.6000000e-01   1.0500000e+00   0.0000000e+00
   2.6000000e-01   1.1500000e+00   0.0000000e+00
   2.6000000e-01   1.2500000e+00   0.0000000e+00
   2.6000000e-01   1.3500000e+00   0.0000000e+00
   2.6000000e-01   1.4500000e+00   0.0000000e+00
   2.6000000e-01   1.5500000e+00   0.0000000e+00
   2.6000000e-01   1.6500000e+00   0.0000000e+00
   2.6000000e-01   1.7500000e+00   0.0000000e+00
   2.6000000e-01   1.8500000e+00   0.0000000e+00
   2.6000000e-01   1.9500000e+00   0.0000000e+00
   2.6000000e-01   2.0500000e+00   0.0000000e+00
   2.6000000e-01   2.1500000e+00   0.0000000e+00
   2.6000000e-01   2.2500000e+00   0.0000000e+00
   2.6000000e-01   2.3500000e+00   0.0000000e+00
   2.6000000e-01   2.4500000e+00   0.0000000e+00
   2.6000000e-01   2.5500000e+00   0.0000000e+00
   2.6000000e-01   2.6500000e+00   0.0000000e+00
   2.6000000e-01   2.7500000e+00   0.0000000e+00
   2.6000000e-01   2.8500000e+00   0.0000000e+00
   2.6000000e-01   2.9500000e+00   2.0000000e-01
   2.6000000e-01   3.0500000e+00   7.8000000e-01
   2.6000000e-01   3.1500000e+00   1.0000000e+00
   2.6000000e-01   3.2500000e+00   1.0000000e+00
   2.6000000e-01   3.3500000e+00   1.0000000e+00
   2.6000000e-01   3.4500000e+00   1.0000000e+00
   2.6000000e-01   3.5500000e+00   1.0000000e+00
   2.6000000e-01   3.6500000e+00   1.0000000e+00
   2.6000000e-01   3.7500000e+00   1.0000000e+00
   2.6000000e-01   3.8500000e+00   1.0000000e+00
   2.6000000e-01   3.9500000e+00   1.0000000e+00
   2.6000000e-01   4.0500000e+00   1.0000000e+00
   2.6000000e-01   4.1500000e+00   1.0000000e+00
   2.6000000e-01   4.2500000e+00   1.0000000e+00
   2.6000000e-01   4.3500000e+00   1.0000000e+00
   2.6000000e-01   4.4500000e+00   1.0000000e+00
   2.6000000e-01   4.5500000e+00   1.0000000e+00
   2.6000000e-01   4.6500000e+00   1.0000000e+00
   2.6000000e-01   4.7500000e+00   1.0000000e+00
   2.6000000e-01   4.8500000e+00   1.0000000e+00
   2.6000000e-01   4.9500000e+00   1.0000000e+00
   2.6000000e-01   5.0500000e+00   1.0000000e+00
   2.6000000e-01   5.1500000e+00   1.0000000e+00
   2.6000000e-01   5.2500000e+00   1.0000000e+00
   2.6000000e-01   5.3500000e+00   1.0000000e+00
   2.6000000e-01   5.4500000e+00   1.0000000e+00
   2.6000000e-01   5.5500000e+00   1.0000000e+00
   2.6000000e-01   5.6500000e+00   1.0000000e+00
   2.6000000e-01   5.7500000e+00   1.0000000e+00
   2.6000000e-01   5.8500000e+00   1.0000000e+00
   2.6000000e-01   5.9500000e+00   1.0000000e+00
   2.6000000e-01   6.0500000e+00   1.0000000e+00
   2.6000000e-01   6.1500000e+00   1.0000000e+00
   2.6000000e-01   6.2500000e+00   1.0000000e+00
   2.6000000e-01   6.3500000e+00   1.0000000e+00
   2.6000000e-01   6.4500000e+00   1.0000000e+00
   2.6000000e-01   6.5500000e+00   1.0000000e+00
   2.6000000e-01   6.6500000e+00   1.0000000e+00
   2.6000000e-01   6.7500000e+00   1.0000000e+00
   2.6000000e-01   6.8500000e+00   1.0000000e+00
   2.6000000e-01   6.9500000e+00   1.0000000e+00
   2.6000000e-01   7.0500000e+00   1.0000000e+00
   2.6000000e-01   7.1500000e+00   1.0000000e+00
   2.6000000e-01   7.2500000e+00   1.0000000e+00
   2.6000000e-01   7.3500000e+00   1.0000000e+00
   2.6000000e-01   7.4500000e+00   1.0000000e+00
   2.6000000e-01   7.5500000e+00   1.0000000e+00
   2.6000000e-01   7.6500000e+00   1.0000000e+00
   2.6000000e-01   7.7500000e+00   1.0000000e+00
   2.6000000e-01   7.8500000e+00   1.0000000e+00
   2.6000000e-01   7.9500000e+00   1.0000000e+00
   2.7000000e-01   5.0000000e-02   0.0000000e+00
   2.7000000e-01   1.5000000e-01   0.0000000e+00
   2.7000000e-01   2.5000000e-01   0.0000000e+00
   2.7000000e-01   3.5000000e-01   0.0000000e+00
   2.7000000e-01   4.5000000e-01   0.0000000e+00
   2.7000000e-01   5.5000000e-01   0.0000000e+00
   2.7000000e-01   6.5000000e-01   0.0000000e+00
   2.7000000e-01   7.5000000e-01   0.0000000e+00
   2.7000000e-01   8.5000000e-01   0.0000000e+00
   2.7000000e-01   9.5000000e-01   0.0000000e+00
   2.7000000e-01   1.0500000e+00   0.0000000e+00
   2.7000000e-01   1.1500000e+00   0.0000000e+00
   2.7000000e-01   1.2500000e+00   0.0000000e+00
   2.7000000e-01   1.3500000e+00   0.0000000e+00
   2.7000000e-01   1.4500000e+00   0.0000000e+00
   2.7000000e-01   1.5500000e+00   0.0000000e+00
   2.7000000e-01   1.6500000e+00   0.0000000e+00
   2.7000000e-01   1.7500000e+00   0.0000000e+00
   2.7000000e-01   1.8500000e+00   0.0000000e+00
   2.7000000e-01   1.9500000e+00   0.0000000e+00
   2.7000000e-01   2.0500000e+00   0.0000000e+00
   2.7000000e-01   2.1500000e+00   0.0000000e+00
   2.7000000e-01   2.2500000e+00   0.0000000e+00
   2.7000000e-01   2.3500000e+00   0.0000000e+00
   2.7000000e-01   2.4500000e+00   0.0000000e+00
   2.7000000e-01   2.5500000e+00   0.0000000e+00
   2.7000000e-01   2.6500000e+00   0.0000000e+00
   2.7000000e-01   2.7500000e+00   0.0000000e+00
   2.7000000e-01   2.8500000e+00   0.0000000e+00
   2.7000000e-01   2.9500000e+00   6.0000000e-02
   2.7000000e-01   3.0500000e+00   3.0000000e-01
   2.7000000e-01   3.1500000e+00   8.0000000e-01
   2.7000000e-01   3.2500000e+00   1.0000000e+00
   2.7000000e-01   3.3500000e+00   1.0000000e+00
   2.7000000e-01   3.4500000e+00   1.0000000e+00
   2.7000000e-01   3.5500000e+00   1.0000000e+00
   2.7000000e-01   3.6500000e+00   1.0000000e+00
   2.7000000e-01   3.7500000e+00   1.0000000e+00
   2.7000000e-01   3.8500000e+00   1.0000000e+00
   2.7000000e-01   3.9500000e+00   1.0000000e+00
   2.7000000e-01   4.0500000e+00   1.0000000e+00
   2.7000000e-01   4.1500000e+00   1.0000000e+00
   2.7000000e-01   4.2500000e+00   1.0000000e+00
   2.7000000e-01   4.3500000e+00   1.0000000e+00
   2.7000000e-01   4.4500000e+00   1.0000000e+00
   2.7000000e-01   4.5500000e+00   1.0000000e+00
   2.7000000e-01   4.6500000e+00   1.0000000e+00
   2.7000000e-01   4.7500000e+00   1.0000000e+00
   2.7000000e-01   4.8500000e+00   1.0000000e+00
   2.7000000e-01   4.9500000e+00   1.0000000e+00
   2.7000000e-01   5.0500000e+00   1.0000000e+00
   2.7000000e-01   5.1500000e+00   1.0000000e+00
   2.7000000e-01   5.2500000e+00   1.0000000e+00
   2.7000000e-01   5.3500000e+00   1.0000000e+00
   2.7000000e-01   5.4500000e+00   1.0000000e+00
   2.7000000e-01   5.5500000e+00   1.0000000e+00
   2.7000000e-01   5.6500000e+00   1.0000000e+00
   2.7000000e-01   5.7500000e+00   1.0000000e+00
   2.7000000e-01   5.8500000e+00   1.0000000e+00
   2.7000000e-01   5.9500000e+00   1.0000000e+00
   2.7000000e-01   6.0500000e+00   1.0000000e+00
   2.7000000e-01   6.1500000e+00   1.0000000e+00
   2.7000000e-01   6.2500000e+00   1.0000000e+00
   2.7000000e-01   6.3500000e+00   1.0000000e+00
   2.7000000e-01   6.4500000e+00   1.0000000e+00
   2.7000000e-01   6.5500000e+00   1.0000000e+00
   2.7000000e-01   6.6500000e+00   1.0000000e+00
   2.7000000e-01   6.7500000e+00   1.0000000e+00
   2.7000000e-01   6.8500000e+00   1.0000000e+00
   2.7000000e-01   6.9500000e+00   1.0000000e+00
   2.7000000e-01   7.0500000e+00   1.0000000e+00
   2.7000000e-01   7.1500000e+00   1.0000000e+00
   2.7000000e-01   7.2500000e+00   1.0000000e+00
   2.7000000e-01   7.3500000e+00   1.0000000e+00
   2.7000000e-01   7.4500000e+00   1.0000000e+00
   2.7000000e-01   7.5500000e+00   1.0000000e+00
   2.7000000e-01   7.6500000e+00   1.0000000e+00
   2.7000000e-01   7.7500000e+00   1.0000000e+00
   2.7000000e-01   7.8500000e+00   1.0000000e+00
   2.7000000e-01   7.9500000e+00   1.0000000e+00
   2.8000000e-01   5.0000000e-02   0.0000000e+00
   2.8000000e-01   1.5000000e-01   0.0000000e+00
   2.8000000e-01   2.5000000e-01   0.0000000e+00
   2.8000000e-01   3.5000000e-01   0.0000000e+00
   2.8000000e-01   4.5000000e-01   0.0000000e+00
   2.8000000e-01   5.5000000e-01   0.0000000e+00
   2.8000000e-01   6.5000000e-01   0.0000000e+00
   2.8000000e-01   7.5000000e-01   0.0000000e+00
   2.8000000e-01   8.5000000e-01   0.0000000e+00
   2.8000000e-01   9.5000000e-01   0.0000000e+00
   2.8000000e-01   1.0500000e+00   0.0000000e+00
   2.8000000e-01   1.1500000e+00   0.0000000e+00
   2.8000000e-01   1.2500000e+00   0.0000000e+00
   2.8000000e-01   1.3500000e+00   0.0000000e+00
   2.8000000e-01   1.4500000e+00   0.0000000e+00
   2.8000000e-01   1.5500000e+00   0.0000000e+00
   2.8000000e-01   1.6500000e+00   0.0000000e+00
   2.8000000e-01   1.7500000e+00   0.0000000e+00
   2.8000000e-01   1.8500000e+00   0.0000000e+00
   2.8000000e-01   1.9500000e+00   0.0000000e+00
   2.8000000e-01   2.0500000e+00   0.0000000e+00
   2.8000000e-01   2.1500000e+00   0.0000000e+00
   2.8000000e-01   2.2500000e+00   0.0000000e+00
   2.8000000e-01   2.3500000e+00   0.0000000e+00
   2.8000000e-01   2.4500000e+00   0.0000000e+00
   2.8000000e-01   2.5500000e+00   0.0000000e+00
   2.8000000e-01   2.6500000e+00   0.0000000e+00
   2.8000000e-01   2.7500000e+00   0.0000000e+00
   2.8000000e-01   2.8500000e+00   0.0000000e+00
   2.8000000e-01   2.9500000e+00   0.0000000e+00
   2.8000000e-01   3.0500000e+00   8.0000000e-02
   2.8000000e-01   3.1500000e+00   5.4000000e-01
   2.8000000e-01   3.2500000e+00   9.2000000e-01
   2.8000000e-01   3.3500000e+00   1.0000000e+00
   2.8000000e-01   3.4500000e+00   1.0000000e+00
   2.8000000e-01   3.5500000e+00   1.0000000e+00
   2.8000000e-01   3.6500000e+00   1.0000000e+00
   2.8000000e-01   3.7500000e+00   1.0000000e+00
   2.8000000e-01   3.8500000e+00   1.0000000e+00
   2.8000000e-01   3.9500000e+00   1.0000000e+00
   2.8000000e-01   4.0500000e+00   1.0000000e+00
   2.8000000e-01   4.1500000e+00   1.0000000e+00
   2.8000000e-01   4.2500000e+00   1.0000000e+00
   2.8000000e-01   4.3500000e+00   1.0000000e+00
   2.8000000e-01   4.4500000e+00   1.0000000e+00
   2.8000000e-01   4.5500000e+00   1.0000000e+00
   2.8000000e-01   4.6500000e+00   1.0000000e+00
   2.8000000e-01   4.7500000e+00   1.0000000e+00
   2.8000000e-01   4.8500000e+00   1.0000000e+00
   2.8000000e-01   4.9500000e+00   1.0000000e+00
   2.8000000e-01   5.0500000e+00   1.0000000e+00
   2.8000000e-01   5.1500000e+00   1.0000000e+00
   2.8000000e-01   5.2500000e+00   1.0000000e+00
   2.8000000e-01   5.3500000e+00   1.0000000e+00
   2.8000000e-01   5.4500000e+00   1.0000000e+00
   2.8000000e-01   5.5500000e+00   1.0000000e+00
   2.8000000e-01   5.6500000e+00   1.0000000e+00
   2.8000000e-01   5.7500000e+00   1.0000000e+00
   2.8000000e-01   5.8500000e+00   1.0000000e+00
   2.8000000e-01   5.9500000e+00   1.0000000e+00
   2.8000000e-01   6.0500000e+00   1.0000000e+00
   2.8000000e-01   6.1500000e+00   1.0000000e+00
   2.8000000e-01   6.2500000e+00   1.0000000e+00
   2.8000000e-01   6.3500000e+00   1.0000000e+00
   2.8000000e-01   6.4500000e+00   1.0000000e+00
   2.8000000e-01   6.5500000e+00   1.0000000e+00
   2.8000000e-01   6.6500000e+00   1.0000000e+00
   2.8000000e-01   6.7500000e+00   1.0000000e+00
   2.8000000e-01   6.8500000e+00   1.0000000e+00
   2.8000000e-01   6.9500000e+00   1.0000000e+00
   2.8000000e-01   7.0500000e+00   1.0000000e+00
   2.8000000e-01   7.1500000e+00   1.0000000e+00
   2.8000000e-01   7.2500000e+00   1.0000000e+00
   2.8000000e-01   7.3500000e+00   1.0000000e+00
   2.8000000e-01   7.4500000e+00   1.0000000e+00
   2.8000000e-01   7.5500000e+00   1.0000000e+00
   2.8000000e-01   7.6500000e+00   1.0000000e+00
   2.8000000e-01   7.7500000e+00   1.0000000e+00
   2.8000000e-01   7.8500000e+00   1.0000000e+00
   2.8000000e-01   7.9500000e+00   1.0000000e+00
   2.9000000e-01   5.0000000e-02   0.0000000e+00
   2.9000000e-01   1.5000000e-01   0.0000000e+00
   2.9000000e-01   2.5000000e-01   0.0000000e+00
   2.9000000e-01   3.5000000e-01   0.0000000e+00
   2.9000000e-01   4.5000000e-01   0.0000000e+00
   2.9000000e-01   5.5000000e-01   0.0000000e+00
   2.9000000e-01   6.5000000e-01   0.0000000e+00
   2.9000000e-01   7.5000000e-01   0.0000000e+00
   2.9000000e-01   8.5000000e-01   0.0000000e+00
   2.9000000e-01   9.5000000e-01   0.0000000e+00
   2.9000000e-01   1.0500000e+00   0.0000000e+00
   2.9000000e-01   1.1500000e+00   0.0000000e+00
   2.9000000e-01   1.2500000e+00   0.0000000e+00
   2.9000000e-01   1.3500000e+00   0.0000000e+00
   2.9000000e-01   1.4500000e+00   0.0000000e+00
   2.9000000e-01   1.5500000e+00   0.0000000e+00
   2.9000000e-01   1.6500000e+00   0.0000000e+00
   2.9000000e-01   1.7500000e+00   0.0000000e+00
   2.9000000e-01   1.8500000e+00   0.0000000e+00
   2.9000000e-01   1.9500000e+00   0.0000000e+00
   2.9000000e-01   2.0500000e+00   0.0000000e+00
   2.9000000e-01   2.1500000e+00   0.0000000e+00
   2.9000000e-01   2.2500000e+00   0.0000000e+00
   2.9000000e-01   2.3500000e+00   0.0000000e+00
   2.9000000e-01   2.4500000e+00   0.0000000e+00
   2.9000000e-01   2.5500000e+00   0.0000000e+00
   2.9000000e-01   2.6500000e+00   0.0000000e+00
   2.9000000e-01   2.7500000e+00   0.0000000e+00
   2.9000000e-01   2.8500000e+00   0.0000000e+00
   2.9000000e-01   2.9500000e+00   0.0000000e+00
   2.9000000e-01   3.0500000e+00   0.0000000e+00
   2.9000000e-01   3.1500000e+00   8.0000000e-02
   2.9000000e-01   3.2500000e+00   7.4000000e-01
   2.9000000e-01   3.3500000e+00   1.0000000e+00
   2.9000000e-01   3.4500000e+00   1.0000000e+00
   2.9000000e-01   3.5500000e+00   1.0000000e+00
   2.9000000e-01   3.6500000e+00   1.0000000e+00
   2.9000000e-01   3.7500000e+00   1.0000000e+00
   2.9000000e-01   3.8500000e+00   1.0000000e+00
   2.9000000e-01   3.9500000e+00   1.0000000e+00
   2.9000000e-01   4.0500000e+00   1.0000000e+00
   2.9000000e-01   4.1500000e+00   1.0000000e+00
   2.9000000e-01   4.2500000e+00   1.0000000e+00
   2.9000000e-01   4.3500000e+00   1.0000000e+00
   2.9000000e-01   4.4500000e+00   1.0000000e+00
   2.9000000e-01   4.5500000e+00   1.0000000e+00
   2.9000000e-01   4.6500000e+00   1.0000000e+00
   2.9000000e-01   4.7500000e+00   1.0000000e+00
   2.9000000e-01   4.8500000e+00   1.0000000e+00
   2.9000000e-01   4.9500000e+00   1.0000000e+00
   2.9000000e-01   5.0500000e+00   1.0000000e+00
   2.9000000e-01   5.1500000e+00   1.0000000e+00
   2.9000000e-01   5.2500000e+00   1.0000000e+00
   2.9000000e-01   5.3500000e+00   1.0000000e+00
   2.9000000e-01   5.4500000e+00   1.0000000e+00
   2.9000000e-01   5.5500000e+00   1.0000000e+00
   2.9000000e-01   5.6500000e+00   1.0000000e+00
   2.9000000e-01   5.7500000e+00   1.0000000e+00
   2.9000000e-01   5.8500000e+00   1.0000000e+00
   2.9000000e-01   5.9500000e+00   1.0000000e+00
   2.9000000e-01   6.0500000e+00   1.0000000e+00
   2.9000000e-01   6.1500000e+00   1.0000000e+00
   2.9000000e-01   6.2500000e+00   1.0000000e+00
   2.9000000e-01   6.3500000e+00   1.0000000e+00
   2.9000000e-01   6.4500000e+00   1.0000000e+00
   2.9000000e-01   6.5500000e+00   1.0000000e+00
   2.9000000e-01   6.6500000e+00   1.0000000e+00
   2.9000000e-01   6.7500000e+00   1.0000000e+00
   2.9000000e-01   6.8500000e+00   1.0000000e+00
   2.9000000e-01   6.9500000e+00   1.0000000e+00
   2.9000000e-01   7.0500000e+00   1.0000000e+00
   2.9000000e-01   7.1500000e+00   1.0000000e+00
   2.9000000e-01   7.2500000e+00   1.0000000e+00
   2.9000000e-01   7.3500000e+00   1.0000000e+00
   2.9000000e-01   7.4500000e+00   1.0000000e+00
   2.9000000e-01   7.5500000e+00   1.0000000e+00
   2.9000000e-01   7.6500000e+00   1.0000000e+00
   2.9000000e-01   7.7500000e+00   1.0000000e+00
   2.9000000e-01   7.8500000e+00   1.0000000e+00
   2.9000000e-01   7.9500000e+00   1.0000000e+00
   3.0000000e-01   5.0000000e-02   0.0000000e+00
   3.0000000e-01   1.5000000e-01   0.0000000e+00
   3.0000000e-01   2.5000000e-01   0.0000000e+00
   3.0000000e-01   3.5000000e-01   0.0000000e+00
   3.0000000e-01   4.5000000e-01   0.0000000e+00
   3.0000000e-01   5.5000000e-01   0.0000000e+00
   3.0000000e-01   6.5000000e-01   0.0000000e+00
   3.0000000e-01   7.5000000e-01   0.0000000e+00
   3.0000000e-01   8.5000000e-01   0.0000000e+00
   3.0000000e-01   9.5000000e-01   0.0000000e+00
   3.0000000e-01   1.0500000e+00   0.0000000e+00
   3.0000000e-01   1.1500000e+00   0.0000000e+00
   3.0000000e-01   1.2500000e+00   0.0000000e+00
   3.0000000e-01   1.3500000e+00   0.0000000e+00
   3.0000000e-01   1.4500000e+00   0.0000000e+00
   3.0000000e-01   1.5500000e+00   0.0000000e+00
   3.0000000e-01   1.6500000e+00   0.0000000e+00
   3.0000000e-01   1.7500000e+00   0.0000000e+00
   3.0000000e-01   1.8500000e+00   0.0000000e+00
   3.0000000e-01   1.9500000e+00   0.0000000e+00
   3.0000000e-01   2.0500000e+00   0.0000000e+00
   3.0000000e-01   2.1500000e+00   0.0000000e+00
   3.0000000e-01   2.2500000e+00   0.0000000e+00
   3.0000000e-01   2.3500000e+00   0.0000000e+00
   3.0000000e-01   2.4500000e+00   0.0000000e+00
   3.0000000e-01   2.5500000e+00   0.0000000e+00
   3.0000000e-01   2.6500000e+00   0.0000000e+00
   3.0000000e-01   2.7500000e+00   0.0000000e+00
   3.0000000e-01   2.8500000e+00   0.0000000e+00
   3.0000000e-01   2.9500000e+00   0.0000000e+00
   3.0000000e-01   3.0500000e+00   0.0000000e+00
   3.0000000e-01   3.1500000e+00   2.0000000e-02
   3.0000000e-01   3.2500000e+00   2.6000000e-01
   3.0000000e-01   3.3500000e+00   8.4000000e-01
   3.0000000e-01   3.4500000e+00   1.0000000e+00
   3.0000000e-01   3.5500000e+00   1.0000000e+00
   3.0000000e-01   3.6500000e+00   1.0000000e+00
   3.0000000e-01   3.7500000e+00   1.0000000e+00
   3.0000000e-01   3.8500000e+00   1.0000000e+00
   3.0000000e-01   3.9500000e+00   1.0000000e+00
   3.0000000e-01   4.0500000e+00   1.0000000e+00
   3.0000000e-01   4.1500000e+00   1.0000000e+00
   3.0000000e-01   4.2500000e+00   1.0000000e+00
   3.0000000e-01   4.3500000e+00   1.0000000e+00
   3.0000000e-01   4.4500000e+00   1.0000000e+00
   3.0000000e-01   4.5500000e+00   1.0000000e+00
   3.0000000e-01   4.6500000e+00   1.0000000e+00
   3.0000000e-01   4.7500000e+00   1.0000000e+00
   3.0000000e-01   4.8500000e+00   1.0000000e+00
   3.0000000e-01   4.9500000e+00   1.0000000e+00
   3.0000000e-01   5.0500000e+00   1.0000000e+00
   3.0000000e-01   5.1500000e+00   1.0000000e+00
   3.0000000e-01   5.2500000e+00   1.0000000e+00
   3.0000000e-01   5.3500000e+00   1.0000000e+00
   3.0000000e-01   5.4500000e+00   1.0000000e+00
   3.0000000e-01   5.5500000e+00   1.0000000e+00
   3.0000000e-01   5.6500000e+00   1.0000000e+00
   3.0000000e-01   5.7500000e+00   1.0000000e+00
   3.0000000e-01   5.8500000e+00   1.0000000e+00
   3.0000000e-01   5.9500000e+00   1.0000000e+00
   3.0000000e-01   6.0500000e+00   1.0000000e+00
   3.0000000e-01   6.1500000e+00   1.0000000e+00
   3.0000000e-01   6.2500000e+00   1.0000000e+00
   3.0000000e-01   6.3500000e+00   1.0000000e+00
   3.0000000e-01   6.4500000e+00   1.0000000e+00
   3.0000000e-01   6.5500000e+00   1.0000000e+00
   3.0000000e-01   6.6500000e+00   1.0000000e+00
   3.0000000e-01   6.7500000e+00   1.0000000e+00
   3.0000000e-01   6.8500000e+00   1.0000000e+00
   3.0000000e-01   6.9500000e+00   1.0000000e+00
   3.0000000e-01   7.0500000e+00   1.0000000e+00
   3.0000000e-01   7.1500000e+00   1.0000000e+00
   3.0000000e-01   7.2500000e+00   1.0000000e+00
   3.0000000e-01   7.3500000e+00   1.0000000e+00
   3.0000000e-01   7.4500000e+00   1.0000000e+00
   3.0000000e-01   7.5500000e+00   1.0000000e+00
   3.0000000e-01   7.6500000e+00   1.0000000e+00
   3.0000000e-01   7.7500000e+00   1.0000000e+00
   3.0000000e-01   7.8500000e+00   1.0000000e+00
   3.0000000e-01   7.9500000e+00   1.0000000e+00
   3.1000000e-01   5.0000000e-02   0.0000000e+00
   3.1000000e-01   1.5000000e-01   0.0000000e+00
   3.1000000e-01   2.5000000e-01   0.0000000e+00
   3.1000000e-01   3.5000000e-01   0.0000000e+00
   3.1000000e-01   4.5000000e-01   0.0000000e+00
   3.1000000e-01   5.5000000e-01   0.0000000e+00
   3.1000000e-01   6.5000000e-01   0.0000000e+00
   3.1000000e-01   7.5000000e-01   0.0000000e+00
   3.1000000e-01   8.5000000e-01   0.0000000e+00
   3.1000000e-01   9.5000000e-01   0.0000000e+00
   3.1000000e-01   1.0500000e+00   0.0000000e+00
   3.1000000e-01   1.1500000e+00   0.0000000e+00
   3.1000000e-01   1.2500000e+00   0.0000000e+00
   3.1000000e-01   1.3500000e+00   0.0000000e+00
   3.1000000e-01   1.4500000e+00   0.0000000e+00
   3.1000000e-01   1.5500000e+00   0.0000000e+00
   3.1000000e-01   1.6500000e+00   0.0000000e+00
   3.1000000e-01   1.7500000e+00   0.0000000e+00
   3.1000000e-01   1.8500000e+00   0.0000000e+00
   3.1000000e-01   1.9500000e+00   0.0000000e+00
   3.1000000e-01   2.0500000e+00   0.0000000e+00
   3.1000000e-01   2.1500000e+00   0.0000000e+00
   3.1000000e-01   2.2500000e+00   0.0000000e+00
   3.1000000e-01   2.3500000e+00   0.0000000e+00
   3.1000000e-01   2.4500000e+00   0.0000000e+00
   3.1000000e-01   2.5500000e+00   0.0000000e+00
   3.1000000e-01   2.6500000e+00   0.0000000e+00
   3.1000000e-01   2.7500000e+00   0.0000000e+00
   3.1000000e-01   2.8500000e+00   0.0000000e+00
   3.1000000e-01   2.9500000e+00   0.0000000e+00
   3.1000000e-01   3.0500000e+00   0.0000000e+00
   3.1000000e-01   3.1500000e+00   0.0000000e+00
   3.1000000e-01   3.2500000e+00   4.0000000e-02
   3.1000000e-01   3.3500000e+00   4.4000000e-01
   3.1000000e-01   3.4500000e+00   8.8000000e-01
   3.1000000e-01   3.5500000e+00   1.0000000e+00
   3.1000000e-01   3.6500000e+00   1.0000000e+00
   3.1000000e-01   3.7500000e+00   1.0000000e+00
   3.1000000e-01   3.8500000e+00   1.0000000e+00
   3.1000000e-01   3.9500000e+00   1.0000000e+00
   3.1000000e-01   4.0500000e+00   1.0000000e+00
   3.1000000e-01   4.1500000e+00   1.0000000e+00
   3.1000000e-01   4.2500000e+00   1.0000000e+00
   3.1000000e-01   4.3500000e+00   1.0000000e+00
   3.1000000e-01   4.4500000e+00   1.0000000e+00
   3.1000000e-01   4.5500000e+00   1.0000000e+00
   3.1000000e-01   4.6500000e+00   1.0000000e+00
   3.1000000e-01   4.7500000e+00   1.0000000e+00
   3.1000000e-01   4.8500000e+00   1.0000000e+00
   3.1000000e-01   4.9500000e+00   1.0000000e+00
   3.1000000e-01   5.0500000e+00   1.0000000e+00
   3.1000000e-01   5.1500000e+00   1.0000000e+00
   3.1000000e-01   5.2500000e+00   1.0000000e+00
   3.1000000e-01   5.3500000e+00   1.0000000e+00
   3.1000000e-01   5.4500000e+00   1.0000000e+00
   3.1000000e-01   5.5500000e+00   1.0000000e+00
   3.1000000e-01   5.6500000e+00   1.0000000e+00
   3.1000000e-01   5.7500000e+00   1.0000000e+00
   3.1000000e-01   5.8500000e+00   1.0000000e+00
   3.1000000e-01   5.9500000e+00   1.0000000e+00
   3.1000000e-01   6.0500000e+00   1.0000000e+00
   3.1000000e-01   6.1500000e+00   1.0000000e+00
   3.1000000e-01   6.2500000e+00   1.0000000e+00
   3.1000000e-01   6.3500000e+00   1.0000000e+00
   3.1000000e-01   6.4500000e+00   1.0000000e+00
   3.1000000e-01   6.5500000e+00   1.0000000e+00
   3.1000000e-01   6.6500000e+00   1.0000000e+00
   3.1000000e-01   6.7500000e+00   1.0000000e+00
   3.1000000e-01   6.8500000e+00   1.0000000e+00
   3.1000000e-01   6.9500000e+00   1.0000000e+00
   3.1000000e-01   7.0500000e+00   1.0000000e+00
   3.1000000e-01   7.1500000e+00   1.0000000e+00
   3.1000000e-01   7.2500000e+00   1.0000000e+00
   3.1000000e-01   7.3500000e+00   1.0000000e+00
   3.1000000e-01   7.4500000e+00   1.0000000e+00
   3.1000000e-01   7.5500000e+00   1.0000000e+00
   3.1000000e-01   7.6500000e+00   1.0000000e+00
   3.1000000e-01   7.7500000e+00   1.0000000e+00
   3.1000000e-01   7.8500000e+00   1.0000000e+00
   3.1000000e-01   7.9500000e+00   1.0000000e+00
   3.2000000e-01   5.0000000e-02   0.0000000e+00
   3.2000000e-01   1.5000000e-01   0.0000000e+00
   3.2000000e-01   2.5000000e-01   0.0000000e+00
   3.2000000e-01   3.5000000e-01   0.0000000e+00
   3.2000000e-01   4.5000000e-01   0.0000000e+00
   3.2000000e-01   5.5000000e-01   0.0000000e+00
   3.2000000e-01   6.5000000e-01   0.0000000e+00
   3.2000000e-01   7.5000000e-01   0.0000000e+00
   3.2000000e-01   8.5000000e-01   0.0000000e+00
   3.2000000e-01   9.5000000e-01   0.0000000e+00
   3.2000000e-01   1.0500000e+00   0.0000000e+00
   3.2000000e-01   1.1500000e+00   0.0000000e+00
   3.2000000e-01   1.2500000e+00   0.0000000e+00
   3.2000000e-01   1.3500000e+00   0.0000000e+00
   3.2000000e-01   1.4500000e+00   0.0000000e+00
   3.2000000e-01   1.5500000e+00   0.0000000e+00
   3.2000000e-01   1.6500000e+00   0.0000000e+00
   3.2000000e-01   1.7500000e+00   0.0000000e+00
   3.2000000e-01   1.8500000e+00   0.0000000e+00
   3.2000000e-01   1.9500000e+00   0.0000000e+00
   3.2000000e-01   2.0500000e+00   0.0000000e+00
   3.2000000e-01   2.1500000e+00   0.0000000e+00
   3.2000000e-01   2.2500000e+00   0.0000000e+00
   3.2000000e-01   2.3500000e+00   0.0000000e+00
   3.2000000e-01   2.4500000e+00   0.0000000e+00
   3.2000000e-01   2.5500000e+00   0.0000000e+00
   3.2000000e-01   2.6500000e+00   0.0000000e+00
   3.2000000e-01   2.7500000e+00   0.0000000e+00
   3.2000000e-01   2.8500000e+00   0.0000000e+00
   3.2000000e-01   2.9500000e+00   0.0000000e+00
   3.2000000e-01   3.0500000e+00   0.0000000e+00
   3.2000000e-01   3.1500000e+00   0.0000000e+00
   3.2000000e-01   3.2500000e+00   0.0000000e+00
   3.2000000e-01   3.3500000e+00   1.8000000e-01
   3.2000000e-01   3.4500000e+00   6.4000000e-01
   3.2000000e-01   3.5500000e+00   9.6000000e-01
   3.2000000e-01   3.6500000e+00   1.0000000e+00
   3.2000000e-01   3.7500000e+00   1.0000000e+00
   3.2000000e-01   3.8500000e+00   1.0000000e+00
   3.2000000e-01   3.9500000e+00   1.0000000e+00
   3.2000000e-01   4.0500000e+00   1.0000000e+00
   3.2000000e-01   4.1500000e+00   1.0000000e+00
   3.2000000e-01   4.2500000e+00   1.0000000e+00
   3.2000000e-01   4.3500000e+00   1.0000000e+00
   3.2000000e-01   4.4500000e+00   1.0000000e+00
   3.2000000e-01   4.5500000e+00   1.0000000e+00
   3.2000000e-01   4.6500000e+00   1.0000000e+00
   3.2000000e-01   4.7500000e+00   1.0000000e+00
   3.2000000e-01   4.8500000e+00   1.0000000e+00
   3.2000000e-01   4.9500000e+00   1.0000000e+00
   3.2000000e-01   5.0500000e+00   1.0000000e+00
   3.2000000e-01   5.1500000e+00   1.0000000e+00
   3.2000000e-01   5.2500000e+00   1.0000000e+00
   3.2000000e-01   5.3500000e+00   1.0000000e+00
   3.2000000e-01   5.4500000e+00   1.0000000e+00
   3.2000000e-01   5.5500000e+00   1.0000000e+00
   3.2000000e-01   5.6500000e+00   1.0000000e+00
   3.2000000e-01   5.7500000e+00   1.0000000e+00
   3.2000000e-01   5.8500000e+00   1.0000000e+00
   3.2000000e-01   5.9500000e+00   1.0000000e+00
   3.2000000e-01   6.0500000e+00   1.0000000e+00
   3.2000000e-01   6.1500000e+00   1.0000000e+00
   3.2000000e-01   6.2500000e+00   1.0000000e+00
   3.2000000e-01   6.3500000e+00   1.0000000e+00
   3.2000000e-01   6.4500000e+00   1.0000000e+00
   3.2000000e-01   6.5500000e+00   1.0000000e+00
   3.2000000e-01   6.6500000e+00   1.0000000e+00
   3.2000000e-01   6.7500000e+00   1.0000000e+00
   3.2000000e-01   6.8500000e+00   1.0000000e+00
   3.2000000e-01   6.9500000e+00   1.0000000e+00
   3.2000000e-01   7.0500000e+00   1.0000000e+00
   3.2000000e-01   7.1500000e+00   1.0000000e+00
   3.2000000e-01   7.2500000e+00   1.0000000e+00
   3.2000000e-01   7.3500000e+00   1.0000000e+00
   3.2000000e-01   7.4500000e+00   1.0000000e+00
   3.2000000e-01   7.5500000e+00   1.0000000e+00
   3.2000000e-01   7.6500000e+00   1.0000000e+00
   3.2000000e-01   7.7500000e+00   1.0000000e+00
   3.2000000e-01   7.8500000e+00   1.0000000e+00
   3.2000000e-01   7.9500000e+00   1.0000000e+00
   3.3000000e-01   5.0000000e-02   0.0000000e+00
   3.3000000e-01   1.5000000e-01   0.0000000e+00
   3.3000000e-01   2.5000000e-01   0.0000000e+00
   3.3000000e-01   3.5000000e-01   0.0000000e+00
   3.3000000e-01   4.5000000e-01   0.0000000e+00
   3.3000000e-01   5.5000000e-01   0.0000000e+00
   3.3000000e-01   6.5000000e-01   0.0000000e+00
   3.3000000e-01   7.5000000e-01   0.0000000e+00
   3.3000000e-01   8.5000000e-01   0.0000000e+00
   3.3000000e-01   9.5000000e-01   0.0000000e+00
   3.3000000e-01   1.0500000e+00   0.0000000e+00
   3.3000000e-01   1.1500000e+00   0.0000000e+00
   3.3000000e-01   1.2500000e+00   0.0000000e+00
   3.3000000e-01   1.3500000e+00   0.0000000e+00
   3.3000000e-01   1.4500000e+00   0.0000000e+00
   3.3000000e-01   1.5500000e+00   0.0000000e+00
   3.3000000e-01   1.6500000e+00   0.0000000e+00
   3.3000000e-01   1.7500000e+00   0.0000000e+00
   3.3000000e-01   1.8500000e+00   0.0000000e+00
   3.3000000e-01   1.9500000e+00   0.0000000e+00
   3.3000000e-01   2.0500000e+00   0.0000000e+00
   3.3000000e-01   2.1500000e+00   0.0000000e+00
   3.3000000e-01   2.2500000e+00   0.0000000e+00
   3.3000000e-01   2.3500000e+00   0.0000000e+00
   3.3000000e-01   2.4500000e+00   0.0000000e+00
   3.3000000e-01   2.5500000e+00   0.0000000e+00
   3.3000000e-01   2.6500000e+00   0.0000000e+00
   3.3000000e-01   2.7500000e+00   0.0000000e+00
   3.3000000e-01   2.8500000e+00   0.0000000e+00
   3.3000000e-01   2.9500000e+00   0.0000000e+00
   3.3000000e-01   3.0500000e+00   0.0000000e+00
   3.3000000e-01   3.1500000e+00   0.0000000e+00
   3.3000000e-01   3.2500000e+00   0.0000000e+00
   3.3000000e-01   3.3500000e+00   6.0000000e-02
   3.3000000e-01   3.4500000e+00   3.2000000e-01
   3.3000000e-01   3.5500000e+00   8.8000000e-01
   3.3000000e-01   3.6500000e+00   9.8000000e-01
   3.3000000e-01   3.7500000e+00   1.0000000e+00
   3.3000000e-01   3.8500000e+00   1.0000000e+00
   3.3000000e-01   3.9500000e+00   1.0000000e+00
   3.3000000e-01   4.0500000e+00   1.0000000e+00
   3.3000000e-01   4.1500000e+00   1.0000000e+00
   3.3000000e-01   4.2500000e+00   1.0000000e+00
   3.3000000e-01   4.3500000e+00   1.0000000e+00
   3.3000000e-01   4.4500000e+00   1.0000000e+00
   3.3000000e-01   4.5500000e+00   1.0000000e+00
   3.3000000e-01   4.6500000e+00   1.0000000e+00
   3.3000000e-01   4.7500000e+00   1.0000000e+00
   3.3000000e-01   4.8500000e+00   1.0000000e+00
   3.3000000e-01   4.9500000e+00   1.0000000e+00
   3.3000000e-01   5.0500000e+00   1.0000000e+00
   3.3000000e-01   5.1500000e+00   1.0000000e+00
   3.3000000e-01   5.2500000e+00   1.0000000e+00
   3.3000000e-01   5.3500000e+00   1.0000000e+00
   3.3000000e-01   5.4500000e+00   1.0000000e+00
   3.3000000e-01   5.5500000e+00   1.0000000e+00
   3.3000000e-01   5.6500000e+00   1.0000000e+00
   3.3000000e-01   5.7500000e+00   1.0000000e+00
   3.3000000e-01   5.8500000e+00   1.0000000e+00
   3.3000000e-01   5.9500000e+00   1.0000000e+00
   3.3000000e-01   6.0500000e+00   1.0000000e+00
   3.3000000e-01   6.1500000e+00   1.0000000e+00
   3.3000000e-01   6.2500000e+00   1.0000000e+00
   3.3000000e-01   6.3500000e+00   1.0000000e+00
   3.3000000e-01   6.4500000e+00   1.0000000e+00
   3.3000000e-01   6.5500000e+00   1.0000000e+00
   3.3000000e-01   6.6500000e+00   1.0000000e+00
   3.3000000e-01   6.7500000e+00   1.0000000e+00
   3.3000000e-01   6.8500000e+00   1.0000000e+00
   3.3000000e-01   6.9500000e+00   1.0000000e+00
   3.3000000e-01   7.0500000e+00   1.0000000e+00
   3.3000000e-01   7.1500000e+00   1.0000000e+00
   3.3000000e-01   7.2500000e+00   1.0000000e+00
   3.3000000e-01   7.3500000e+00   1.0000000e+00
   3.3000000e-01   7.4500000e+00   1.0000000e+00
   3.3000000e-01   7.5500000e+00   1.0000000e+00
   3.3000000e-01   7.6500000e+00   1.0000000e+00
   3.3000000e-01   7.7500000e+00   1.0000000e+00
   3.3000000e-01   7.8500000e+00   1.0000000e+00
   3.3000000e-01   7.9500000e+00   1.0000000e+00
   3.4000000e-01   5.0000000e-02   0.0000000e+00
   3.4000000e-01   1.5000000e-01   0.0000000e+00
   3.4000000e-01   2.5000000e-01   0.0000000e+00
   3.4000000e-01   3.5000000e-01   0.0000000e+00
   3.4000000e-01   4.5000000e-01   0.0000000e+00
   3.4000000e-01   5.5000000e-01   0.0000000e+00
   3.4000000e-01   6.5000000e-01   0.0000000e+00
   3.4000000e-01   7.5000000e-01   0.0000000e+00
   3.4000000e-01   8.5000000e-01   0.0000000e+00
   3.4000000e-01   9.5000000e-01   0.0000000e+00
   3.4000000e-01   1.0500000e+00   0.0000000e+00
   3.4000000e-01   1.1500000e+00   0.0000000e+00
   3.4000000e-01   1.2500000e+00   0.0000000e+00
   3.4000000e-01   1.3500000e+00   0.0000000e+00
   3.4000000e-01   1.4500000e+00   0.0000000e+00
   3.4000000e-01   1.5500000e+00   0.0000000e+00
   3.4000000e-01   1.6500000e+00   0.0000000e+00
   3.4000000e-01   1.7500000e+00   0.0000000e+00
   3.4000000e-01   1.8500000e+00   0.0000000e+00
   3.4000000e-01   1.9500000e+00   0.0000000e+00
   3.4000000e-01   2.0500000e+00   0.0000000e+00
   3.4000000e-01   2.1500000e+00   0.0000000e+00
   3.4000000e-01   2.2500000e+00   0.0000000e+00
   3.4000000e-01   2.3500000e+00   0.0000000e+00
   3.4000000e-01   2.4500000e+00   0.0000000e+00
   3.4000000e-01   2.5500000e+00   0.0000000e+00
   3.4000000e-01   2.6500000e+00   0.0000000e+00
   3.4000000e-01   2.7500000e+00   0.0000000e+00
   3.4000000e-01   2.8500000e+00   0.0000000e+00
   3.4000000e-01   2.9500000e+00   0.0000000e+00
   3.4000000e-01   3.0500000e+00   0.0000000e+00
   3.4000000e-01   3.1500000e+00   0.0000000e+00
   3.4000000e-01   3.2500000e+00   0.0000000e+00
   3.4000000e-01   3.3500000e+00   0.0000000e+00
   3.4000000e-01   3.4500000e+00   1.0000000e-01
   3.4000000e-01   3.5500000e+00   5.2000000e-01
   3.4000000e-01   3.6500000e+00   9.2000000e-01
   3.4000000e-01   3.7500000e+00   1.0000000e+00
   3.4000000e-01   3.8500000e+00   1.0000000e+00
   3.4000000e-01   3.9500000e+00   1.0000000e+00
   3.4000000e-01   4.0500000e+00   1.0000000e+00
   3.4000000e-01   4.1500000e+00   1.0000000e+00
   3.4000000e-01   4.2500000e+00   1.0000000e+00
   3.4000000e-01   4.3500000e+00   1.0000000e+00
   3.4000000e-01   4.4500000e+00   1.0000000e+00
   3.4000000e-01   4.5500000e+00   1.0000000e+00
   3.4000000e-01   4.6500000e+00   1.0000000e+00
   3.4000000e-01   4.7500000e+00   1.0000000e+00
   3.4000000e-01   4.8500000e+00   1.0000000e+00
   3.4000000e-01   4.9500000e+00   1.0000000e+00
   3.4000000e-01   5.0500000e+00   1.0000000e+00
   3.4000000e-01   5.1500000e+00   1.0000000e+00
   3.4000000e-01   5.2500000e+00   1.0000000e+00
   3.4000000e-01   5.3500000e+00   1.0000000e+00
   3.4000000e-01   5.4500000e+00   1.0000000e+00
   3.4000000e-01   5.5500000e+00   1.0000000e+00
   3.4000000e-01   5.6500000e+00   1.0000000e+00
   3.4000000e-01   5.7500000e+00   1.0000000e+00
   3.4000000e-01   5.8500000e+00   1.0000000e+00
   3.4000000e-01   5.9500000e+00   1.0000000e+00
   3.4000000e-01   6.0500000e+00   1.0000000e+00
   3.4000000e-01   6.1500000e+00   1.0000000e+00
   3.4000000e-01   6.2500000e+00   1.0000000e+00
   3.4000000e-01   6.3500000e+00   1.0000000e+00
   3.4000000e-01   6.4500000e+00   1.0000000e+00
   3.4000000e-01   6.5500000e+00   1.0000000e+00
   3.4000000e-01   6.6500000e+00   1.0000000e+00
   3.4000000e-01   6.7500000e+00   1.0000000e+00
   3.4000000e-01   6.8500000e+00   1.0000000e+00
   3.4000000e-01   6.9500000e+00   1.0000000e+00
   3.4000000e-01   7.0500000e+00   1.0000000e+00
   3.4000000e-01   7.1500000e+00   1.0000000e+00
   3.4000000e-01   7.2500000e+00   1.0000000e+00
   3.4000000e-01   7.3500000e+00   1.0000000e+00
   3.4000000e-01   7.4500000e+00   1.0000000e+00
   3.4000000e-01   7.5500000e+00   1.0000000e+00
   3.4000000e-01   7.6500000e+00   1.0000000e+00
   3.4000000e-01   7.7500000e+00   1.0000000e+00
   3.4000000e-01   7.8500000e+00   1.0000000e+00
   3.4000000e-01   7.9500000e+00   1.0000000e+00
   3.5000000e-01   5.0000000e-02   0.0000000e+00
   3.5000000e-01   1.5000000e-01   0.0000000e+00
   3.5000000e-01   2.5000000e-01   0.0000000e+00
   3.5000000e-01   3.5000000e-01   0.0000000e+00
   3.5000000e-01   4.5000000e-01   0.0000000e+00
   3.5000000e-01   5.5000000e-01   0.0000000e+00
   3.5000000e-01   6.5000000e-01   0.0000000e+00
   3.5000000e-01   7.5000000e-01   0.0000000e+00
   3.5000000e-01   8.5000000e-01   0.0000000e+00
   3.5000000e-01   9.5000000e-01   0.0000000e+00
   3.5000000e-01   1.0500000e+00   0.0000000e+00
   3.5000000e-01   1.1500000e+00   0.0000000e+00
   3.5000000e-01   1.2500000e+00   0.0000000e+00
   3.5000000e-01   1.3500000e+00   0.0000000e+00
   3.5000000e-01   1.4500000e+00   0.0000000e+00
   3.5000000e-01   1.5500000e+00   0.0000000e+00
   3.5000000e-01   1.6500000e+00   0.0000000e+00
   3.5000000e-01   1.7500000e+00   0.0000000e+00
   3.5000000e-01   1.8500000e+00   0.0000000e+00
   3.5000000e-01   1.9500000e+00   0.0000000e+00
   3.5000000e-01   2.0500000e+00   0.0000000e+00
   3.5000000e-01   2.1500000e+00   0.0000000e+00
   3.5000000e-01   2.2500000e+00   0.0000000e+00
   3.5000000e-01   2.3500000e+00   0.0000000e+00
   3.5000000e-01   2.4500000e+00   0.0000000e+00
   3.5000000e-01   2.5500000e+00   0.0000000e+00
   3.5000000e-01   2.6500000e+00   0.0000000e+00
   3.5000000e-01   2.7500000e+00   0.0000000e+00
   3.5000000e-01   2.8500000e+00   0.0000000e+00
   3.5000000e-01   2.9500000e+00   0.0000000e+00
   3.5000000e-01   3.0500000e+00   0.0000000e+00
   3.5000000e-01   3.1500000e+00   0.0000000e+00
   3.5000000e-01   3.2500000e+00   0.0000000e+00
   3.5000000e-01   3.3500000e+00   0.0000000e+00
   3.5000000e-01   3.4500000e+00   0.0000000e+00
   3.5000000e-01   3.5500000e+00   2.4000000e-01
   3.5000000e-01   3.6500000e+00   5.2000000e-01
   3.5000000e-01   3.7500000e+00   9.2000000e-01
   3.5000000e-01   3.8500000e+00   1.0000000e+00
   3.5000000e-01   3.9500000e+00   1.0000000e+00
   3.5000000e-01   4.0500000e+00   1.0000000e+00
   3.5000000e-01   4.1500000e+00   1.0000000e+00
   3.5000000e-01   4.2500000e+00   1.0000000e+00
   3.5000000e-01   4.3500000e+00   1.0000000e+00
   3.5000000e-01   4.4500000e+00   1.0000000e+00
   3.5000000e-01   4.5500000e+00   1.0000000e+00
   3.5000000e-01   4.6500000e+00   1.0000000e+00
   3.5000000e-01   4.7500000e+00   1.0000000e+00
   3.5000000e-01   4.8500000e+00   1.0000000e+00
   3.5000000e-01   4.9500000e+00   1.0000000e+00
   3.5000000e-01   5.0500000e+00   1.0000000e+00
   3.5000000e-01   5.1500000e+00   1.0000000e+00
   3.5000000e-01   5.2500000e+00   1.0000000e+00
   3.5000000e-01   5.3500000e+00   1.0000000e+00
   3.5000000e-01   5.4500000e+00   1.0000000e+00
   3.5000000e-01   5.5500000e+00   1.0000000e+00
   3.5000000e-01   5.6500000e+00   1.0000000e+00
   3.5000000e-01   5.7500000e+00   1.0000000e+00
   3.5000000e-01   5.8500000e+00   1.0000000e+00
   3.5000000e-01   5.9500000e+00   1.0000000e+00
   3.5000000e-01   6.0500000e+00   1.0000000e+00
   3.5000000e-01   6.1500000e+00   1.0000000e+00
   3.5000000e-01   6.2500000e+00   1.0000000e+00
   3.5000000e-01   6.3500000e+00   1.0000000e+00
   3.5000000e-01   6.4500000e+00   1.0000000e+00
   3.5000000e-01   6.5500000e+00   1.0000000e+00
   3.5000000e-01   6.6500000e+00   1.0000000e+00
   3.5000000e-01   6.7500000e+00   1.0000000e+00
   3.5000000e-01   6.8500000e+00   1.0000000e+00
   3.5000000e-01   6.9500000e+00   1.0000000e+00
   3.5000000e-01   7.0500000e+00   1.0000000e+00
   3.5000000e-01   7.1500000e+00   1.0000000e+00
   3.5000000e-01   7.2500000e+00   1.0000000e+00
   3.5000000e-01   7.3500000e+00   1.0000000e+00
   3.5000000e-01   7.4500000e+00   1.0000000e+00
   3.5000000e-01   7.5500000e+00   1.0000000e+00
   3.5000000e-01   7.6500000e+00   1.0000000e+00
   3.5000000e-01   7.7500000e+00   1.0000000e+00
   3.5000000e-01   7.8500000e+00   1.0000000e+00
   3.5000000e-01   7.9500000e+00   1.0000000e+00
   3.6000000e-01   5.0000000e-02   0.0000000e+00
   3.6000000e-01   1.5000000e-01   0.0000000e+00
   3.6000000e-01   2.5000000e-01   0.0000000e+00
   3.6000000e-01   3.5000000e-01   0.0000000e+00
   3.6000000e-01   4.5000000e-01   0.0000000e+00
   3.6000000e-01   5.5000000e-01   0.0000000e+00
   3.6000000e-01   6.5000000e-01   0.0000000e+00
   3.6000000e-01   7.5000000e-01   0.0000000e+00
   3.6000000e-01   8.5000000e-01   0.0000000e+00
   3.6000000e-01   9.5000000e-01   0.0000000e+00
   3.6000000e-01   1.0500000e+00   0.0000000e+00
   3.6000000e-01   1.1500000e+00   0.0000000e+00
   3.6000000e-01   1.2500000e+00   0.0000000e+00
   3.6000000e-01   1.3500000e+00   0.0000000e+00
   3.6000000e-01   1.4500000e+00   0.0000000e+00
   3.6000000e-01   1.5500000e+00   0.0000000e+00
   3.6000000e-01   1.6500000e+00   0.0000000e+00
   3.6000000e-01   1.7500000e+00   0.0000000e+00
   3.6000000e-01   1.8500000e+00   0.0000000e+00
   3.6000000e-01   1.9500000e+00   0.0000000e+00
   3.6000000e-01   2.0500000e+00   0.0000000e+00
   3.6000000e-01   2.1500000e+00   0.0000000e+00
   3.6000000e-01   2.2500000e+00   0.0000000e+00
   3.6000000e-01   2.3500000e+00   0.0000000e+00
   3.6000000e-01   2.4500000e+00   0.0000000e+00
   3.6000000e-01   2.5500000e+00   0.0000000e+00
   3.6000000e-01   2.6500000e+00   0.0000000e+00
   3.6000000e-01   2.7500000e+00   0.0000000e+00
   3.6000000e-01   2.8500000e+00   0.0000000e+00
   3.6000000e-01   2.9500000e+00   0.0000000e+00
   3.6000000e-01   3.0500000e+00   0.0000000e+00
   3.6000000e-01   3.1500000e+00   0.0000000e+00
   3.6000000e-01   3.2500000e+00   0.0000000e+00
   3.6000000e-01   3.3500000e+00   0.0000000e+00
   3.6000000e-01   3.4500000e+00   0.0000000e+00
   3.6000000e-01   3.5500000e+00   2.0000000e-02
   3.6000000e-01   3.6500000e+00   3.8000000e-01
   3.6000000e-01   3.7500000e+00   8.0000000e-01
   3.6000000e-01   3.8500000e+00   1.0000000e+00
   3.6000000e-01   3.9500000e+00   1.0000000e+00
   3.6000000e-01   4.0500000e+00   1.0000000e+00
   3.6000000e-01   4.1500000e+00   1.0000000e+00
   3.6000000e-01   4.2500000e+00   1.0000000e+00
   3.6000000e-01   4.3500000e+00   1.0000000e+00
   3.6000000e-01   4.4500000e+00   1.0000000e+00
   3.6000000e-01   4.5500000e+00   1.0000000e+00
   3.6000000e-01   4.6500000e+00   1.0000000e+00
   3.6000000e-01   4.7500000e+00   1.0000000e+00
   3.6000000e-01   4.8500000e+00   1.0000000e+00
   3.6000000e-01   4.9500000e+00   1.0000000e+00
   3.6000000e-01   5.0500000e+00   1.0000000e+00
   3.6000000e-01   5.1500000e+00   1.0000000e+00
   3.6000000e-01   5.2500000e+00   1.0000000e+00
   3.6000000e-01   5.3500000e+00   1.0000000e+00
   3.6000000e-01   5.4500000e+00   1.0000000e+00
   3.6000000e-01   5.5500000e+00   1.0000000e+00
   3.6000000e-01   5.6500000e+00   1.0000000e+00
   3.6000000e-01   5.7500000e+00   1.0000000e+00
   3.6000000e-01   5.8500000e+00   1.0000000e+00
   3.6000000e-01   5.9500000e+00   1.0000000e+00
   3.6000000e-01   6.0500000e+00   1.0000000e+00
   3.6000000e-01   6.1500000e+00   1.0000000e+00
   3.6000000e-01   6.2500000e+00   1.0000000e+00
   3.6000000e-01   6.3500000e+00   1.0000000e+00
   3.6000000e-01   6.4500000e+00   1.0000000e+00
   3.6000000e-01   6.5500000e+00   1.0000000e+00
   3.6000000e-01   6.6500000e+00   1.0000000e+00
   3.6000000e-01   6.7500000e+00   1.0000000e+00
   3.6000000e-01   6.8500000e+00   1.0000000e+00
   3.6000000e-01   6.9500000e+00   1.0000000e+00
   3.6000000e-01   7.0500000e+00   1.0000000e+00
   3.6000000e-01   7.1500000e+00   1.0000000e+00
   3.6000000e-01   7.2500000e+00   1.0000000e+00
   3.6000000e-01   7.3500000e+00   1.0000000e+00
   3.6000000e-01   7.4500000e+00   1.0000000e+00
   3.6000000e-01   7.5500000e+00   1.0000000e+00
   3.6000000e-01   7.6500000e+00   1.0000000e+00
   3.6000000e-01   7.7500000e+00   1.0000000e+00
   3.6000000e-01   7.8500000e+00   1.0000000e+00
   3.6000000e-01   7.9500000e+00   1.0000000e+00
   3.7000000e-01   5.0000000e-02   0.0000000e+00
   3.7000000e-01   1.5000000e-01   0.0000000e+00
   3.7000000e-01   2.5000000e-01   0.0000000e+00
   3.7000000e-01   3.5000000e-01   0.0000000e+00
   3.7000000e-01   4.5000000e-01   0.0000000e+00
   3.7000000e-01   5.5000000e-01   0.0000000e+00
   3.7000000e-01   6.5000000e-01   0.0000000e+00
   3.7000000e-01   7.5000000e-01   0.0000000e+00
   3.7000000e-01   8.5000000e-01   0.0000000e+00
   3.7000000e-01   9.5000000e-01   0.0000000e+00
   3.7000000e-01   1.0500000e+00   0.0000000e+00
   3.7000000e-01   1.1500000e+00   0.0000000e+00
   3.7000000e-01   1.2500000e+00   0.0000000e+00
   3.7000000e-01   1.3500000e+00   0.0000000e+00
   3.7000000e-01   1.4500000e+00   0.0000000e+00
   3.7000000e-01   1.5500000e+00   0.0000000e+00
   3.7000000e-01   1.6500000e+00   0.0000000e+00
   3.7000000e-01   1.7500000e+00   0.0000000e+00
   3.7000000e-01   1.8500000e+00   0.0000000e+00
   3.7000000e-01   1.9500000e+00   0.0000000e+00
   3.7000000e-01   2.0500000e+00   0.0000000e+00
   3.7000000e-01   2.1500000e+00   0.0000000e+00
   3.7000000e-01   2.2500000e+00   0.0000000e+00
   3.7000000e-01   2.3500000e+00   0.0000000e+00
   3.7000000e-01   2.4500000e+00   0.0000000e+00
   3.7000000e-01   2.5500000e+00   0.0000000e+00
   3.7000000e-01   2.6500000e+00   0.0000000e+00
   3.7000000e-01   2.7500000e+00   0.0000000e+00
   3.7000000e-01   2.8500000e+00   0.0000000e+00
   3.7000000e-01   2.9500000e+00   0.0000000e+00
   3.7000000e-01   3.0500000e+00   0.0000000e+00
   3.7000000e-01   3.1500000e+00   0.0000000e+00
   3.7000000e-01   3.2500000e+00   0.0000000e+00
   3.7000000e-01   3.3500000e+00   0.0000000e+00
   3.7000000e-01   3.4500000e+00   0.0000000e+00
   3.7000000e-01   3.5500000e+00   0.0000000e+00
   3.7000000e-01   3.6500000e+00   1.0000000e-01
   3.7000000e-01   3.7500000e+00   5.4000000e-01
   3.7000000e-01   3.8500000e+00   9.0000000e-01
   3.7000000e-01   3.9500000e+00   1.0000000e+00
   3.7000000e-01   4.0500000e+00   1.0000000e+00
   3.7000000e-01   4.1500000e+00   1.0000000e+00
   3.7000000e-01   4.2500000e+00   1.0000000e+00
   3.7000000e-01   4.3500000e+00   1.0000000e+00
   3.7000000e-01   4.4500000e+00   1.0000000e+00
   3.7000000e-01   4.5500000e+00   1.0000000e+00
   3.7000000e-01   4.6500000e+00   1.0000000e+00
   3.7000000e-01   4.7500000e+00   1.0000000e+00
   3.7000000e-01   4.8500000e+00   1.0000000e+00
   3.7000000e-01   4.9500000e+00   1.0000000e+00
   3.7000000e-01   5.0500000e+00   1.0000000e+00
   3.7000000e-01   5.1500000e+00   1.0000000e+00
   3.7000000e-01   5.2500000e+00   1.0000000e+00
   3.7000000e-01   5.3500000e+00   1.0000000e+00
   3.7000000e-01   5.4500000e+00   1.0000000e+00
   3.7000000e-01   5.5500000e+00   1.0000000e+00
   3.7000000e-01   5.6500000e+00   1.0000000e+00
   3.7000000e-01   5.7500000e+00   1.0000000e+00
   3.7000000e-01   5.8500000e+00   1.0000000e+00
   3.7000000e-01   5.9500000e+00   1.0000000e+00
   3.7000000e-01   6.0500000e+00   1.0000000e+00
   3.7000000e-01   6.1500000e+00   1.0000000e+00
   3.7000000e-01   6.2500000e+00   1.0000000e+00
   3.7000000e-01   6.3500000e+00   1.0000000e+00
   3.7000000e-01   6.4500000e+00   1.0000000e+00
   3.7000000e-01   6.5500000e+00   1.0000000e+00
   3.7000000e-01   6.6500000e+00   1.0000000e+00
   3.7000000e-01   6.7500000e+00   1.0000000e+00
   3.7000000e-01   6.8500000e+00   1.0000000e+00
   3.7000000e-01   6.9500000e+00   1.0000000e+00
   3.7000000e-01   7.0500000e+00   1.0000000e+00
   3.7000000e-01   7.1500000e+00   1.0000000e+00
   3.7000000e-01   7.2500000e+00   1.0000000e+00
   3.7000000e-01   7.3500000e+00   1.0000000e+00
   3.7000000e-01   7.4500000e+00   1.0000000e+00
   3.7000000e-01   7.5500000e+00   1.0000000e+00
   3.7000000e-01   7.6500000e+00   1.0000000e+00
   3.7000000e-01   7.7500000e+00   1.0000000e+00
   3.7000000e-01   7.8500000e+00   1.0000000e+00
   3.7000000e-01   7.9500000e+00   1.0000000e+00
   3.8000000e-01   5.0000000e-02   0.0000000e+00
   3.8000000e-01   1.5000000e-01   0.0000000e+00
   3.8000000e-01   2.5000000e-01   0.0000000e+00
   3.8000000e-01   3.5000000e-01   0.0000000e+00
   3.8000000e-01   4.5000000e-01   0.0000000e+00
   3.8000000e-01   5.5000000e-01   0.0000000e+00
   3.8000000e-01   6.5000000e-01   0.0000000e+00
   3.8000000e-01   7.5000000e-01   0.0000000e+00
   3.8000000e-01   8.5000000e-01   0.0000000e+00
   3.8000000e-01   9.5000000e-01   0.0000000e+00
   3.8000000e-01   1.0500000e+00   0.0000000e+00
   3.8000000e-01   1.1500000e+00   0.0000000e+00
   3.8000000e-01   1.2500000e+00   0.0000000e+00
   3.8000000e-01   1.3500000e+00   0.0000000e+00
   3.8000000e-01   1.4500000e+00   0.0000000e+00
   3.8000000e-01   1.5500000e+00   0.0000000e+00
   3.8000000e-01   1.6500000e+00   0.0000000e+00
   3.8000000e-01   1.7500000e+00   0.0000000e+00
   3.8000000e-01   1.8500000e+00   0.0000000e+00
   3.8000000e-01   1.9500000e+00   0.0000000e+00
   3.8000000e-01   2.0500000e+00   0.0000000e+00
   3.8000000e-01   2.1500000e+00   0.0000000e+00
   3.8000000e-01   2.2500000e+00   0.0000000e+00
   3.8000000e-01   2.3500000e+00   0.0000000e+00
   3.8000000e-01   2.4500000e+00   0.0000000e+00
   3.8000000e-01   2.5500000e+00   0.0000000e+00
   3.8000000e-01   2.6500000e+00   0.0000000e+00
   3.8000000e-01   2.7500000e+00   0.0000000e+00
   3.8000000e-01   2.8500000e+00   0.0000000e+00
   3.8000000e-01   2.9500000e+00   0.0000000e+00
   3.8000000e-01   3.0500000e+00   0.0000000e+00
   3.8000000e-01   3.1500000e+00   0.0000000e+00
   3.8000000e-01   3.2500000e+00   0.0000000e+00
   3.8000000e-01   3.3500000e+00   0.0000000e+00
   3.8000000e-01   3.4500000e+00   0.0000000e+00
   3.8000000e-01   3.5500000e+00   0.0000000e+00
   3.8000000e-01   3.6500000e+00   2.0000000e-02
   3.8000000e-01   3.7500000e+00   2.6000000e-01
   3.8000000e-01   3.8500000e+00   7.2000000e-01
   3.8000000e-01   3.9500000e+00   1.0000000e+00
   3.8000000e-01   4.0500000e+00   1.0000000e+00
   3.8000000e-01   4.1500000e+00   1.0000000e+00
   3.8000000e-01   4.2500000e+00   1.0000000e+00
   3.8000000e-01   4.3500000e+00   1.0000000e+00
   3.8000000e-01   4.4500000e+00   1.0000000e+00
   3.8000000e-01   4.5500000e+00   1.0000000e+00
   3.8000000e-01   4.6500000e+00   1.0000000e+00
   3.8000000e-01   4.7500000e+00   1.0000000e+00
   3.8000000e-01   4.8500000e+00   1.0000000e+00
   3.8000000e-01   4.9500000e+00   1.0000000e+00
   3.8000000e-01   5.0500000e+00   1.0000000e+00
   3.8000000e-01   5.1500000e+00   1.0000000e+00
   3.8000000e-01   5.2500000e+00   1.0000000e+00
   3.8000000e-01   5.3500000e+00   1.0000000e+00
   3.8000000e-01   5.4500000e+00   1.0000000e+00
   3.8000000e-01   5.5500000e+00   1.0000000e+00
   3.8000000e-01   5.6500000e+00   1.0000000e+00
   3.8000000e-01   5.7500000e+00   1.0000000e+00
   3.8000000e-01   5.8500000e+00   1.0000000e+00
   3.8000000e-01   5.9500000e+00   1.0000000e+00
   3.8000000e-01   6.0500000e+00   1.0000000e+00
   3.8000000e-01   6.1500000e+00   1.0000000e+00
   3.8000000e-01   6.2500000e+00   1.0000000e+00
   3.8000000e-01   6.3500000e+00   1.0000000e+00
   3.8000000e-01   6.4500000e+00   1.0000000e+00
   3.8000000e-01   6.5500000e+00   1.0000000e+00
   3.8000000e-01   6.6500000e+00   1.0000000e+00
   3.8000000e-01   6.7500000e+00   1.0000000e+00
   3.8000000e-01   6.8500000e+00   1.0000000e+00
   3.8000000e-01   6.9500000e+00   1.0000000e+00
   3.8000000e-01   7.0500000e+00   1.0000000e+00
   3.8000000e-01   7.1500000e+00   1.0000000e+00
   3.8000000e-01   7.2500000e+00   1.0000000e+00
   3.8000000e-01   7.3500000e+00   1.0000000e+00
   3.8000000e-01   7.4500000e+00   1.0000000e+00
   3.8000000e-01   7.5500000e+00   1.0000000e+00
   3.8000000e-01   7.6500000e+00   1.0000000e+00
   3.8000000e-01   7.7500000e+00   1.0000000e+00
   3.8000000e-01   7.8500000e+00   1.0000000e+00
   3.8000000e-01   7.9500000e+00   1.0000000e+00
   3.9000000e-01   5.0000000e-02   0.0000000e+00
   3.9000000e-01   1.5000000e-01   0.0000000e+00
   3.9000000e-01   2.5000000e-01   0.0000000e+00
   3.9000000e-01   3.5000000e-01   0.0000000e+00
   3.9000000e-01   4.5000000e-01   0.0000000e+00
   3.9000000e-01   5.5000000e-01   0.0000000e+00
   3.9000000e-01   6.5000000e-01   0.0000000e+00
   3.9000000e-01   7.5000000e-01   0.0000000e+00
   3.9000000e-01   8.5000000e-01   0.0000000e+00
   3.9000000e-01   9.5000000e-01   0.0000000e+00
   3.9000000e-01   1.0500000e+00   0.0000000e+00
   3.9000000e-01   1.1500000e+00   0.0000000e+00
   3.9000000e-01   1.2500000e+00   0.0000000e+00
   3.9000000e-01   1.3500000e+00   0.0000000e+00
   3.9000000e-01   1.4500000e+00   0.0000000e+00
   3.9000000e-01   1.5500000e+00   0.0000000e+00
   3.9000000e-01   1.6500000e+00   0.0000000e+00
   3.9000000e-01   1.7500000e+00   0.0000000e+00
   3.9000000e-01   1.8500000e+00   0.0000000e+00
   3.9000000e-01   1.9500000e+00   0.0000000e+00
   3.9000000e-01   2.0500000e+00   0.0000000e+00
   3.9000000e-01   2.1500000e+00   0.0000000e+00
   3.9000000e-01   2.2500000e+00   0.0000000e+00
   3.9000000e-01   2.3500000e+00   0.0000000e+00
   3.9000000e-01   2.4500000e+00   0.0000000e+00
   3.9000000e-01   2.5500000e+00   0.0000000e+00
   3.9000000e-01   2.6500000e+00   0.0000000e+00
   3.9000000e-01   2.7500000e+00   0.0000000e+00
   3.9000000e-01   2.8500000e+00   0.0000000e+00
   3.9000000e-01   2.9500000e+00   0.0000000e+00
   3.9000000e-01   3.0500000e+00   0.0000000e+00
   3.9000000e-01   3.1500000e+00   0.0000000e+00
   3.9000000e-01   3.2500000e+00   0.0000000e+00
   3.9000000e-01   3.3500000e+00   0.0000000e+00
   3.9000000e-01   3.4500000e+00   0.0000000e+00
   3.9000000e-01   3.5500000e+00   0.0000000e+00
   3.9000000e-01   3.6500000e+00   0.0000000e+00
   3.9000000e-01   3.7500000e+00   6.0000000e-02
   3.9000000e-01   3.8500000e+00   3.6000000e-01
   3.9000000e-01   3.9500000e+00   8.6000000e-01
   3.9000000e-01   4.0500000e+00   1.0000000e+00
   3.9000000e-01   4.1500000e+00   1.0000000e+00
   3.9000000e-01   4.2500000e+00   1.0000000e+00
   3.9000000e-01   4.3500000e+00   1.0000000e+00
   3.9000000e-01   4.4500000e+00   1.0000000e+00
   3.9000000e-01   4.5500000e+00   1.0000000e+00
   3.9000000e-01   4.6500000e+00   1.0000000e+00
   3.9000000e-01   4.7500000e+00   1.0000000e+00
   3.9000000e-01   4.8500000e+00   1.0000000e+00
   3.9000000e-01   4.9500000e+00   1.0000000e+00
   3.9000000e-01   5.0500000e+00   1.0000000e+00
   3.9000000e-01   5.1500000e+00   1.0000000e+00
   3.9000000e-01   5.2500000e+00   1.0000000e+00
   3.9000000e-01   5.3500000e+00   1.0000000e+00
   3.9000000e-01   5.4500000e+00   1.0000000e+00
   3.9000000e-01   5.5500000e+00   1.0000000e+00
   3.9000000e-01   5.6500000e+00   1.0000000e+00
   3.9000000e-01   5.7500000e+00   1.0000000e+00
   3.9000000e-01   5.8500000e+00   1.0000000e+00
   3.9000000e-01   5.9500000e+00   1.0000000e+00
   3.9000000e-01   6.0500000e+00   1.0000000e+00
   3.9000000e-01   6.1500000e+00   1.0000000e+00
   3.9000000e-01   6.2500000e+00   1.0000000e+00
   3.9000000e-01   6.3500000e+00   1.0000000e+00
   3.9000000e-01   6.4500000e+00   1.0000000e+00
   3.9000000e-01   6.5500000e+00   1.0000000e+00
   3.9000000e-01   6.6500000e+00   1.0000000e+00
   3.9000000e-01   6.7500000e+00   1.0000000e+00
   3.9000000e-01   6.8500000e+00   1.0000000e+00
   3.9000000e-01   6.9500000e+00   1.0000000e+00
   3.9000000e-01   7.0500000e+00   1.0000000e+00
   3.9000000e-01   7.1500000e+00   1.0000000e+00
   3.9000000e-01   7.2500000e+00   1.0000000e+00
   3.9000000e-01   7.3500000e+00   1.0000000e+00
   3.9000000e-01   7.4500000e+00   1.0000000e+00
   3.9000000e-01   7.5500000e+00   1.0000000e+00
   3.9000000e-01   7.6500000e+00   1.0000000e+00
   3.9000000e-01   7.7500000e+00   1.0000000e+00
   3.9000000e-01   7.8500000e+00   1.0000000e+00
   3.9000000e-01   7.9500000e+00   1.0000000e+00
   4.0000000e-01   5.0000000e-02   0.0000000e+00
   4.0000000e-01   1.5000000e-01   0.0000000e+00
   4.0000000e-01   2.5000000e-01   0.0000000e+00
   4.0000000e-01   3.5000000e-01   0.0000000e+00
   4.0000000e-01   4.5000000e-01   0.0000000e+00
   4.0000000e-01   5.5000000e-01   0.0000000e+00
   4.0000000e-01   6.5000000e-01   0.0000000e+00
   4.0000000e-01   7.5000000e-01   0.0000000e+00
   4.0000000e-01   8.5000000e-01   0.0000000e+00
   4.0000000e-01   9.5000000e-01   0.0000000e+00
   4.0000000e-01   1.0500000e+00   0.0000000e+00
   4.0000000e-01   1.1500000e+00   0.0000000e+00
   4.0000000e-01   1.2500000e+00   0.0000000e+00
   4.0000000e-01   1.3500000e+00   0.0000000e+00
   4.0000000e-01   1.4500000e+00   0.0000000e+00
   4.0000000e-01   1.5500000e+00   0.0000000e+00
   4.0000000e-01   1.6500000e+00   0.0000000e+00
   4.0000000e-01   1.7500000e+00   0.0000000e+00
   4.0000000e-01   1.8500000e+00   0.0000000e+00
   4.0000000e-01   1.9500000e+00   0.0000000e+00
   4.0000000e-01   2.0500000e+00   0.0000000e+00
   4.0000000e-01   2.1500000e+00   0.0000000e+00
   4.0000000e-01   2.2500000e+00   0.0000000e+00
   4.0000000e-01   2.3500000e+00   0.0000000e+00
   4.0000000e-01   2.4500000e+00   0.0000000e+00
   4.0000000e-01   2.5500000e+00   0.0000000e+00
   4.0000000e-01   2.6500000e+00   0.0000000e+00
   4.0000000e-01   2.7500000e+00   0.0000000e+00
   4.0000000e-01   2.8500000e+00   0.0000000e+00
   4.0000000e-01   2.9500000e+00   0.0000000e+00
   4.0000000e-01   3.0500000e+00   0.0000000e+00
   4.0000000e-01   3.1500000e+00   0.0000000e+00
   4.0000000e-01   3.2500000e+00   0.0000000e+00
   4.0000000e-01   3.3500000e+00   0.0000000e+00
   4.0000000e-01   3.4500000e+00   0.0000000e+00
   4.0000000e-01   3.5500000e+00   0.0000000e+00
   4.0000000e-01   3.6500000e+00   0.0000000e+00
   4.0000000e-01   3.7500000e+00   0.0000000e+00
   4.0000000e-01   3.8500000e+00   1.6000000e-01
   4.0000000e-01   3.9500000e+00   5.6000000e-01
   4.0000000e-01   4.0500000e+00   9.2000000e-01
   4.0000000e-01   4.1500000e+00   1.0000000e+00
   4.0000000e-01   4.2500000e+00   1.0000000e+00
   4.0000000e-01   4.3500000e+00   1.0000000e+00
   4.0000000e-01   4.4500000e+00   1.0000000e+00
   4.0000000e-01   4.5500000e+00   1.0000000e+00
   4.0000000e-01   4.6500000e+00   1.0000000e+00
   4.0000000e-01   4.7500000e+00   1.0000000e+00
   4.0000000e-01   4.8500000e+00   1.0000000e+00
   4.0000000e-01   4.9500000e+00   1.0000000e+00
   4.0000000e-01   5.0500000e+00   1.0000000e+00
   4.0000000e-01   5.1500000e+00   1.0000000e+00
   4.0000000e-01   5.2500000e+00   1.0000000e+00
   4.0000000e-01   5.3500000e+00   1.0000000e+00
   4.0000000e-01   5.4500000e+00   1.0000000e+00
   4.0000000e-01   5.5500000e+00   1.0000000e+00
   4.0000000e-01   5.6500000e+00   1.0000000e+00
   4.0000000e-01   5.7500000e+00   1.0000000e+00
   4.0000000e-01   5.8500000e+00   1.0000000e+00
   4.0000000e-01   5.9500000e+00   1.0000000e+00
   4.0000000e-01   6.0500000e+00   1.0000000e+00
   4.0000000e-01   6.1500000e+00   1.0000000e+00
   4.0000000e-01   6.2500000e+00   1.0000000e+00
   4.0000000e-01   6.3500000e+00   1.0000000e+00
   4.0000000e-01   6.4500000e+00   1.0000000e+00
   4.0000000e-01   6.5500000e+00   1.0000000e+00
   4.0000000e-01   6.6500000e+00   1.0000000e+00
   4.0000000e-01   6.7500000e+00   1.0000000e+00
   4.0000000e-01   6.8500000e+00   1.0000000e+00
   4.0000000e-01   6.9500000e+00   1.0000000e+00
   4.0000000e-01   7.0500000e+00   1.0000000e+00
   4.0000000e-01   7.1500000e+00   1.0000000e+00
   4.0000000e-01   7.2500000e+00   1.0000000e+00
   4.0000000e-01   7.3500000e+00   1.0000000e+00
   4.0000000e-01   7.4500000e+00   1.0000000e+00
   4.0000000e-01   7.5500000e+00   1.0000000e+00
   4.0000000e-01   7.6500000e+00   1.0000000e+00
   4.0000000e-01   7.7500000e+00   1.0000000e+00
   4.0000000e-01   7.8500000e+00   1.0000000e+00
   4.0000000e-01   7.9500000e+00   1.0000000e+00
   4.1000000e-01   5.0000000e-02   0.0000000e+00
   4.1000000e-01   1.5000000e-01   0.0000000e+00
   4.1000000e-01   2.5000000e-01   0.0000000e+00
   4.1000000e-01   3.5000000e-01   0.0000000e+00
   4.1000000e-01   4.5000000e-01   0.0000000e+00
   4.1000000e-01   5.5000000e-01   0.0000000e+00
   4.1000000e-01   6.5000000e-01   0.0000000e+00
   4.1000000e-01   7.5000000e-01   0.0000000e+00
   4.1000000e-01   8.5000000e-01   0.0000000e+00
   4.1000000e-01   9.5000000e-01   0.0000000e+00
   4.1000000e-01   1.0500000e+00   0.0000000e+00
   4.1000000e-01   1.1500000e+00   0.0000000e+00
   4.1000000e-01   1.2500000e+00   0.0000000e+00
   4.1000000e-01   1.3500000e+00   0.0000000e+00
   4.1000000e-01   1.4500000e+00   0.0000000e+00
   4.1000000e-01   1.5500000e+00   0.0000000e+00
   4.1000000e-01   1.6500000e+00   0.0000000e+00
   4.1000000e-01   1.7500000e+00   0.0000000e+00
   4.1000000e-01   1.8500000e+00   0.0000000e+00
   4.1000000e-01   1.9500000e+00   0.0000000e+00
   4.1000000e-01   2.0500000e+00   0.0000000e+00
   4.1000000e-01   2.1500000e+00   0.0000000e+00
   4.1000000e-01   2.2500000e+00   0.0000000e+00
   4.1000000e-01   2.3500000e+00   0.0000000e+00
   4.1000000e-01   2.4500000e+00   0.0000000e+00
   4.1000000e-01   2.5500000e+00   0.0000000e+00
   4.1000000e-01   2.6500000e+00   0.0000000e+00
   4.1000000e-01   2.7500000e+00   0.0000000e+00
   4.1000000e-01   2.8500000e+00   0.0000000e+00
   4.1000000e-01   2.9500000e+00   0.0000000e+00
   4.1000000e-01   3.0500000e+00   0.0000000e+00
   4.1000000e-01   3.1500000e+00   0.0000000e+00
   4.1000000e-01   3.2500000e+00   0.0000000e+00
   4.1000000e-01   3.3500000e+00   0.0000000e+00
   4.1000000e-01   3.4500000e+00   0.0000000e+00
   4.1000000e-01   3.5500000e+00   0.0000000e+00
   4.1000000e-01   3.6500000e+00   0.0000000e+00
   4.1000000e-01   3.7500000e+00   0.0000000e+00
   4.1000000e-01   3.8500000e+00   2.0000000e-02
   4.1000000e-01   3.9500000e+00   4.2000000e-01
   4.1000000e-01   4.0500000e+00   7.2000000e-01
   4.1000000e-01   4.1500000e+00   9.8000000e-01
   4.1000000e-01   4.2500000e+00   1.0000000e+00
   4.1000000e-01   4.3500000e+00   1.0000000e+00
   4.1000000e-01   4.4500000e+00   1.0000000e+00
   4.1000000e-01   4.5500000e+00   1.0000000e+00
   4.1000000e-01   4.6500000e+00   1.0000000e+00
   4.1000000e-01   4.7500000e+00   1.0000000e+00
   4.1000000e-01   4.8500000e+00   1.0000000e+00
   4.1000000e-01   4.9500000e+00   1.0000000e+00
   4.1000000e-01   5.0500000e+00   1.0000000e+00
   4.1000000e-01   5.1500000e+00   1.0000000e+00
   4.1000000e-01   5.2500000e+00   1.0000000e+00
   4.1000000e-01   5.3500000e+00   1.0000000e+00
   4.1000000e-01   5.4500000e+00   1.0000000e+00
   4.1000000e-01   5.5500000e+00   1.0000000e+00
   4.1000000e-01   5.6500000e+00   1.0000000e+00
   4.1000000e-01   5.7500000e+00   1.0000000e+00
   4.1000000e-01   5.8500000e+00   1.0000000e+00
   4.1000000e-01   5.9500000e+00   1.0000000e+00
   4.1000000e-01   6.0500000e+00   1.0000000e+00
   4.1000000e-01   6.1500000e+00   1.0000000e+00
   4.1000000e-01   6.2500000e+00   1.0000000e+00
   4.1000000e-01   6.3500000e+00   1.0000000e+00
   4.1000000e-01   6.4500000e+00   1.0000000e+00
   4.1000000e-01   6.5500000e+00   1.0000000e+00
   4.1000000e-01   6.6500000e+00   1.0000000e+00
   4.1000000e-01   6.7500000e+00   1.0000000e+00
   4.1000000e-01   6.8500000e+00   1.0000000e+00
   4.1000000e-01   6.9500000e+00   1.0000000e+00
   4.1000000e-01   7.0500000e+00   1.0000000e+00
   4.1000000e-01   7.1500000e+00   1.0000000e+00
   4.1000000e-01   7.2500000e+00   1.0000000e+00
   4.1000000e-01   7.3500000e+00   1.0000000e+00
   4.1000000e-01   7.4500000e+00   1.0000000e+00
   4.1000000e-01   7.5500000e+00   1.0000000e+00
   4.1000000e-01   7.6500000e+00   1.0000000e+00
   4.1000000e-01   7.7500000e+00   1.0000000e+00
   4.1000000e-01   7.8500000e+00   1.0000000e+00
   4.1000000e-01   7.9500000e+00   1.0000000e+00
   4.2000000e-01   5.0000000e-02   0.0000000e+00
   4.2000000e-01   1.5000000e-01   0.0000000e+00
   4.2000000e-01   2.5000000e-01   0.0000000e+00
   4.2000000e-01   3.5000000e-01   0.0000000e+00
   4.2000000e-01   4.5000000e-01   0.0000000e+00
   4.2000000e-01   5.5000000e-01   0.0000000e+00
   4.2000000e-01   6.5000000e-01   0.0000000e+00
   4.2000000e-01   7.5000000e-01   0.0000000e+00
   4.2000000e-01   8.5000000e-01   0.0000000e+00
   4.2000000e-01   9.5000000e-01   0.0000000e+00
   4.2000000e-01   1.0500000e+00   0.0000000e+00
   4.2000000e-01   1.1500000e+00   0.0000000e+00
   4.2000000e-01   1.2500000e+00   0.0000000e+00
   4.2000000e-01   1.3500000e+00   0.0000000e+00
   4.2000000e-01   1.4500000e+00   0.0000000e+00
   4.2000000e-01   1.5500000e+00   0.0000000e+00
   4.2000000e-01   1.6500000e+00   0.0000000e+00
   4.2000000e-01   1.7500000e+00   0.0000000e+00
   4.2000000e-01   1.8500000e+00   0.0000000e+00
   4.2000000e-01   1.9500000e+00   0.0000000e+00
   4.2000000e-01   2.0500000e+00   0.0000000e+00
   4.2000000e-01   2.1500000e+00   0.0000000e+00
   4.2000000e-01   2.2500000e+00   0.0000000e+00
   4.2000000e-01   2.3500000e+00   0.0000000e+00
   4.2000000e-01   2.4500000e+00   0.0000000e+00
   4.2000000e-01   2.5500000e+00   0.0000000e+00
   4.2000000e-01   2.6500000e+00   0.0000000e+00
   4.2000000e-01   2.7500000e+00   0.0000000e+00
   4.2000000e-01   2.8500000e+00   0.0000000e+00
   4.2000000e-01   2.9500000e+00   0.0000000e+00
   4.2000000e-01   3.0500000e+00   0.0000000e+00
   4.2000000e-01   3.1500000e+00   0.0000000e+00
   4.2000000e-01   3.2500000e+00   0.0000000e+00
   4.2000000e-01   3.3500000e+00   0.0000000e+00
   4.2000000e-01   3.4500000e+00   0.0000000e+00
   4.2000000e-01   3.5500000e+00   0.0000000e+00
   4.2000000e-01   3.6500000e+00   0.0000000e+00
   4.2000000e-01   3.7500000e+00   0.0000000e+00
   4.2000000e-01   3.8500000e+00   0.0000000e+00
   4.2000000e-01   3.9500000e+00   2.0000000e-01
   4.2000000e-01   4.0500000e+00   5.8000000e-01
   4.2000000e-01   4.1500000e+00   8.8000000e-01
   4.2000000e-01   4.2500000e+00   1.0000000e+00
   4.2000000e-01   4.3500000e+00   1.0000000e+00
   4.2000000e-01   4.4500000e+00   1.0000000e+00
   4.2000000e-01   4.5500000e+00   1.0000000e+00
   4.2000000e-01   4.6500000e+00   1.0000000e+00
   4.2000000e-01   4.7500000e+00   1.0000000e+00
   4.2000000e-01   4.8500000e+00   1.0000000e+00
   4.2000000e-01   4.9500000e+00   1.0000000e+00
   4.2000000e-01   5.0500000e+00   1.0000000e+00
   4.2000000e-01   5.1500000e+00   1.0000000e+00
   4.2000000e-01   5.2500000e+00   1.0000000e+00
   4.2000000e-01   5.3500000e+00   1.0000000e+00
   4.2000000e-01   5.4500000e+00   1.0000000e+00
   4.2000000e-01   5.5500000e+00   1.0000000e+00
   4.2000000e-01   5.6500000e+00   1.0000000e+00
   4.2000000e-01   5.7500000e+00   1.0000000e+00
   4.2000000e-01   5.8500000e+00   1.0000000e+00
   4.2000000e-01   5.9500000e+00   1.0000000e+00
   4.2000000e-01   6.0500000e+00   1.0000000e+00
   4.2000000e-01   6.1500000e+00   1.0000000e+00
   4.2000000e-01   6.2500000e+00   1.0000000e+00
   4.2000000e-01   6.3500000e+00   1.0000000e+00
   4.2000000e-01   6.4500000e+00   1.0000000e+00
   4.2000000e-01   6.5500000e+00   1.0000000e+00
   4.2000000e-01   6.6500000e+00   1.0000000e+00
   4.2000000e-01   6.7500000e+00   1.0000000e+00
   4.2000000e-01   6.8500000e+00   1.0000000e+00
   4.2000000e-01   6.9500000e+00   1.0000000e+00
   4.2000000e-01   7.0500000e+00   1.0000000e+00
   4.2000000e-01   7.1500000e+00   1.0000000e+00
   4.2000000e-01   7.2500000e+00   1.0000000e+00
   4.2000000e-01   7.3500000e+00   1.0000000e+00
   4.2000000e-01   7.4500000e+00   1.0000000e+00
   4.2000000e-01   7.5500000e+00   1.0000000e+00
   4.2000000e-01   7.6500000e+00   1.0000000e+00
   4.2000000e-01   7.7500000e+00   1.0000000e+00
   4.2000000e-01   7.8500000e+00   1.0000000e+00
   4.2000000e-01   7.9500000e+00   1.0000000e+00
   4.3000000e-01   5.0000000e-02   0.0000000e+00
   4.3000000e-01   1.5000000e-01   0.0000000e+00
   4.3000000e-01   2.5000000e-01   0.0000000e+00
   4.3000000e-01   3.5000000e-01   0.0000000e+00
   4.3000000e-01   4.5000000e-01   0.0000000e+00
   4.3000000e-01   5.5000000e-01   0.0000000e+00
   4.3000000e-01   6.5000000e-01   0.0000000e+00
   4.3000000e-01   7.5000000e-01   0.0000000e+00
   4.3000000e-01   8.5000000e-01   0.0000000e+00
   4.3000000e-01   9.5000000e-01   0.0000000e+00
   4.3000000e-01   1.0500000e+00   0.0000000e+00
   4.3000000e-01   1.1500000e+00   0.0000000e+00
   4.3000000e-01   1.2500000e+00   0.0000000e+00
   4.3000000e-01   1.3500000e+00   0.0000000e+00
   4.3000000e-01   1.4500000e+00   0.0000000e+00
   4.3000000e-01   1.5500000e+00   0.0000000e+00
   4.3000000e-01   1.6500000e+00   0.0000000e+00
   4.3000000e-01   1.7500000e+00   0.0000000e+00
   4.3000000e-01   1.8500000e+00   0.0000000e+00
   4.3000000e-01   1.9500000e+00   0.0000000e+00
   4.3000000e-01   2.0500000e+00   0.0000000e+00
   4.3000000e-01   2.1500000e+00   0.0000000e+00
   4.3000000e-01   2.2500000e+00   0.0000000e+00
   4.3000000e-01   2.3500000e+00   0.0000000e+00
   4.3000000e-01   2.4500000e+00   0.0000000e+00
   4.3000000e-01   2.5500000e+00   0.0000000e+00
   4.3000000e-01   2.6500000e+00   0.0000000e+00
   4.3000000e-01   2.7500000e+00   0.0000000e+00
   4.3000000e-01   2.8500000e+00   0.0000000e+00
   4.3000000e-01   2.9500000e+00   0.0000000e+00
   4.3000000e-01   3.0500000e+00   0.0000000e+00
   4.3000000e-01   3.1500000e+00   0.0000000e+00
   4.3000000e-01   3.2500000e+00   0.0000000e+00
   4.3000000e-01   3.3500000e+00   0.0000000e+00
   4.3000000e-01   3.4500000e+00   0.0000000e+00
   4.3000000e-01   3.5500000e+00   0.0000000e+00
   4.3000000e-01   3.6500000e+00   0.0000000e+00
   4.3000000e-01   3.7500000e+00   0.0000000e+00
   4.3000000e-01   3.8500000e+00   0.0000000e+00
   4.3000000e-01   3.9500000e+00   8.0000000e-02
   4.3000000e-01   4.0500000e+00   3.4000000e-01
   4.3000000e-01   4.1500000e+00   8.4000000e-01
   4.3000000e-01   4.2500000e+00   1.0000000e+00
   4.3000000e-01   4.3500000e+00   1.0000000e+00
   4.3000000e-01   4.4500000e+00   1.0000000e+00
   4.3000000e-01   4.5500000e+00   1.0000000e+00
   4.3000000e-01   4.6500000e+00   1.0000000e+00
   4.3000000e-01   4.7500000e+00   1.0000000e+00
   4.3000000e-01   4.8500000e+00   1.0000000e+00
   4.3000000e-01   4.9500000e+00   1.0000000e+00
   4.3000000e-01   5.0500000e+00   1.0000000e+00
   4.3000000e-01   5.1500000e+00   1.0000000e+00
   4.3000000e-01   5.2500000e+00   1.0000000e+00
   4.3000000e-01   5.3500000e+00   1.0000000e+00
   4.3000000e-01   5.4500000e+00   1.0000000e+00
   4.3000000e-01   5.5500000e+00   1.0000000e+00
   4.3000000e-01   5.6500000e+00   1.0000000e+00
   4.3000000e-01   5.7500000e+00   1.0000000e+00
   4.3000000e-01   5.8500000e+00   1.0000000e+00
   4.3000000e-01   5.9500000e+00   1.0000000e+00
   4.3000000e-01   6.0500000e+00   1.0000000e+00
   4.3000000e-01   6.1500000e+00   1.0000000e+00
   4.3000000e-01   6.2500000e+00   1.0000000e+00
   4.3000000e-01   6.3500000e+00   1.0000000e+00
   4.3000000e-01   6.4500000e+00   1.0000000e+00
   4.3000000e-01   6.5500000e+00   1.0000000e+00
   4.3000000e-01   6.6500000e+00   1.0000000e+00
   4.3000000e-01   6.7500000e+00   1.0000000e+00
   4.3000000e-01   6.8500000e+00   1.0000000e+00
   4.3000000e-01   6.9500000e+00   1.0000000e+00
   4.3000000e-01   7.0500000e+00   1.0000000e+00
   4.3000000e-01   7.1500000e+00   1.0000000e+00
   4.3000000e-01   7.2500000e+00   1.0000000e+00
   4.3000000e-01   7.3500000e+00   1.0000000e+00
   4.3000000e-01   7.4500000e+00   1.0000000e+00
   4.3000000e-01   7.5500000e+00   1.0000000e+00
   4.3000000e-01   7.6500000e+00   1.0000000e+00
   4.3000000e-01   7.7500000e+00   1.0000000e+00
   4.3000000e-01   7.8500000e+00   1.0000000e+00
   4.3000000e-01   7.9500000e+00   1.0000000e+00
   4.4000000e-01   5.0000000e-02   0.0000000e+00
   4.4000000e-01   1.5000000e-01   0.0000000e+00
   4.4000000e-01   2.5000000e-01   0.0000000e+00
   4.4000000e-01   3.5000000e-01   0.0000000e+00
   4.4000000e-01   4.5000000e-01   0.0000000e+00
   4.4000000e-01   5.5000000e-01   0.0000000e+00
   4.4000000e-01   6.5000000e-01   0.0000000e+00
   4.4000000e-01   7.5000000e-01   0.0000000e+00
   4.4000000e-01   8.5000000e-01   0.0000000e+00
   4.4000000e-01   9.5000000e-01   0.0000000e+00
   4.4000000e-01   1.0500000e+00   0.0000000e+00
   4.4000000e-01   1.1500000e+00   0.0000000e+00
   4.4000000e-01   1.2500000e+00   0.0000000e+00
   4.4000000e-01   1.3500000e+00   0.0000000e+00
   4.4000000e-01   1.4500000e+00   0.0000000e+00
   4.4000000e-01   1.5500000e+00   0.0000000e+00
   4.4000000e-01   1.6500000e+00   0.0000000e+00
   4.4000000e-01   1.7500000e+00   0.0000000e+00
   4.4000000e-01   1.8500000e+00   0.0000000e+00
   4.4000000e-01   1.9500000e+00   0.0000000e+00
   4.4000000e-01   2.0500000e+00   0.0000000e+00
   4.4000000e-01   2.1500000e+00   0.0000000e+00
   4.4000000e-01   2.2500000e+00   0.0000000e+00
   4.4000000e-01   2.3500000e+00   0.0000000e+00
   4.4000000e-01   2.4500000e+00   0.0000000e+00
   4.4000000e-01   2.5500000e+00   0.0000000e+00
   4.4000000e-01   2.6500000e+00   0.0000000e+00
   4.4000000e-01   2.7500000e+00   0.0000000e+00
   4.4000000e-01   2.8500000e+00   0.0000000e+00
   4.4000000e-01   2.9500000e+00   0.0000000e+00
   4.4000000e-01   3.0500000e+00   0.0000000e+00
   4.4000000e-01   3.1500000e+00   0.0000000e+00
   4.4000000e-01   3.2500000e+00   0.0000000e+00
   4.4000000e-01   3.3500000e+00   0.0000000e+00
   4.4000000e-01   3.4500000e+00   0.0000000e+00
   4.4000000e-01   3.5500000e+00   0.0000000e+00
   4.4000000e-01   3.6500000e+00   0.0000000e+00
   4.4000000e-01   3.7500000e+00   0.0000000e+00
   4.4000000e-01   3.8500000e+00   0.0000000e+00
   4.4000000e-01   3.9500000e+00   0.0000000e+00
   4.4000000e-01   4.0500000e+00   1.2000000e-01
   4.4000000e-01   4.1500000e+00   4.6000000e-01
   4.4000000e-01   4.2500000e+00   8.4000000e-01
   4.4000000e-01   4.3500000e+00   1.0000000e+00
   4.4000000e-01   4.4500000e+00   1.0000000e+00
   4.4000000e-01   4.5500000e+00   1.0000000e+00
   4.4000000e-01   4.6500000e+00   1.0000000e+00
   4.4000000e-01   4.7500000e+00   1.0000000e+00
   4.4000000e-01   4.8500000e+00   1.0000000e+00
   4.4000000e-01   4.9500000e+00   1.0000000e+00
   4.4000000e-01   5.0500000e+00   1.0000000e+00
   4.4000000e-01   5.1500000e+00   1.0000000e+00
   4.4000000e-01   5.2500000e+00   1.0000000e+00
   4.4000000e-01   5.3500000e+00   1.0000000e+00
   4.4000000e-01   5.4500000e+00   1.0000000e+00
   4.4000000e-01   5.5500000e+00   1.0000000e+00
   4.4000000e-01   5.6500000e+00   1.0000000e+00
   4.4000000e-01   5.7500000e+00   1.0000000e+00
   4.4000000e-01   5.8500000e+00   1.0000000e+00
   4.4000000e-01   5.9500000e+00   1.0000000e+00
   4.4000000e-01   6.0500000e+00   1.0000000e+00
   4.4000000e-01   6.1500000e+00   1.0000000e+00
   4.4000000e-01   6.2500000e+00   1.0000000e+00
   4.4000000e-01   6.3500000e+00   1.0000000e+00
   4.4000000e-01   6.4500000e+00   1.0000000e+00
   4.4000000e-01   6.5500000e+00   1.0000000e+00
   4.4000000e-01   6.6500000e+00   1.0000000e+00
   4.4000000e-01   6.7500000e+00   1.0000000e+00
   4.4000000e-01   6.8500000e+00   1.0000000e+00
   4.4000000e-01   6.9500000e+00   1.0000000e+00
   4.4000000e-01   7.0500000e+00   1.0000000e+00
   4.4000000e-01   7.1500000e+00   1.0000000e+00
   4.4000000e-01   7.2500000e+00   1.0000000e+00
   4.4000000e-01   7.3500000e+00   1.0000000e+00
   4.4000000e-01   7.4500000e+00   1.0000000e+00
   4.4000000e-01   7.5500000e+00   1.0000000e+00
   4.4000000e-01   7.6500000e+00   1.0000000e+00
   4.4000000e-01   7.7500000e+00   1.0000000e+00
   4.4000000e-01   7.8500000e+00   1.0000000e+00
   4.4000000e-01   7.9500000e+00   1.0000000e+00
   4.5000000e-01   5.0000000e-02   0.0000000e+00
   4.5000000e-01   1.5000000e-01   0.0000000e+00
   4.5000000e-01   2.5000000e-01   0.0000000e+00
   4.5000000e-01   3.5000000e-01   0.0000000e+00
   4.5000000e-01   4.5000000e-01   0.0000000e+00
   4.5000000e-01   5.5000000e-01   0.0000000e+00
   4.5000000e-01   6.5000000e-01   0.0000000e+00
   4.5000000e-01   7.5000000e-01   0.0000000e+00
   4.5000000e-01   8.5000000e-01   0.0000000e+00
   4.5000000e-01   9.5000000e-01   0.0000000e+00
   4.5000000e-01   1.0500000e+00   0.0000000e+00
   4.5000000e-01   1.1500000e+00   0.0000000e+00
   4.5000000e-01   1.2500000e+00   0.0000000e+00
   4.5000000e-01   1.3500000e+00   0.0000000e+00
   4.5000000e-01   1.4500000e+00   0.0000000e+00
   4.5000000e-01   1.5500000e+00   0.0000000e+00
   4.5000000e-01   1.6500000e+00   0.0000000e+00
   4.5000000e-01   1.7500000e+00   0.0000000e+00
   4.5000000e-01   1.8500000e+00   0.0000000e+00
   4.5000000e-01   1.9500000e+00   0.0000000e+00
   4.5000000e-01   2.0500000e+00   0.0000000e+00
   4.5000000e-01   2.1500000e+00   0.0000000e+00
   4.5000000e-01   2.2500000e+00   0.0000000e+00
   4.5000000e-01   2.3500000e+00   0.0000000e+00
   4.5000000e-01   2.4500000e+00   0.0000000e+00
   4.5000000e-01   2.5500000e+00   0.0000000e+00
   4.5000000e-01   2.6500000e+00   0.0000000e+00
   4.5000000e-01   2.7500000e+00   0.0000000e+00
   4.5000000e-01   2.8500000e+00   0.0000000e+00
   4.5000000e-01   2.9500000e+00   0.0000000e+00
   4.5000000e-01   3.0500000e+00   0.0000000e+00
   4.5000000e-01   3.1500000e+00   0.0000000e+00
   4.5000000e-01   3.2500000e+00   0.0000000e+00
   4.5000000e-01   3.3500000e+00   0.0000000e+00
   4.5000000e-01   3.4500000e+00   0.0000000e+00
   4.5000000e-01   3.5500000e+00   0.0000000e+00
   4.5000000e-01   3.6500000e+00   0.0000000e+00
   4.5000000e-01   3.7500000e+00   0.0000000e+00
   4.5000000e-01   3.8500000e+00   0.0000000e+00
   4.5000000e-01   3.9500000e+00   0.0000000e+00
   4.5000000e-01   4.0500000e+00   4.0000000e-02
   4.5000000e-01   4.1500000e+00   2.2000000e-01
   4.5000000e-01   4.2500000e+00   8.0000000e-01
   4.5000000e-01   4.3500000e+00   9.8000000e-01
   4.5000000e-01   4.4500000e+00   1.0000000e+00
   4.5000000e-01   4.5500000e+00   1.0000000e+00
   4.5000000e-01   4.6500000e+00   1.0000000e+00
   4.5000000e-01   4.7500000e+00   1.0000000e+00
   4.5000000e-01   4.8500000e+00   1.0000000e+00
   4.5000000e-01   4.9500000e+00   1.0000000e+00
   4.5000000e-01   5.0500000e+00   1.0000000e+00
   4.5000000e-01   5.1500000e+00   1.0000000e+00
   4.5000000e-01   5.2500000e+00   1.0000000e+00
   4.5000000e-01   5.3500000e+00   1.0000000e+00
   4.5000000e-01   5.4500000e+00   1.0000000e+00
   4.5000000e-01   5.5500000e+00   1.0000000e+00
   4.5000000e-01   5.6500000e+00   1.0000000e+00
   4.5000000e-01   5.7500000e+00   1.0000000e+00
   4.5000000e-01   5.8500000e+00   1.0000000e+00
   4.5000000e-01   5.9500000e+00   1.0000000e+00
   4.5000000e-01   6.0500000e+00   1.0000000e+00
   4.5000000e-01   6.1500000e+00   1.0000000e+00
   4.5000000e-01   6.2500000e+00   1.0000000e+00
   4.5000000e-01   6.3500000e+00   1.0000000e+00
   4.5000000e-01   6.4500000e+00   1.0000000e+00
   4.5000000e-01   6.5500000e+00   1.0000000e+00
   4.5000000e-01   6.6500000e+00   1.0000000e+00
   4.5000000e-01   6.7500000e+00   1.0000000e+00
   4.5000000e-01   6.8500000e+00   1.0000000e+00
   4.5000000e-01   6.9500000e+00   1.0000000e+00
   4.5000000e-01   7.0500000e+00   1.0000000e+00
   4.5000000e-01   7.1500000e+00   1.0000000e+00
   4.5000000e-01   7.2500000e+00   1.0000000e+00
   4.5000000e-01   7.3500000e+00   1.0000000e+00
   4.5000000e-01   7.4500000e+00   1.0000000e+00
   4.5000000e-01   7.5500000e+00   1.0000000e+00
   4.5000000e-01   7.6500000e+00   1.0000000e+00
   4.5000000e-01   7.7500000e+00   1.0000000e+00
   4.5000000e-01   7.8500000e+00   1.0000000e+00
   4.5000000e-01   7.9500000e+00   1.0000000e+00
   4.6000000e-01   5.0000000e-02   0.0000000e+00
   4.6000000e-01   1.5000000e-01   0.0000000e+00
   4.6000000e-01   2.5000000e-01   0.0000000e+00
   4.6000000e-01   3.5000000e-01   0.0000000e+00
   4.6000000e-01   4.5000000e-01   0.0000000e+00
   4.6000000e-01   5.5000000e-01   0.0000000e+00
   4.6000000e-01   6.5000000e-01   0.0000000e+00
   4.6000000e-01   7.5000000e-01   0.0000000e+00
   4.6000000e-01   8.5000000e-01   0.0000000e+00
   4.6000000e-01   9.5000000e-01   0.0000000e+00
   4.6000000e-01   1.0500000e+00   0.0000000e+00
   4.6000000e-01   1.1500000e+00   0.0000000e+00
   4.6000000e-01   1.2500000e+00   0.0000000e+00
   4.6000000e-01   1.3500000e+00   0.0000000e+00
   4.6000000e-01   1.4500000e+00   0.0000000e+00
   4.6000000e-01   1.5500000e+00   0.0000000e+00
   4.6000000e-01   1.6500000e+00   0.0000000e+00
   4.6000000e-01   1.7500000e+00   0.0000000e+00
   4.6000000e-01   1.8500000e+00   0.0000000e+00
   4.6000000e-01   1.9500000e+00   0.0000000e+00
   4.6000000e-01   2.0500000e+00   0.0000000e+00
   4.6000000e-01   2.1500000e+00   0.0000000e+00
   4.6000000e-01   2.2500000e+00   0.0000000e+00
   4.6000000e-01   2.3500000e+00   0.0000000e+00
   4.6000000e-01   2.4500000e+00   0.0000000e+00
   4.6000000e-01   2.5500000e+00   0.0000000e+00
   4.6000000e-01   2.6500000e+00   0.0000000e+00
   4.6000000e-01   2.7500000e+00   0.0000000e+00
   4.6000000e-01   2.8500000e+00   0.0000000e+00
   4.6000000e-01   2.9500000e+00   0.0000000e+00
   4.6000000e-01   3.0500000e+00   0.0000000e+00
   4.6000000e-01   3.1500000e+00   0.0000000e+00
   4.6000000e-01   3.2500000e+00   0.0000000e+00
   4.6000000e-01   3.3500000e+00   0.0000000e+00
   4.6000000e-01   3.4500000e+00   0.0000000e+00
   4.6000000e-01   3.5500000e+00   0.0000000e+00
   4.6000000e-01   3.6500000e+00   0.0000000e+00
   4.6000000e-01   3.7500000e+00   0.0000000e+00
   4.6000000e-01   3.8500000e+00   0.0000000e+00
   4.6000000e-01   3.9500000e+00   0.0000000e+00
   4.6000000e-01   4.0500000e+00   0.0000000e+00
   4.6000000e-01   4.1500000e+00   1.0000000e-01
   4.6000000e-01   4.2500000e+00   5.2000000e-01
   4.6000000e-01   4.3500000e+00   9.0000000e-01
   4.6000000e-01   4.4500000e+00   1.0000000e+00
   4.6000000e-01   4.5500000e+00   1.0000000e+00
   4.6000000e-01   4.6500000e+00   1.0000000e+00
   4.6000000e-01   4.7500000e+00   1.0000000e+00
   4.6000000e-01   4.8500000e+00   1.0000000e+00
   4.6000000e-01   4.9500000e+00   1.0000000e+00
   4.6000000e-01   5.0500000e+00   1.0000000e+00
   4.6000000e-01   5.1500000e+00   1.0000000e+00
   4.6000000e-01   5.2500000e+00   1.0000000e+00
   4.6000000e-01   5.3500000e+00   1.0000000e+00
   4.6000000e-01   5.4500000e+00   1.0000000e+00
   4.6000000e-01   5.5500000e+00   1.0000000e+00
   4.6000000e-01   5.6500000e+00   1.0000000e+00
   4.6000000e-01   5.7500000e+00   1.0000000e+00
   4.6000000e-01   5.8500000e+00   1.0000000e+00
   4.6000000e-01   5.9500000e+00   1.0000000e+00
   4.6000000e-01   6.0500000e+00   1.0000000e+00
   4.6000000e-01   6.1500000e+00   1.0000000e+00
   4.6000000e-01   6.2500000e+00   1.0000000e+00
   4.6000000e-01   6.3500000e+00   1.0000000e+00
   4.6000000e-01   6.4500000e+00   1.0000000e+00
   4.6000000e-01   6.5500000e+00   1.0000000e+00
   4.6000000e-01   6.6500000e+00   1.0000000e+00
   4.6000000e-01   6.7500000e+00   1.0000000e+00
   4.6000000e-01   6.8500000e+00   1.0000000e+00
   4.6000000e-01   6.9500000e+00   1.0000000e+00
   4.6000000e-01   7.0500000e+00   1.0000000e+00
   4.6000000e-01   7.1500000e+00   1.0000000e+00
   4.6000000e-01   7.2500000e+00   1.0000000e+00
   4.6000000e-01   7.3500000e+00   1.0000000e+00
   4.6000000e-01   7.4500000e+00   1.0000000e+00
   4.6000000e-01   7.5500000e+00   1.0000000e+00
   4.6000000e-01   7.6500000e+00   1.0000000e+00
   4.6000000e-01   7.7500000e+00   1.0000000e+00
   4.6000000e-01   7.8500000e+00   1.0000000e+00
   4.6000000e-01   7.9500000e+00   1.0000000e+00
   4.7000000e-01   5.0000000e-02   0.0000000e+00
   4.7000000e-01   1.5000000e-01   0.0000000e+00
   4.7000000e-01   2.5000000e-01   0.0000000e+00
   4.7000000e-01   3.5000000e-01   0.0000000e+00
   4.7000000e-01   4.5000000e-01   0.0000000e+00
   4.7000000e-01   5.5000000e-01   0.0000000e+00
   4.7000000e-01   6.5000000e-01   0.0000000e+00
   4.7000000e-01   7.5000000e-01   0.0000000e+00
   4.7000000e-01   8.5000000e-01   0.0000000e+00
   4.7000000e-01   9.5000000e-01   0.0000000e+00
   4.7000000e-01   1.0500000e+00   0.0000000e+00
   4.7000000e-01   1.1500000e+00   0.0000000e+00
   4.7000000e-01   1.2500000e+00   0.0000000e+00
   4.7000000e-01   1.3500000e+00   0.0000000e+00
   4.7000000e-01   1.4500000e+00   0.0000000e+00
   4.7000000e-01   1.5500000e+00   0.0000000e+00
   4.7000000e-01   1.6500000e+00   0.0000000e+00
   4.7000000e-01   1.7500000e+00   0.0000000e+00
   4.7000000e-01   1.8500000e+00   0.0000000e+00
   4.7000000e-01   1.9500000e+00   0.0000000e+00
   4.7000000e-01   2.0500000e+00   0.0000000e+00
   4.7000000e-01   2.1500000e+00   0.0000000e+00
   4.7000000e-01   2.2500000e+00   0.0000000e+00
   4.7000000e-01   2.3500000e+00   0.0000000e+00
   4.7000000e-01   2.4500000e+00   0.0000000e+00
   4.7000000e-01   2.5500000e+00   0.0000000e+00
   4.7000000e-01   2.6500000e+00   0.0000000e+00
   4.7000000e-01   2.7500000e+00   0.0000000e+00
   4.7000000e-01   2.8500000e+00   0.0000000e+00
   4.7000000e-01   2.9500000e+00   0.0000000e+00
   4.7000000e-01   3.0500000e+00   0.0000000e+00
   4.7000000e-01   3.1500000e+00   0.0000000e+00
   4.7000000e-01   3.2500000e+00   0.0000000e+00
   4.7000000e-01   3.3500000e+00   0.0000000e+00
   4.7000000e-01   3.4500000e+00   0.0000000e+00
   4.7000000e-01   3.5500000e+00   0.0000000e+00
   4.7000000e-01   3.6500000e+00   0.0000000e+00
   4.7000000e-01   3.7500000e+00   0.0000000e+00
   4.7000000e-01   3.8500000e+00   0.0000000e+00
   4.7000000e-01   3.9500000e+00   0.0000000e+00
   4.7000000e-01   4.0500000e+00   0.0000000e+00
   4.7000000e-01   4.1500000e+00   2.0000000e-02
   4.7000000e-01   4.2500000e+00   2.8000000e-01
   4.7000000e-01   4.3500000e+00   8.8000000e-01
   4.7000000e-01   4.4500000e+00   9.6000000e-01
   4.7000000e-01   4.5500000e+00   9.8000000e-01
   4.7000000e-01   4.6500000e+00   1.0000000e+00
   4.7000000e-01   4.7500000e+00   1.0000000e+00
   4.7000000e-01   4.8500000e+00   1.0000000e+00
   4.7000000e-01   4.9500000e+00   1.0000000e+00
   4.7000000e-01   5.0500000e+00   1.0000000e+00
   4.7000000e-01   5.1500000e+00   1.0000000e+00
   4.7000000e-01   5.2500000e+00   1.0000000e+00
   4.7000000e-01   5.3500000e+00   1.0000000e+00
   4.7000000e-01   5.4500000e+00   1.0000000e+00
   4.7000000e-01   5.5500000e+00   1.0000000e+00
   4.7000000e-01   5.6500000e+00   1.0000000e+00
   4.7000000e-01   5.7500000e+00   1.0000000e+00
   4.7000000e-01   5.8500000e+00   1.0000000e+00
   4.7000000e-01   5.9500000e+00   1.0000000e+00
   4.7000000e-01   6.0500000e+00   1.0000000e+00
   4.7000000e-01   6.1500000e+00   1.0000000e+00
   4.7000000e-01   6.2500000e+00   1.0000000e+00
   4.7000000e-01   6.3500000e+00   1.0000000e+00
   4.7000000e-01   6.4500000e+00   1.0000000e+00
   4.7000000e-01   6.5500000e+00   1.0000000e+00
   4.7000000e-01   6.6500000e+00   1.0000000e+00
   4.7000000e-01   6.7500000e+00   1.0000000e+00
   4.7000000e-01   6.8500000e+00   1.0000000e+00
   4.7000000e-01   6.9500000e+00   1.0000000e+00
   4.7000000e-01   7.0500000e+00   1.0000000e+00
   4.7000000e-01   7.1500000e+00   1.0000000e+00
   4.7000000e-01   7.2500000e+00   1.0000000e+00
   4.7000000e-01   7.3500000e+00   1.0000000e+00
   4.7000000e-01   7.4500000e+00   1.0000000e+00
   4.7000000e-01   7.5500000e+00   1.0000000e+00
   4.7000000e-01   7.6500000e+00   1.0000000e+00
   4.7000000e-01   7.7500000e+00   1.0000000e+00
   4.7000000e-01   7.8500000e+00   1.0000000e+00
   4.7000000e-01   7.9500000e+00   1.0000000e+00
   4.8000000e-01   5.0000000e-02   0.0000000e+00
   4.8000000e-01   1.5000000e-01   0.0000000e+00
   4.8000000e-01   2.5000000e-01   0.0000000e+00
   4.8000000e-01   3.5000000e-01   0.0000000e+00
   4.8000000e-01   4.5000000e-01   0.0000000e+00
   4.8000000e-01   5.5000000e-01   0.0000000e+00
   4.8000000e-01   6.5000000e-01   0.0000000e+00
   4.8000000e-01   7.5000000e-01   0.0000000e+00
   4.8000000e-01   8.5000000e-01   0.0000000e+00
   4.8000000e-01   9.5000000e-01   0.0000000e+00
   4.8000000e-01   1.0500000e+00   0.0000000e+00
   4.8000000e-01   1.1500000e+00   0.0000000e+00
   4.8000000e-01   1.2500000e+00   0.0000000e+00
   4.8000000e-01   1.3500000e+00   0.0000000e+00
   4.8000000e-01   1.4500000e+00   0.0000000e+00
   4.8000000e-01   1.5500000e+00   0.0000000e+00
   4.8000000e-01   1.6500000e+00   0.0000000e+00
   4.8000000e-01   1.7500000e+00   0.0000000e+00
   4.8000000e-01   1.8500000e+00   0.0000000e+00
   4.8000000e-01   1.9500000e+00   0.0000000e+00
   4.8000000e-01   2.0500000e+00   0.0000000e+00
   4.8000000e-01   2.1500000e+00   0.0000000e+00
   4.8000000e-01   2.2500000e+00   0.0000000e+00
   4.8000000e-01   2.3500000e+00   0.0000000e+00
   4.8000000e-01   2.4500000e+00   0.0000000e+00
   4.8000000e-01   2.5500000e+00   0.0000000e+00
   4.8000000e-01   2.6500000e+00   0.0000000e+00
   4.8000000e-01   2.7500000e+00   0.0000000e+00
   4.8000000e-01   2.8500000e+00   0.0000000e+00
   4.8000000e-01   2.9500000e+00   0.0000000e+00
   4.8000000e-01   3.0500000e+00   0.0000000e+00
   4.8000000e-01   3.1500000e+00   0.0000000e+00
   4.8000000e-01   3.2500000e+00   0.0000000e+00
   4.8000000e-01   3.3500000e+00   0.0000000e+00
   4.8000000e-01   3.4500000e+00   0.0000000e+00
   4.8000000e-01   3.5500000e+00   0.0000000e+00
   4.8000000e-01   3.6500000e+00   0.0000000e+00
   4.8000000e-01   3.7500000e+00   0.0000000e+00
   4.8000000e-01   3.8500000e+00   0.0000000e+00
   4.8000000e-01   3.9500000e+00   0.0000000e+00
   4.8000000e-01   4.0500000e+00   0.0000000e+00
   4.8000000e-01   4.1500000e+00   0.0000000e+00
   4.8000000e-01   4.2500000e+00   1.0000000e-01
   4.8000000e-01   4.3500000e+00   5.0000000e-01
   4.8000000e-01   4.4500000e+00   9.0000000e-01
   4.8000000e-01   4.5500000e+00   1.0000000e+00
   4.8000000e-01   4.6500000e+00   1.0000000e+00
   4.8000000e-01   4.7500000e+00   1.0000000e+00
   4.8000000e-01   4.8500000e+00   1.0000000e+00
   4.8000000e-01   4.9500000e+00   1.0000000e+00
   4.8000000e-01   5.0500000e+00   1.0000000e+00
   4.8000000e-01   5.1500000e+00   1.0000000e+00
   4.8000000e-01   5.2500000e+00   1.0000000e+00
   4.8000000e-01   5.3500000e+00   1.0000000e+00
   4.8000000e-01   5.4500000e+00   1.0000000e+00
   4.8000000e-01   5.5500000e+00   1.0000000e+00
   4.8000000e-01   5.6500000e+00   1.0000000e+00
   4.8000000e-01   5.7500000e+00   1.0000000e+00
   4.8000000e-01   5.8500000e+00   1.0000000e+00
   4.8000000e-01   5.9500000e+00   1.0000000e+00
   4.8000000e-01   6.0500000e+00   1.0000000e+00
   4.8000000e-01   6.1500000e+00   1.0000000e+00
   4.8000000e-01   6.2500000e+00   1.0000000e+00
   4.8000000e-01   6.3500000e+00   1.0000000e+00
   4.8000000e-01   6.4500000e+00   1.0000000e+00
   4.8000000e-01   6.5500000e+00   1.0000000e+00
   4.8000000e-01   6.6500000e+00   1.0000000e+00
   4.8000000e-01   6.7500000e+00   1.0000000e+00
   4.8000000e-01   6.8500000e+00   1.0000000e+00
   4.8000000e-01   6.9500000e+00   1.0000000e+00
   4.8000000e-01   7.0500000e+00   1.0000000e+00
   4.8000000e-01   7.1500000e+00   1.0000000e+00
   4.8000000e-01   7.2500000e+00   1.0000000e+00
   4.8000000e-01   7.3500000e+00   1.0000000e+00
   4.8000000e-01   7.4500000e+00   1.0000000e+00
   4.8000000e-01   7.5500000e+00   1.0000000e+00
   4.8000000e-01   7.6500000e+00   1.0000000e+00
   4.8000000e-01   7.7500000e+00   1.0000000e+00
   4.8000000e-01   7.8500000e+00   1.0000000e+00
   4.8000000e-01   7.9500000e+00   1.0000000e+00
   4.9000000e-01   5.0000000e-02   0.0000000e+00
   4.9000000e-01   1.5000000e-01   0.0000000e+00
   4.9000000e-01   2.5000000e-01   0.0000000e+00
   4.9000000e-01   3.5000000e-01   0.0000000e+00
   4.9000000e-01   4.5000000e-01   0.0000000e+00
   4.9000000e-01   5.5000000e-01   0.0000000e+00
   4.9000000e-01   6.5000000e-01   0.0000000e+00
   4.9000000e-01   7.5000000e-01   0.0000000e+00
   4.9000000e-01   8.5000000e-01   0.0000000e+00
   4.9000000e-01   9.5000000e-01   0.0000000e+00
   4.9000000e-01   1.0500000e+00   0.0000000e+00
   4.9000000e-01   1.1500000e+00   0.0000000e+00
   4.9000000e-01   1.2500000e+00   0.0000000e+00
   4.9000000e-01   1.3500000e+00   0.0000000e+00
   4.9000000e-01   1.4500000e+00   0.0000000e+00
   4.9000000e-01   1.5500000e+00   0.0000000e+00
   4.9000000e-01   1.6500000e+00   0.0000000e+00
   4.9000000e-01   1.7500000e+00   0.0000000e+00
   4.9000000e-01   1.8500000e+00   0.0000000e+00
   4.9000000e-01   1.9500000e+00   0.0000000e+00
   4.9000000e-01   2.0500000e+00   0.0000000e+00
   4.9000000e-01   2.1500000e+00   0.0000000e+00
   4.9000000e-01   2.2500000e+00   0.0000000e+00
   4.9000000e-01   2.3500000e+00   0.0000000e+00
   4.9000000e-01   2.4500000e+00   0.0000000e+00
   4.9000000e-01   2.5500000e+00   0.0000000e+00
   4.9000000e-01   2.6500000e+00   0.0000000e+00
   4.9000000e-01   2.7500000e+00   0.0000000e+00
   4.9000000e-01   2.8500000e+00   0.0000000e+00
   4.9000000e-01   2.9500000e+00   0.0000000e+00
   4.9000000e-01   3.0500000e+00   0.0000000e+00
   4.9000000e-01   3.1500000e+00   0.0000000e+00
   4.9000000e-01   3.2500000e+00   0.0000000e+00
   4.9000000e-01   3.3500000e+00   0.0000000e+00
   4.9000000e-01   3.4500000e+00   0.0000000e+00
   4.9000000e-01   3.5500000e+00   0.0000000e+00
   4.9000000e-01   3.6500000e+00   0.0000000e+00
   4.9000000e-01   3.7500000e+00   0.0000000e+00
   4.9000000e-01   3.8500000e+00   0.0000000e+00
   4.9000000e-01   3.9500000e+00   0.0000000e+00
   4.9000000e-01   4.0500000e+00   0.0000000e+00
   4.9000000e-01   4.1500000e+00   0.0000000e+00
   4.9000000e-01   4.2500000e+00   4.0000000e-02
   4.9000000e-01   4.3500000e+00   2.6000000e-01
   4.9000000e-01   4.4500000e+00   6.8000000e-01
   4.9000000e-01   4.5500000e+00   9.6000000e-01
   4.9000000e-01   4.6500000e+00   1.0000000e+00
   4.9000000e-01   4.7500000e+00   1.0000000e+00
   4.9000000e-01   4.8500000e+00   1.0000000e+00
   4.9000000e-01   4.9500000e+00   1.0000000e+00
   4.9000000e-01   5.0500000e+00   1.0000000e+00
   4.9000000e-01   5.1500000e+00   1.0000000e+00
   4.9000000e-01   5.2500000e+00   1.0000000e+00
   4.9000000e-01   5.3500000e+00   1.0000000e+00
   4.9000000e-01   5.4500000e+00   1.0000000e+00
   4.9000000e-01   5.5500000e+00   1.0000000e+00
   4.9000000e-01   5.6500000e+00   1.0000000e+00
   4.9000000e-01   5.7500000e+00   1.0000000e+00
   4.9000000e-01   5.8500000e+00   1.0000000e+00
   4.9000000e-01   5.9500000e+00   1.0000000e+00
   4.9000000e-01   6.0500000e+00   1.0000000e+00
   4.9000000e-01   6.1500000e+00   1.0000000e+00
   4.9000000e-01   6.2500000e+00   1.0000000e+00
   4.9000000e-01   6.3500000e+00   1.0000000e+00
   4.9000000e-01   6.4500000e+00   1.0000000e+00
   4.9000000e-01   6.5500000e+00   1.0000000e+00
   4.9000000e-01   6.6500000e+00   1.0000000e+00
   4.9000000e-01   6.7500000e+00   1.0000000e+00
   4.9000000e-01   6.8500000e+00   1.0000000e+00
   4.9000000e-01   6.9500000e+00   1.0000000e+00
   4.9000000e-01   7.0500000e+00   1.0000000e+00
   4.9000000e-01   7.1500000e+00   1.0000000e+00
   4.9000000e-01   7.2500000e+00   1.0000000e+00
   4.9000000e-01   7.3500000e+00   1.0000000e+00
   4.9000000e-01   7.4500000e+00   1.0000000e+00
   4.9000000e-01   7.5500000e+00   1.0000000e+00
   4.9000000e-01   7.6500000e+00   1.0000000e+00
   4.9000000e-01   7.7500000e+00   1.0000000e+00
   4.9000000e-01   7.8500000e+00   1.0000000e+00
   4.9000000e-01   7.9500000e+00   1.0000000e+00
   5.0000000e-01   5.0000000e-02   0.0000000e+00
   5.0000000e-01   1.5000000e-01   0.0000000e+00
   5.0000000e-01   2.5000000e-01   0.0000000e+00
   5.0000000e-01   3.5000000e-01   0.0000000e+00
   5.0000000e-01   4.5000000e-01   0.0000000e+00
   5.0000000e-01   5.5000000e-01   0.0000000e+00
   5.0000000e-01   6.5000000e-01   0.0000000e+00
   5.0000000e-01   7.5000000e-01   0.0000000e+00
   5.0000000e-01   8.5000000e-01   0.0000000e+00
   5.0000000e-01   9.5000000e-01   0.0000000e+00
   5.0000000e-01   1.0500000e+00   0.0000000e+00
   5.0000000e-01   1.1500000e+00   0.0000000e+00
   5.0000000e-01   1.2500000e+00   0.0000000e+00
   5.0000000e-01   1.3500000e+00   0.0000000e+00
   5.0000000e-01   1.4500000e+00   0.0000000e+00
   5.0000000e-01   1.5500000e+00   0.0000000e+00
   5.0000000e-01   1.6500000e+00   0.0000000e+00
   5.0000000e-01   1.7500000e+00   0.0000000e+00
   5.0000000e-01   1.8500000e+00   0.0000000e+00
   5.0000000e-01   1.9500000e+00   0.0000000e+00
   5.0000000e-01   2.0500000e+00   0.0000000e+00
   5.0000000e-01   2.1500000e+00   0.0000000e+00
   5.0000000e-01   2.2500000e+00   0.0000000e+00
   5.0000000e-01   2.3500000e+00   0.0000000e+00
   5.0000000e-01   2.4500000e+00   0.0000000e+00
   5.0000000e-01   2.5500000e+00   0.0000000e+00
   5.0000000e-01   2.6500000e+00   0.0000000e+00
   5.0000000e-01   2.7500000e+00   0.0000000e+00
   5.0000000e-01   2.8500000e+00   0.0000000e+00
   5.0000000e-01   2.9500000e+00   0.0000000e+00
   5.0000000e-01   3.0500000e+00   0.0000000e+00
   5.0000000e-01   3.1500000e+00   0.0000000e+00
   5.0000000e-01   3.2500000e+00   0.0000000e+00
   5.0000000e-01   3.3500000e+00   0.0000000e+00
   5.0000000e-01   3.4500000e+00   0.0000000e+00
   5.0000000e-01   3.5500000e+00   0.0000000e+00
   5.0000000e-01   3.6500000e+00   0.0000000e+00
   5.0000000e-01   3.7500000e+00   0.0000000e+00
   5.0000000e-01   3.8500000e+00   0.0000000e+00
   5.0000000e-01   3.9500000e+00   0.0000000e+00
   5.0000000e-01   4.0500000e+00   0.0000000e+00
   5.0000000e-01   4.1500000e+00   0.0000000e+00
   5.0000000e-01   4.2500000e+00   0.0000000e+00
   5.0000000e-01   4.3500000e+00   1.4000000e-01
   5.0000000e-01   4.4500000e+00   3.8000000e-01
   5.0000000e-01   4.5500000e+00   9.4000000e-01
   5.0000000e-01   4.6500000e+00   1.0000000e+00
   5.0000000e-01   4.7500000e+00   1.0000000e+00
   5.0000000e-01   4.8500000e+00   1.0000000e+00
   5.0000000e-01   4.9500000e+00   1.0000000e+00
   5.0000000e-01   5.0500000e+00   1.0000000e+00
   5.0000000e-01   5.1500000e+00   1.0000000e+00
   5.0000000e-01   5.2500000e+00   1.0000000e+00
   5.0000000e-01   5.3500000e+00   1.0000000e+00
   5.0000000e-01   5.4500000e+00   1.0000000e+00
   5.0000000e-01   5.5500000e+00   1.0000000e+00
   5.0000000e-01   5.6500000e+00   1.0000000e+00
   5.0000000e-01   5.7500000e+00   1.0000000e+00
   5.0000000e-01   5.8500000e+00   1.0000000e+00
   5.0000000e-01   5.9500000e+00   1.0000000e+00
   5.0000000e-01   6.0500000e+00   1.0000000e+00
   5.0000000e-01   6.1500000e+00   1.0000000e+00
   5.0000000e-01   6.2500000e+00   1.0000000e+00
   5.0000000e-01   6.3500000e+00   1.0000000e+00
   5.0000000e-01   6.4500000e+00   1.0000000e+00
   5.0000000e-01   6.5500000e+00   1.0000000e+00
   5.0000000e-01   6.6500000e+00   1.0000000e+00
   5.0000000e-01   6.7500000e+00   1.0000000e+00
   5.0000000e-01   6.8500000e+00   1.0000000e+00
   5.0000000e-01   6.9500000e+00   1.0000000e+00
   5.0000000e-01   7.0500000e+00   1.0000000e+00
   5.0000000e-01   7.1500000e+00   1.0000000e+00
   5.0000000e-01   7.2500000e+00   1.0000000e+00
   5.0000000e-01   7.3500000e+00   1.0000000e+00
   5.0000000e-01   7.4500000e+00   1.0000000e+00
   5.0000000e-01   7.5500000e+00   1.0000000e+00
   5.0000000e-01   7.6500000e+00   1.0000000e+00
   5.0000000e-01   7.7500000e+00   1.0000000e+00
   5.0000000e-01   7.8500000e+00   1.0000000e+00
   5.0000000e-01   7.9500000e+00   1.0000000e+00
   5.1000000e-01   5.0000000e-02   0.0000000e+00
   5.1000000e-01   1.5000000e-01   0.0000000e+00
   5.1000000e-01   2.5000000e-01   0.0000000e+00
   5.1000000e-01   3.5000000e-01   0.0000000e+00
   5.1000000e-01   4.5000000e-01   0.0000000e+00
   5.1000000e-01   5.5000000e-01   0.0000000e+00
   5.1000000e-01   6.5000000e-01   0.0000000e+00
   5.1000000e-01   7.5000000e-01   0.0000000e+00
   5.1000000e-01   8.5000000e-01   0.0000000e+00
   5.1000000e-01   9.5000000e-01   0.0000000e+00
   5.1000000e-01   1.0500000e+00   0.0000000e+00
   5.1000000e-01   1.1500000e+00   0.0000000e+00
   5.1000000e-01   1.2500000e+00   0.0000000e+00
   5.1000000e-01   1.3500000e+00   0.0000000e+00
   5.1000000e-01   1.4500000e+00   0.0000000e+00
   5.1000000e-01   1.5500000e+00   0.0000000e+00
   5.1000000e-01   1.6500000e+00   0.0000000e+00
   5.1000000e-01   1.7500000e+00   0.0000000e+00
   5.1000000e-01   1.8500000e+00   0.0000000e+00
   5.1000000e-01   1.9500000e+00   0.0000000e+00
   5.1000000e-01   2.0500000e+00   0.0000000e+00
   5.1000000e-01   2.1500000e+00   0.0000000e+00
   5.1000000e-01   2.2500000e+00   0.0000000e+00
   5.1000000e-01   2.3500000e+00   0.0000000e+00
   5.1000000e-01   2.4500000e+00   0.0000000e+00
   5.1000000e-01   2.5500000e+00   0.0000000e+00
   5.1000000e-01   2.6500000e+00   0.0000000e+00
   5.1000000e-01   2.7500000e+00   0.0000000e+00
   5.1000000e-01   2.8500000e+00   0.0000000e+00
   5.1000000e-01   2.9500000e+00   0.0000000e+00
   5.1000000e-01   3.0500000e+00   0.0000000e+00
   5.1000000e-01   3.1500000e+00   0.0000000e+00
   5.1000000e-01   3.2500000e+00   0.0000000e+00
   5.1000000e-01   3.3500000e+00   0.0000000e+00
   5.1000000e-01   3.4500000e+00   0.0000000e+00
   5.1000000e-01   3.5500000e+00   0.0000000e+00
   5.1000000e-01   3.6500000e+00   0.0000000e+00
   5.1000000e-01   3.7500000e+00   0.0000000e+00
   5.1000000e-01   3.8500000e+00   0.0000000e+00
   5.1000000e-01   3.9500000e+00   0.0000000e+00
   5.1000000e-01   4.0500000e+00   0.0000000e+00
   5.1000000e-01   4.1500000e+00   0.0000000e+00
   5.1000000e-01   4.2500000e+00   0.0000000e+00
   5.1000000e-01   4.3500000e+00   8.0000000e-02
   5.1000000e-01   4.4500000e+00   2.6000000e-01
   5.1000000e-01   4.5500000e+00   7.6000000e-01
   5.1000000e-01   4.6500000e+00   9.4000000e-01
   5.1000000e-01   4.7500000e+00   9.8000000e-01
   5.1000000e-01   4.8500000e+00   1.0000000e+00
   5.1000000e-01   4.9500000e+00   1.0000000e+00
   5.1000000e-01   5.0500000e+00   1.0000000e+00
   5.1000000e-01   5.1500000e+00   1.0000000e+00
   5.1000000e-01   5.2500000e+00   1.0000000e+00
   5.1000000e-01   5.3500000e+00   1.0000000e+00
   5.1000000e-01   5.4500000e+00   1.0000000e+00
   5.1000000e-01   5.5500000e+00   1.0000000e+00
   5.1000000e-01   5.6500000e+00   1.0000000e+00
   5.1000000e-01   5.7500000e+00   1.0000000e+00
   5.1000000e-01   5.8500000e+00   1.0000000e+00
   5.1000000e-01   5.9500000e+00   1.0000000e+00
   5.1000000e-01   6.0500000e+00   1.0000000e+00
   5.1000000e-01   6.1500000e+00   1.0000000e+00
   5.1000000e-01   6.2500000e+00   1.0000000e+00
   5.1000000e-01   6.3500000e+00   1.0000000e+00
   5.1000000e-01   6.4500000e+00   1.0000000e+00
   5.1000000e-01   6.5500000e+00   1.0000000e+00
   5.1000000e-01   6.6500000e+00   1.0000000e+00
   5.1000000e-01   6.7500000e+00   1.0000000e+00
   5.1000000e-01   6.8500000e+00   1.0000000e+00
   5.1000000e-01   6.9500000e+00   1.0000000e+00
   5.1000000e-01   7.0500000e+00   1.0000000e+00
   5.1000000e-01   7.1500000e+00   1.0000000e+00
   5.1000000e-01   7.2500000e+00   1.0000000e+00
   5.1000000e-01   7.3500000e+00   1.0000000e+00
   5.1000000e-01   7.4500000e+00   1.0000000e+00
   5.1000000e-01   7.5500000e+00   1.0000000e+00
   5.1000000e-01   7.6500000e+00   1.0000000e+00
   5.1000000e-01   7.7500000e+00   1.0000000e+00
   5.1000000e-01   7.8500000e+00   1.0000000e+00
   5.1000000e-01   7.9500000e+00   1.0000000e+00
   5.2000000e-01   5.0000000e-02   0.0000000e+00
   5.2000000e-01   1.5000000e-01   0.0000000e+00
   5.2000000e-01   2.5000000e-01   0.0000000e+00
   5.2000000e-01   3.5000000e-01   0.0000000e+00
   5.2000000e-01   4.5000000e-01   0.0000000e+00
   5.2000000e-01   5.5000000e-01   0.0000000e+00
   5.2000000e-01   6.5000000e-01   0.0000000e+00
   5.2000000e-01   7.5000000e-01   0.0000000e+00
   5.2000000e-01   8.5000000e-01   0.0000000e+00
   5.2000000e-01   9.5000000e-01   0.0000000e+00
   5.2000000e-01   1.0500000e+00   0.0000000e+00
   5.2000000e-01   1.1500000e+00   0.0000000e+00
   5.2000000e-01   1.2500000e+00   0.0000000e+00
   5.2000000e-01   1.3500000e+00   0.0000000e+00
   5.2000000e-01   1.4500000e+00   0.0000000e+00
   5.2000000e-01   1.5500000e+00   0.0000000e+00
   5.2000000e-01   1.6500000e+00   0.0000000e+00
   5.2000000e-01   1.7500000e+00   0.0000000e+00
   5.2000000e-01   1.8500000e+00   0.0000000e+00
   5.2000000e-01   1.9500000e+00   0.0000000e+00
   5.2000000e-01   2.0500000e+00   0.0000000e+00
   5.2000000e-01   2.1500000e+00   0.0000000e+00
   5.2000000e-01   2.2500000e+00   0.0000000e+00
   5.2000000e-01   2.3500000e+00   0.0000000e+00
   5.2000000e-01   2.4500000e+00   0.0000000e+00
   5.2000000e-01   2.5500000e+00   0.0000000e+00
   5.2000000e-01   2.6500000e+00   0.0000000e+00
   5.2000000e-01   2.7500000e+00   0.0000000e+00
   5.2000000e-01   2.8500000e+00   0.0000000e+00
   5.2000000e-01   2.9500000e+00   0.0000000e+00
   5.2000000e-01   3.0500000e+00   0.0000000e+00
   5.2000000e-01   3.1500000e+00   0.0000000e+00
   5.2000000e-01   3.2500000e+00   0.0000000e+00
   5.2000000e-01   3.3500000e+00   0.0000000e+00
   5.2000000e-01   3.4500000e+00   0.0000000e+00
   5.2000000e-01   3.5500000e+00   0.0000000e+00
   5.2000000e-01   3.6500000e+00   0.0000000e+00
   5.2000000e-01   3.7500000e+00   0.0000000e+00
   5.2000000e-01   3.8500000e+00   0.0000000e+00
   5.2000000e-01   3.9500000e+00   0.0000000e+00
   5.2000000e-01   4.0500000e+00   0.0000000e+00
   5.2000000e-01   4.1500000e+00   0.0000000e+00
   5.2000000e-01   4.2500000e+00   0.0000000e+00
   5.2000000e-01   4.3500000e+00   4.0000000e-02
   5.2000000e-01   4.4500000e+00   1.8000000e-01
   5.2000000e-01   4.5500000e+00   6.4000000e-01
   5.2000000e-01   4.6500000e+00   9.4000000e-01
   5.2000000e-01   4.7500000e+00   1.0000000e+00
   5.2000000e-01   4.8500000e+00   1.0000000e+00
   5.2000000e-01   4.9500000e+00   1.0000000e+00
   5.2000000e-01   5.0500000e+00   1.0000000e+00
   5.2000000e-01   5.1500000e+00   1.0000000e+00
   5.2000000e-01   5.2500000e+00   1.0000000e+00
   5.2000000e-01   5.3500000e+00   1.0000000e+00
   5.2000000e-01   5.4500000e+00   1.0000000e+00
   5.2000000e-01   5.5500000e+00   1.0000000e+00
   5.2000000e-01   5.6500000e+00   1.0000000e+00
   5.2000000e-01   5.7500000e+00   1.0000000e+00
   5.2000000e-01   5.8500000e+00   1.0000000e+00
   5.2000000e-01   5.9500000e+00   1.0000000e+00
   5.2000000e-01   6.0500000e+00   1.0000000e+00
   5.2000000e-01   6.1500000e+00   1.0000000e+00
   5.2000000e-01   6.2500000e+00   1.0000000e+00
   5.2000000e-01   6.3500000e+00   1.0000000e+00
   5.2000000e-01   6.4500000e+00   1.0000000e+00
   5.2000000e-01   6.5500000e+00   1.0000000e+00
   5.2000000e-01   6.6500000e+00   1.0000000e+00
   5.2000000e-01   6.7500000e+00   1.0000000e+00
   5.2000000e-01   6.8500000e+00   1.0000000e+00
   5.2000000e-01   6.9500000e+00   1.0000000e+00
   5.2000000e-01   7.0500000e+00   1.0000000e+00
   5.2000000e-01   7.1500000e+00   1.0000000e+00
   5.2000000e-01   7.2500000e+00   1.0000000e+00
   5.2000000e-01   7.3500000e+00   1.0000000e+00
   5.2000000e-01   7.4500000e+00   1.0000000e+00
   5.2000000e-01   7.5500000e+00   1.0000000e+00
   5.2000000e-01   7.6500000e+00   1.0000000e+00
   5.2000000e-01   7.7500000e+00   1.0000000e+00
   5.2000000e-01   7.8500000e+00   1.0000000e+00
   5.2000000e-01   7.9500000e+00   1.0000000e+00
   5.3000000e-01   5.0000000e-02   0.0000000e+00
   5.3000000e-01   1.5000000e-01   0.0000000e+00
   5.3000000e-01   2.5000000e-01   0.0000000e+00
   5.3000000e-01   3.5000000e-01   0.0000000e+00
   5.3000000e-01   4.5000000e-01   0.0000000e+00
   5.3000000e-01   5.5000000e-01   0.0000000e+00
   5.3000000e-01   6.5000000e-01   0.0000000e+00
   5.3000000e-01   7.5000000e-01   0.0000000e+00
   5.3000000e-01   8.5000000e-01   0.0000000e+00
   5.3000000e-01   9.5000000e-01   0.0000000e+00
   5.3000000e-01   1.0500000e+00   0.0000000e+00
   5.3000000e-01   1.1500000e+00   0.0000000e+00
   5.3000000e-01   1.2500000e+00   0.0000000e+00
   5.3000000e-01   1.3500000e+00   0.0000000e+00
   5.3000000e-01   1.4500000e+00   0.0000000e+00
   5.3000000e-01   1.5500000e+00   0.0000000e+00
   5.3000000e-01   1.6500000e+00   0.0000000e+00
   5.3000000e-01   1.7500000e+00   0.0000000e+00
   5.3000000e-01   1.8500000e+00   0.0000000e+00
   5.3000000e-01   1.9500000e+00   0.0000000e+00
   5.3000000e-01   2.0500000e+00   0.0000000e+00
   5.3000000e-01   2.1500000e+00   0.0000000e+00
   5.3000000e-01   2.2500000e+00   0.0000000e+00
   5.3000000e-01   2.3500000e+00   0.0000000e+00
   5.3000000e-01   2.4500000e+00   0.0000000e+00
   5.3000000e-01   2.5500000e+00   0.0000000e+00
   5.3000000e-01   2.6500000e+00   0.0000000e+00
   5.3000000e-01   2.7500000e+00   0.0000000e+00
   5.3000000e-01   2.8500000e+00   0.0000000e+00
   5.3000000e-01   2.9500000e+00   0.0000000e+00
   5.3000000e-01   3.0500000e+00   0.0000000e+00
   5.3000000e-01   3.1500000e+00   0.0000000e+00
   5.3000000e-01   3.2500000e+00   0.0000000e+00
   5.3000000e-01   3.3500000e+00   0.0000000e+00
   5.3000000e-01   3.4500000e+00   0.0000000e+00
   5.3000000e-01   3.5500000e+00   0.0000000e+00
   5.3000000e-01   3.6500000e+00   0.0000000e+00
   5.3000000e-01   3.7500000e+00   0.0000000e+00
   5.3000000e-01   3.8500000e+00   0.0000000e+00
   5.3000000e-01   3.9500000e+00   0.0000000e+00
   5.3000000e-01   4.0500000e+00   0.0000000e+00
   5.3000000e-01   4.1500000e+00   0.0000000e+00
   5.3000000e-01   4.2500000e+00   0.0000000e+00
   5.3000000e-01   4.3500000e+00   0.0000000e+00
   5.3000000e-01   4.4500000e+00   6.0000000e-02
   5.3000000e-01   4.5500000e+00   2.8000000e-01
   5.3000000e-01   4.6500000e+00   7.4000000e-01
   5.3000000e-01   4.7500000e+00   1.0000000e+00
   5.3000000e-01   4.8500000e+00   1.0000000e+00
   5.3000000e-01   4.9500000e+00   1.0000000e+00
   5.3000000e-01   5.0500000e+00   1.0000000e+00
   5.3000000e-01   5.1500000e+00   1.0000000e+00
   5.3000000e-01   5.2500000e+00   1.0000000e+00
   5.3000000e-01   5.3500000e+00   1.0000000e+00
   5.3000000e-01   5.4500000e+00   1.0000000e+00
   5.3000000e-01   5.5500000e+00   1.0000000e+00
   5.3000000e-01   5.6500000e+00   1.0000000e+00
   5.3000000e-01   5.7500000e+00   1.0000000e+00
   5.3000000e-01   5.8500000e+00   1.0000000e+00
   5.3000000e-01   5.9500000e+00   1.0000000e+00
   5.3000000e-01   6.0500000e+00   1.0000000e+00
   5.3000000e-01   6.1500000e+00   1.0000000e+00
   5.3000000e-01   6.2500000e+00   1.0000000e+00
   5.3000000e-01   6.3500000e+00   1.0000000e+00
   5.3000000e-01   6.4500000e+00   1.0000000e+00
   5.3000000e-01   6.5500000e+00   1.0000000e+00
   5.3000000e-01   6.6500000e+00   1.0000000e+00
   5.3000000e-01   6.7500000e+00   1.0000000e+00
   5.3000000e-01   6.8500000e+00   1.0000000e+00
   5.3000000e-01   6.9500000e+00   1.0000000e+00
   5.3000000e-01   7.0500000e+00   1.0000000e+00
   5.3000000e-01   7.1500000e+00   1.0000000e+00
   5.3000000e-01   7.2500000e+00   1.0000000e+00
   5.3000000e-01   7.3500000e+00   1.0000000e+00
   5.3000000e-01   7.4500000e+00   1.0000000e+00
   5.3000000e-01   7.5500000e+00   1.0000000e+00
   5.3000000e-01   7.6500000e+00   1.0000000e+00
   5.3000000e-01   7.7500000e+00   1.0000000e+00
   5.3000000e-01   7.8500000e+00   1.0000000e+00
   5.3000000e-01   7.9500000e+00   1.0000000e+00
   5.4000000e-01   5.0000000e-02   0.0000000e+00
   5.4000000e-01   1.5000000e-01   0.0000000e+00
   5.4000000e-01   2.5000000e-01   0.0000000e+00
   5.4000000e-01   3.5000000e-01   0.0000000e+00
   5.4000000e-01   4.5000000e-01   0.0000000e+00
   5.4000000e-01   5.5000000e-01   0.0000000e+00
   5.4000000e-01   6.5000000e-01   0.0000000e+00
   5.4000000e-01   7.5000000e-01   0.0000000e+00
   5.4000000e-01   8.5000000e-01   0.0000000e+00
   5.4000000e-01   9.5000000e-01   0.0000000e+00
   5.4000000e-01   1.0500000e+00   0.0000000e+00
   5.4000000e-01   1.1500000e+00   0.0000000e+00
   5.4000000e-01   1.2500000e+00   0.0000000e+00
   5.4000000e-01   1.3500000e+00   0.0000000e+00
   5.4000000e-01   1.4500000e+00   0.0000000e+00
   5.4000000e-01   1.5500000e+00   0.0000000e+00
   5.4000000e-01   1.6500000e+00   0.0000000e+00
   5.4000000e-01   1.7500000e+00   0.0000000e+00
   5.4000000e-01   1.8500000e+00   0.0000000e+00
   5.4000000e-01   1.9500000e+00   0.0000000e+00
   5.4000000e-01   2.0500000e+00   0.0000000e+00
   5.4000000e-01   2.1500000e+00   0.0000000e+00
   5.4000000e-01   2.2500000e+00   0.0000000e+00
   5.4000000e-01   2.3500000e+00   0.0000000e+00
   5.4000000e-01   2.4500000e+00   0.0000000e+00
   5.4000000e-01   2.5500000e+00   0.0000000e+00
   5.4000000e-01   2.6500000e+00   0.0000000e+00
   5.4000000e-01   2.7500000e+00   0.0000000e+00
   5.4000000e-01   2.8500000e+00   0.0000000e+00
   5.4000000e-01   2.9500000e+00   0.0000000e+00
   5.4000000e-01   3.0500000e+00   0.0000000e+00
   5.4000000e-01   3.1500000e+00   0.0000000e+00
   5.4000000e-01   3.2500000e+00   0.0000000e+00
   5.4000000e-01   3.3500000e+00   0.0000000e+00
   5.4000000e-01   3.4500000e+00   0.0000000e+00
   5.4000000e-01   3.5500000e+00   0.0000000e+00
   5.4000000e-01   3.6500000e+00   0.0000000e+00
   5.4000000e-01   3.7500000e+00   0.0000000e+00
   5.4000000e-01   3.8500000e+00   0.0000000e+00
   5.4000000e-01   3.9500000e+00   0.0000000e+00
   5.4000000e-01   4.0500000e+00   0.0000000e+00
   5.4000000e-01   4.1500000e+00   0.0000000e+00
   5.4000000e-01   4.2500000e+00   0.0000000e+00
   5.4000000e-01   4.3500000e+00   0.0000000e+00
   5.4000000e-01   4.4500000e+00   0.0000000e+00
   5.4000000e-01   4.5500000e+00   1.4000000e-01
   5.4000000e-01   4.6500000e+00   6.6000000e-01
   5.4000000e-01   4.7500000e+00   9.0000000e-01
   5.4000000e-01   4.8500000e+00   1.0000000e+00
   5.4000000e-01   4.9500000e+00   1.0000000e+00
   5.4000000e-01   5.0500000e+00   1.0000000e+00
   5.4000000e-01   5.1500000e+00   1.0000000e+00
   5.4000000e-01   5.2500000e+00   1.0000000e+00
   5.4000000e-01   5.3500000e+00   1.0000000e+00
   5.4000000e-01   5.4500000e+00   1.0000000e+00
   5.4000000e-01   5.5500000e+00   1.0000000e+00
   5.4000000e-01   5.6500000e+00   1.0000000e+00
   5.4000000e-01   5.7500000e+00   1.0000000e+00
   5.4000000e-01   5.8500000e+00   1.0000000e+00
   5.4000000e-01   5.9500000e+00   1.0000000e+00
   5.4000000e-01   6.0500000e+00   1.0000000e+00
   5.4000000e-01   6.1500000e+00   1.0000000e+00
   5.4000000e-01   6.2500000e+00   1.0000000e+00
   5.4000000e-01   6.3500000e+00   1.0000000e+00
   5.4000000e-01   6.4500000e+00   1.0000000e+00
   5.4000000e-01   6.5500000e+00   1.0000000e+00
   5.4000000e-01   6.6500000e+00   1.0000000e+00
   5.4000000e-01   6.7500000e+00   1.0000000e+00
   5.4000000e-01   6.8500000e+00   1.0000000e+00
   5.4000000e-01   6.9500000e+00   1.0000000e+00
   5.4000000e-01   7.0500000e+00   1.0000000e+00
   5.4000000e-01   7.1500000e+00   1.0000000e+00
   5.4000000e-01   7.2500000e+00   1.0000000e+00
   5.4000000e-01   7.3500000e+00   1.0000000e+00
   5.4000000e-01   7.4500000e+00   1.0000000e+00
   5.4000000e-01   7.5500000e+00   1.0000000e+00
   5.4000000e-01   7.6500000e+00   1.0000000e+00
   5.4000000e-01   7.7500000e+00   1.0000000e+00
   5.4000000e-01   7.8500000e+00   1.0000000e+00
   5.4000000e-01   7.9500000e+00   1.0000000e+00
   5.5000000e-01   5.0000000e-02   0.0000000e+00
   5.5000000e-01   1.5000000e-01   0.0000000e+00
   5.5000000e-01   2.5000000e-01   0.0000000e+00
   5.5000000e-01   3.5000000e-01   0.0000000e+00
   5.5000000e-01   4.5000000e-01   0.0000000e+00
   5.5000000e-01   5.5000000e-01   0.0000000e+00
   5.5000000e-01   6.5000000e-01   0.0000000e+00
   5.5000000e-01   7.5000000e-01   0.0000000e+00
   5.5000000e-01   8.5000000e-01   0.0000000e+00
   5.5000000e-01   9.5000000e-01   0.0000000e+00
   5.5000000e-01   1.0500000e+00   0.0000000e+00
   5.5000000e-01   1.1500000e+00   0.0000000e+00
   5.5000000e-01   1.2500000e+00   0.0000000e+00
   5.5000000e-01   1.3500000e+00   0.0000000e+00
   5.5000000e-01   1.4500000e+00   0.0000000e+00
   5.5000000e-01   1.5500000e+00   0.0000000e+00
   5.5000000e-01   1.6500000e+00   0.0000000e+00
   5.5000000e-01   1.7500000e+00   0.0000000e+00
   5.5000000e-01   1.8500000e+00   0.0000000e+00
   5.5000000e-01   1.9500000e+00   0.0000000e+00
   5.5000000e-01   2.0500000e+00   0.0000000e+00
   5.5000000e-01   2.1500000e+00   0.0000000e+00
   5.5000000e-01   2.2500000e+00   0.0000000e+00
   5.5000000e-01   2.3500000e+00   0.0000000e+00
   5.5000000e-01   2.4500000e+00   0.0000000e+00
   5.5000000e-01   2.5500000e+00   0.0000000e+00
   5.5000000e-01   2.6500000e+00   0.0000000e+00
   5.5000000e-01   2.7500000e+00   0.0000000e+00
   5.5000000e-01   2.8500000e+00   0.0000000e+00
   5.5000000e-01   2.9500000e+00   0.0000000e+00
   5.5000000e-01   3.0500000e+00   0.0000000e+00
   5.5000000e-01   3.1500000e+00   0.0000000e+00
   5.5000000e-01   3.2500000e+00   0.0000000e+00
   5.5000000e-01   3.3500000e+00   0.0000000e+00
   5.5000000e-01   3.4500000e+00   0.0000000e+00
   5.5000000e-01   3.5500000e+00   0.0000000e+00
   5.5000000e-01   3.6500000e+00   0.0000000e+00
   5.5000000e-01   3.7500000e+00   0.0000000e+00
   5.5000000e-01   3.8500000e+00   0.0000000e+00
   5.5000000e-01   3.9500000e+00   0.0000000e+00
   5.5000000e-01   4.0500000e+00   0.0000000e+00
   5.5000000e-01   4.1500000e+00   0.0000000e+00
   5.5000000e-01   4.2500000e+00   0.0000000e+00
   5.5000000e-01   4.3500000e+00   0.0000000e+00
   5.5000000e-01   4.4500000e+00   0.0000000e+00
   5.5000000e-01   4.5500000e+00   2.0000000e-02
   5.5000000e-01   4.6500000e+00   3.8000000e-01
   5.5000000e-01   4.7500000e+00   9.0000000e-01
   5.5000000e-01   4.8500000e+00   1.0000000e+00
   5.5000000e-01   4.9500000e+00   1.0000000e+00
   5.5000000e-01   5.0500000e+00   1.0000000e+00
   5.5000000e-01   5.1500000e+00   1.0000000e+00
   5.5000000e-01   5.2500000e+00   1.0000000e+00
   5.5000000e-01   5.3500000e+00   1.0000000e+00
   5.5000000e-01   5.4500000e+00   1.0000000e+00
   5.5000000e-01   5.5500000e+00   1.0000000e+00
   5.5000000e-01   5.6500000e+00   1.0000000e+00
   5.5000000e-01   5.7500000e+00   1.0000000e+00
   5.5000000e-01   5.8500000e+00   1.0000000e+00
   5.5000000e-01   5.9500000e+00   1.0000000e+00
   5.5000000e-01   6.0500000e+00   1.0000000e+00
   5.5000000e-01   6.1500000e+00   1.0000000e+00
   5.5000000e-01   6.2500000e+00   1.0000000e+00
   5.5000000e-01   6.3500000e+00   1.0000000e+00
   5.5000000e-01   6.4500000e+00   1.0000000e+00
   5.5000000e-01   6.5500000e+00   1.0000000e+00
   5.5000000e-01   6.6500000e+00   1.0000000e+00
   5.5000000e-01   6.7500000e+00   1.0000000e+00
   5.5000000e-01   6.8500000e+00   1.0000000e+00
   5.5000000e-01   6.9500000e+00   1.0000000e+00
   5.5000000e-01   7.0500000e+00   1.0000000e+00
   5.5000000e-01   7.1500000e+00   1.0000000e+00
   5.5000000e-01   7.2500000e+00   1.0000000e+00
   5.5000000e-01   7.3500000e+00   1.0000000e+00
   5.5000000e-01   7.4500000e+00   1.0000000e+00
   5.5000000e-01   7.5500000e+00   1.0000000e+00
   5.5000000e-01   7.6500000e+00   1.0000000e+00
   5.5000000e-01   7.7500000e+00   1.0000000e+00
   5.5000000e-01   7.8500000e+00   1.0000000e+00
   5.5000000e-01   7.9500000e+00   1.0000000e+00
   5.6000000e-01   5.0000000e-02   0.0000000e+00
   5.6000000e-01   1.5000000e-01   0.0000000e+00
   5.6000000e-01   2.5000000e-01   0.0000000e+00
   5.6000000e-01   3.5000000e-01   0.0000000e+00
   5.6000000e-01   4.5000000e-01   0.0000000e+00
   5.6000000e-01   5.5000000e-01   0.0000000e+00
   5.6000000e-01   6.5000000e-01   0.0000000e+00
   5.6000000e-01   7.5000000e-01   0.0000000e+00
   5.6000000e-01   8.5000000e-01   0.0000000e+00
   5.6000000e-01   9.5000000e-01   0.0000000e+00
   5.6000000e-01   1.0500000e+00   0.0000000e+00
   5.6000000e-01   1.1500000e+00   0.0000000e+00
   5.6000000e-01   1.2500000e+00   0.0000000e+00
   5.6000000e-01   1.3500000e+00   0.0000000e+00
   5.6000000e-01   1.4500000e+00   0.0000000e+00
   5.6000000e-01   1.5500000e+00   0.0000000e+00
   5.6000000e-01   1.6500000e+00   0.0000000e+00
   5.6000000e-01   1.7500000e+00   0.0000000e+00
   5.6000000e-01   1.8500000e+00   0.0000000e+00
   5.6000000e-01   1.9500000e+00   0.0000000e+00
   5.6000000e-01   2.0500000e+00   0.0000000e+00
   5.6000000e-01   2.1500000e+00   0.0000000e+00
   5.6000000e-01   2.2500000e+00   0.0000000e+00
   5.6000000e-01   2.3500000e+00   0.0000000e+00
   5.6000000e-01   2.4500000e+00   0.0000000e+00
   5.6000000e-01   2.5500000e+00   0.0000000e+00
   5.6000000e-01   2.6500000e+00   0.0000000e+00
   5.6000000e-01   2.7500000e+00   0.0000000e+00
   5.6000000e-01   2.8500000e+00   0.0000000e+00
   5.6000000e-01   2.9500000e+00   0.0000000e+00
   5.6000000e-01   3.0500000e+00   0.0000000e+00
   5.6000000e-01   3.1500000e+00   0.0000000e+00
   5.6000000e-01   3.2500000e+00   0.0000000e+00
   5.6000000e-01   3.3500000e+00   0.0000000e+00
   5.6000000e-01   3.4500000e+00   0.0000000e+00
   5.6000000e-01   3.5500000e+00   0.0000000e+00
   5.6000000e-01   3.6500000e+00   0.0000000e+00
   5.6000000e-01   3.7500000e+00   0.0000000e+00
   5.6000000e-01   3.8500000e+00   0.0000000e+00
   5.6000000e-01   3.9500000e+00   0.0000000e+00
   5.6000000e-01   4.0500000e+00   0.0000000e+00
   5.6000000e-01   4.1500000e+00   0.0000000e+00
   5.6000000e-01   4.2500000e+00   0.0000000e+00
   5.6000000e-01   4.3500000e+00   0.0000000e+00
   5.6000000e-01   4.4500000e+00   0.0000000e+00
   5.6000000e-01   4.5500000e+00   0.0000000e+00
   5.6000000e-01   4.6500000e+00   3.6000000e-01
   5.6000000e-01   4.7500000e+00   6.8000000e-01
   5.6000000e-01   4.8500000e+00   8.8000000e-01
   5.6000000e-01   4.9500000e+00   1.0000000e+00
   5.6000000e-01   5.0500000e+00   1.0000000e+00
   5.6000000e-01   5.1500000e+00   1.0000000e+00
   5.6000000e-01   5.2500000e+00   1.0000000e+00
   5.6000000e-01   5.3500000e+00   1.0000000e+00
   5.6000000e-01   5.4500000e+00   1.0000000e+00
   5.6000000e-01   5.5500000e+00   1.0000000e+00
   5.6000000e-01   5.6500000e+00   1.0000000e+00
   5.6000000e-01   5.7500000e+00   1.0000000e+00
   5.6000000e-01   5.8500000e+00   1.0000000e+00
   5.6000000e-01   5.9500000e+00   1.0000000e+00
   5.6000000e-01   6.0500000e+00   1.0000000e+00
   5.6000000e-01   6.1500000e+00   1.0000000e+00
   5.6000000e-01   6.2500000e+00   1.0000000e+00
   5.6000000e-01   6.3500000e+00   1.0000000e+00
   5.6000000e-01   6.4500000e+00   1.0000000e+00
   5.6000000e-01   6.5500000e+00   1.0000000e+00
   5.6000000e-01   6.6500000e+00   1.0000000e+00
   5.6000000e-01   6.7500000e+00   1.0000000e+00
   5.6000000e-01   6.8500000e+00   1.0000000e+00
   5.6000000e-01   6.9500000e+00   1.0000000e+00
   5.6000000e-01   7.0500000e+00   1.0000000e+00
   5.6000000e-01   7.1500000e+00   1.0000000e+00
   5.6000000e-01   7.2500000e+00   1.0000000e+00
   5.6000000e-01   7.3500000e+00   1.0000000e+00
   5.6000000e-01   7.4500000e+00   1.0000000e+00
   5.6000000e-01   7.5500000e+00   1.0000000e+00
   5.6000000e-01   7.6500000e+00   1.0000000e+00
   5.6000000e-01   7.7500000e+00   1.0000000e+00
   5.6000000e-01   7.8500000e+00   1.0000000e+00
   5.6000000e-01   7.9500000e+00   1.0000000e+00
   5.7000000e-01   5.0000000e-02   0.0000000e+00
   5.7000000e-01   1.5000000e-01   0.0000000e+00
   5.7000000e-01   2.5000000e-01   0.0000000e+00
   5.7000000e-01   3.5000000e-01   0.0000000e+00
   5.7000000e-01   4.5000000e-01   0.0000000e+00
   5.7000000e-01   5.5000000e-01   0.0000000e+00
   5.7000000e-01   6.5000000e-01   0.0000000e+00
   5.7000000e-01   7.5000000e-01   0.0000000e+00
   5.7000000e-01   8.5000000e-01   0.0000000e+00
   5.7000000e-01   9.5000000e-01   0.0000000e+00
   5.7000000e-01   1.0500000e+00   0.0000000e+00
   5.7000000e-01   1.1500000e+00   0.0000000e+00
   5.7000000e-01   1.2500000e+00   0.0000000e+00
   5.7000000e-01   1.3500000e+00   0.0000000e+00
   5.7000000e-01   1.4500000e+00   0.0000000e+00
   5.7000000e-01   1.5500000e+00   0.0000000e+00
   5.7000000e-01   1.6500000e+00   0.0000000e+00
   5.7000000e-01   1.7500000e+00   0.0000000e+00
   5.7000000e-01   1.8500000e+00   0.0000000e+00
   5.7000000e-01   1.9500000e+00   0.0000000e+00
   5.7000000e-01   2.0500000e+00   0.0000000e+00
   5.7000000e-01   2.1500000e+00   0.0000000e+00
   5.7000000e-01   2.2500000e+00   0.0000000e+00
   5.7000000e-01   2.3500000e+00   0.0000000e+00
   5.7000000e-01   2.4500000e+00   0.0000000e+00
   5.7000000e-01   2.5500000e+00   0.0000000e+00
   5.7000000e-01   2.6500000e+00   0.0000000e+00
   5.7000000e-01   2.7500000e+00   0.0000000e+00
   5.7000000e-01   2.8500000e+00   0.0000000e+00
   5.7000000e-01   2.9500000e+00   0.0000000e+00
   5.7000000e-01   3.0500000e+00   0.0000000e+00
   5.7000000e-01   3.1500000e+00   0.0000000e+00
   5.7000000e-01   3.2500000e+00   0.0000000e+00
   5.7000000e-01   3.3500000e+00   0.0000000e+00
   5.7000000e-01   3.4500000e+00   0.0000000e+00
   5.7000000e-01   3.5500000e+00   0.0000000e+00
   5.7000000e-01   3.6500000e+00   0.0000000e+00
   5.7000000e-01   3.7500000e+00   0.0000000e+00
   5.7000000e-01   3.8500000e+00   0.0000000e+00
   5.7000000e-01   3.9500000e+00   0.0000000e+00
   5.7000000e-01   4.0500000e+00   0.0000000e+00
   5.7000000e-01   4.1500000e+00   0.0000000e+00
   5.7000000e-01   4.2500000e+00   0.0000000e+00
   5.7000000e-01   4.3500000e+00   0.0000000e+00
   5.7000000e-01   4.4500000e+00   0.0000000e+00
   5.7000000e-01   4.5500000e+00   0.0000000e+00
   5.7000000e-01   4.6500000e+00   1.4000000e-01
   5.7000000e-01   4.7500000e+00   5.0000000e-01
   5.7000000e-01   4.8500000e+00   9.0000000e-01
   5.7000000e-01   4.9500000e+00   9.8000000e-01
   5.7000000e-01   5.0500000e+00   1.0000000e+00
   5.7000000e-01   5.1500000e+00   1.0000000e+00
   5.7000000e-01   5.2500000e+00   1.0000000e+00
   5.7000000e-01   5.3500000e+00   1.0000000e+00
   5.7000000e-01   5.4500000e+00   1.0000000e+00
   5.7000000e-01   5.5500000e+00   1.0000000e+00
   5.7000000e-01   5.6500000e+00   1.0000000e+00
   5.7000000e-01   5.7500000e+00   1.0000000e+00
   5.7000000e-01   5.8500000e+00   1.0000000e+00
   5.7000000e-01   5.9500000e+00   1.0000000e+00
   5.7000000e-01   6.0500000e+00   1.0000000e+00
   5.7000000e-01   6.1500000e+00   1.0000000e+00
   5.7000000e-01   6.2500000e+00   1.0000000e+00
   5.7000000e-01   6.3500000e+00   1.0000000e+00
   5.7000000e-01   6.4500000e+00   1.0000000e+00
   5.7000000e-01   6.5500000e+00   1.0000000e+00
   5.7000000e-01   6.6500000e+00   1.0000000e+00
   5.7000000e-01   6.7500000e+00   1.0000000e+00
   5.7000000e-01   6.8500000e+00   1.0000000e+00
   5.7000000e-01   6.9500000e+00   1.0000000e+00
   5.7000000e-01   7.0500000e+00   1.0000000e+00
   5.7000000e-01   7.1500000e+00   1.0000000e+00
   5.7000000e-01   7.2500000e+00   1.0000000e+00
   5.7000000e-01   7.3500000e+00   1.0000000e+00
   5.7000000e-01   7.4500000e+00   1.0000000e+00
   5.7000000e-01   7.5500000e+00   1.0000000e+00
   5.7000000e-01   7.6500000e+00   1.0000000e+00
   5.7000000e-01   7.7500000e+00   1.0000000e+00
   5.7000000e-01   7.8500000e+00   1.0000000e+00
   5.7000000e-01   7.9500000e+00   1.0000000e+00
   5.8000000e-01   5.0000000e-02   0.0000000e+00
   5.8000000e-01   1.5000000e-01   0.0000000e+00
   5.8000000e-01   2.5000000e-01   0.0000000e+00
   5.8000000e-01   3.5000000e-01   0.0000000e+00
   5.8000000e-01   4.5000000e-01   0.0000000e+00
   5.8000000e-01   5.5000000e-01   0.0000000e+00
   5.8000000e-01   6.5000000e-01   0.0000000e+00
   5.8000000e-01   7.5000000e-01   0.0000000e+00
   5.8000000e-01   8.5000000e-01   0.0000000e+00
   5.8000000e-01   9.5000000e-01   0.0000000e+00
   5.8000000e-01   1.0500000e+00   0.0000000e+00
   5.8000000e-01   1.1500000e+00   0.0000000e+00
   5.8000000e-01   1.2500000e+00   0.0000000e+00
   5.8000000e-01   1.3500000e+00   0.0000000e+00
   5.8000000e-01   1.4500000e+00   0.0000000e+00
   5.8000000e-01   1.5500000e+00   0.0000000e+00
   5.8000000e-01   1.6500000e+00   0.0000000e+00
   5.8000000e-01   1.7500000e+00   0.0000000e+00
   5.8000000e-01   1.8500000e+00   0.0000000e+00
   5.8000000e-01   1.9500000e+00   0.0000000e+00
   5.8000000e-01   2.0500000e+00   0.0000000e+00
   5.8000000e-01   2.1500000e+00   0.0000000e+00
   5.8000000e-01   2.2500000e+00   0.0000000e+00
   5.8000000e-01   2.3500000e+00   0.0000000e+00
   5.8000000e-01   2.4500000e+00   0.0000000e+00
   5.8000000e-01   2.5500000e+00   0.0000000e+00
   5.8000000e-01   2.6500000e+00   0.0000000e+00
   5.8000000e-01   2.7500000e+00   0.0000000e+00
   5.8000000e-01   2.8500000e+00   0.0000000e+00
   5.8000000e-01   2.9500000e+00   0.0000000e+00
   5.8000000e-01   3.0500000e+00   0.0000000e+00
   5.8000000e-01   3.1500000e+00   0.0000000e+00
   5.8000000e-01   3.2500000e+00   0.0000000e+00
   5.8000000e-01   3.3500000e+00   0.0000000e+00
   5.8000000e-01   3.4500000e+00   0.0000000e+00
   5.8000000e-01   3.5500000e+00   0.0000000e+00
   5.8000000e-01   3.6500000e+00   0.0000000e+00
   5.8000000e-01   3.7500000e+00   0.0000000e+00
   5.8000000e-01   3.8500000e+00   0.0000000e+00
   5.8000000e-01   3.9500000e+00   0.0000000e+00
   5.8000000e-01   4.0500000e+00   0.0000000e+00
   5.8000000e-01   4.1500000e+00   0.0000000e+00
   5.8000000e-01   4.2500000e+00   0.0000000e+00
   5.8000000e-01   4.3500000e+00   0.0000000e+00
   5.8000000e-01   4.4500000e+00   0.0000000e+00
   5.8000000e-01   4.5500000e+00   0.0000000e+00
   5.8000000e-01   4.6500000e+00   4.0000000e-02
   5.8000000e-01   4.7500000e+00   3.2000000e-01
   5.8000000e-01   4.8500000e+00   6.8000000e-01
   5.8000000e-01   4.9500000e+00   9.6000000e-01
   5.8000000e-01   5.0500000e+00   9.8000000e-01
   5.8000000e-01   5.1500000e+00   1.0000000e+00
   5.8000000e-01   5.2500000e+00   1.0000000e+00
   5.8000000e-01   5.3500000e+00   1.0000000e+00
   5.8000000e-01   5.4500000e+00   1.0000000e+00
   5.8000000e-01   5.5500000e+00   1.0000000e+00
   5.8000000e-01   5.6500000e+00   1.0000000e+00
   5.8000000e-01   5.7500000e+00   1.0000000e+00
   5.8000000e-01   5.8500000e+00   1.0000000e+00
   5.8000000e-01   5.9500000e+00   1.0000000e+00
   5.8000000e-01   6.0500000e+00   1.0000000e+00
   5.8000000e-01   6.1500000e+00   1.0000000e+00
   5.8000000e-01   6.2500000e+00   1.0000000e+00
   5.8000000e-01   6.3500000e+00   1.0000000e+00
   5.8000000e-01   6.4500000e+00   1.0000000e+00
   5.8000000e-01   6.5500000e+00   1.0000000e+00
   5.8000000e-01   6.6500000e+00   1.0000000e+00
   5.8000000e-01   6.7500000e+00   1.0000000e+00
   5.8000000e-01   6.8500000e+00   1.0000000e+00
   5.8000000e-01   6.9500000e+00   1.0000000e+00
   5.8000000e-01   7.0500000e+00   1.0000000e+00
   5.8000000e-01   7.1500000e+00   1.0000000e+00
   5.8000000e-01   7.2500000e+00   1.0000000e+00
   5.8000000e-01   7.3500000e+00   1.0000000e+00
   5.8000000e-01   7.4500000e+00   1.0000000e+00
   5.8000000e-01   7.5500000e+00   1.0000000e+00
   5.8000000e-01   7.6500000e+00   1.0000000e+00
   5.8000000e-01   7.7500000e+00   1.0000000e+00
   5.8000000e-01   7.8500000e+00   1.0000000e+00
   5.8000000e-01   7.9500000e+00   1.0000000e+00
   5.9000000e-01   5.0000000e-02   0.0000000e+00
   5.9000000e-01   1.5000000e-01   0.0000000e+00
   5.9000000e-01   2.5000000e-01   0.0000000e+00
   5.9000000e-01   3.5000000e-01   0.0000000e+00
   5.9000000e-01   4.5000000e-01   0.0000000e+00
   5.9000000e-01   5.5000000e-01   0.0000000e+00
   5.9000000e-01   6.5000000e-01   0.0000000e+00
   5.9000000e-01   7.5000000e-01   0.0000000e+00
   5.9000000e-01   8.5000000e-01   0.0000000e+00
   5.9000000e-01   9.5000000e-01   0.0000000e+00
   5.9000000e-01   1.0500000e+00   0.0000000e+00
   5.9000000e-01   1.1500000e+00   0.0000000e+00
   5.9000000e-01   1.2500000e+00   0.0000000e+00
   5.9000000e-01   1.3500000e+00   0.0000000e+00
   5.9000000e-01   1.4500000e+00   0.0000000e+00
   5.9000000e-01   1.5500000e+00   0.0000000e+00
   5.9000000e-01   1.6500000e+00   0.0000000e+00
   5.9000000e-01   1.7500000e+00   0.0000000e+00
   5.9000000e-01   1.8500000e+00   0.0000000e+00
   5.9000000e-01   1.9500000e+00   0.0000000e+00
   5.9000000e-01   2.0500000e+00   0.0000000e+00
   5.9000000e-01   2.1500000e+00   0.0000000e+00
   5.9000000e-01   2.2500000e+00   0.0000000e+00
   5.9000000e-01   2.3500000e+00   0.0000000e+00
   5.9000000e-01   2.4500000e+00   0.0000000e+00
   5.9000000e-01   2.5500000e+00   0.0000000e+00
   5.9000000e-01   2.6500000e+00   0.0000000e+00
   5.9000000e-01   2.7500000e+00   0.0000000e+00
   5.9000000e-01   2.8500000e+00   0.0000000e+00
   5.9000000e-01   2.9500000e+00   0.0000000e+00
   5.9000000e-01   3.0500000e+00   0.0000000e+00
   5.9000000e-01   3.1500000e+00   0.0000000e+00
   5.9000000e-01   3.2500000e+00   0.0000000e+00
   5.9000000e-01   3.3500000e+00   0.0000000e+00
   5.9000000e-01   3.4500000e+00   0.0000000e+00
   5.9000000e-01   3.5500000e+00   0.0000000e+00
   5.9000000e-01   3.6500000e+00   0.0000000e+00
   5.9000000e-01   3.7500000e+00   0.0000000e+00
   5.9000000e-01   3.8500000e+00   0.0000000e+00
   5.9000000e-01   3.9500000e+00   0.0000000e+00
   5.9000000e-01   4.0500000e+00   0.0000000e+00
   5.9000000e-01   4.1500000e+00   0.0000000e+00
   5.9000000e-01   4.2500000e+00   0.0000000e+00
   5.9000000e-01   4.3500000e+00   0.0000000e+00
   5.9000000e-01   4.4500000e+00   0.0000000e+00
   5.9000000e-01   4.5500000e+00   0.0000000e+00
   5.9000000e-01   4.6500000e+00   0.0000000e+00
   5.9000000e-01   4.7500000e+00   1.4000000e-01
   5.9000000e-01   4.8500000e+00   6.6000000e-01
   5.9000000e-01   4.9500000e+00   9.0000000e-01
   5.9000000e-01   5.0500000e+00   9.8000000e-01
   5.9000000e-01   5.1500000e+00   1.0000000e+00
   5.9000000e-01   5.2500000e+00   1.0000000e+00
   5.9000000e-01   5.3500000e+00   1.0000000e+00
   5.9000000e-01   5.4500000e+00   1.0000000e+00
   5.9000000e-01   5.5500000e+00   1.0000000e+00
   5.9000000e-01   5.6500000e+00   1.0000000e+00
   5.9000000e-01   5.7500000e+00   1.0000000e+00
   5.9000000e-01   5.8500000e+00   1.0000000e+00
   5.9000000e-01   5.9500000e+00   1.0000000e+00
   5.9000000e-01   6.0500000e+00   1.0000000e+00
   5.9000000e-01   6.1500000e+00   1.0000000e+00
   5.9000000e-01   6.2500000e+00   1.0000000e+00
   5.9000000e-01   6.3500000e+00   1.0000000e+00
   5.9000000e-01   6.4500000e+00   1.0000000e+00
   5.9000000e-01   6.5500000e+00   1.0000000e+00
   5.9000000e-01   6.6500000e+00   1.0000000e+00
   5.9000000e-01   6.7500000e+00   1.0000000e+00
   5.9000000e-01   6.8500000e+00   1.0000000e+00
   5.9000000e-01   6.9500000e+00   1.0000000e+00
   5.9000000e-01   7.0500000e+00   1.0000000e+00
   5.9000000e-01   7.1500000e+00   1.0000000e+00
   5.9000000e-01   7.2500000e+00   1.0000000e+00
   5.9000000e-01   7.3500000e+00   1.0000000e+00
   5.9000000e-01   7.4500000e+00   1.0000000e+00
   5.9000000e-01   7.5500000e+00   1.0000000e+00
   5.9000000e-01   7.6500000e+00   1.0000000e+00
   5.9000000e-01   7.7500000e+00   1.0000000e+00
   5.9000000e-01   7.8500000e+00   1.0000000e+00
   5.9000000e-01   7.9500000e+00   1.0000000e+00
   6.0000000e-01   5.0000000e-02   0.0000000e+00
   6.0000000e-01   1.5000000e-01   0.0000000e+00
   6.0000000e-01   2.5000000e-01   0.0000000e+00
   6.0000000e-01   3.5000000e-01   0.0000000e+00
   6.0000000e-01   4.5000000e-01   0.0000000e+00
   6.0000000e-01   5.5000000e-01   0.0000000e+00
   6.0000000e-01   6.5000000e-01   0.0000000e+00
   6.0000000e-01   7.5000000e-01   0.0000000e+00
   6.0000000e-01   8.5000000e-01   0.0000000e+00
   6.0000000e-01   9.5000000e-01   0.0000000e+00
   6.0000000e-01   1.0500000e+00   0.0000000e+00
   6.0000000e-01   1.1500000e+00   0.0000000e+00
   6.0000000e-01   1.2500000e+00   0.0000000e+00
   6.0000000e-01   1.3500000e+00   0.0000000e+00
   6.0000000e-01   1.4500000e+00   0.0000000e+00
   6.0000000e-01   1.5500000e+00   0.0000000e+00
   6.0000000e-01   1.6500000e+00   0.0000000e+00
   6.0000000e-01   1.7500000e+00   0.0000000e+00
   6.0000000e-01   1.8500000e+00   0.0000000e+00
   6.0000000e-01   1.9500000e+00   0.0000000e+00
   6.0000000e-01   2.0500000e+00   0.0000000e+00
   6.0000000e-01   2.1500000e+00   0.0000000e+00
   6.0000000e-01   2.2500000e+00   0.0000000e+00
   6.0000000e-01   2.3500000e+00   0.0000000e+00
   6.0000000e-01   2.4500000e+00   0.0000000e+00
   6.0000000e-01   2.5500000e+00   0.0000000e+00
   6.0000000e-01   2.6500000e+00   0.0000000e+00
   6.0000000e-01   2.7500000e+00   0.0000000e+00
   6.0000000e-01   2.8500000e+00   0.0000000e+00
   6.0000000e-01   2.9500000e+00   0.0000000e+00
   6.0000000e-01   3.0500000e+00   0.0000000e+00
   6.0000000e-01   3.1500000e+00   0.0000000e+00
   6.0000000e-01   3.2500000e+00   0.0000000e+00
   6.0000000e-01   3.3500000e+00   0.0000000e+00
   6.0000000e-01   3.4500000e+00   0.0000000e+00
   6.0000000e-01   3.5500000e+00   0.0000000e+00
   6.0000000e-01   3.6500000e+00   0.0000000e+00
   6.0000000e-01   3.7500000e+00   0.0000000e+00
   6.0000000e-01   3.8500000e+00   0.0000000e+00
   6.0000000e-01   3.9500000e+00   0.0000000e+00
   6.0000000e-01   4.0500000e+00   0.0000000e+00
   6.0000000e-01   4.1500000e+00   0.0000000e+00
   6.0000000e-01   4.2500000e+00   0.0000000e+00
   6.0000000e-01   4.3500000e+00   0.0000000e+00
   6.0000000e-01   4.4500000e+00   0.0000000e+00
   6.0000000e-01   4.5500000e+00   0.0000000e+00
   6.0000000e-01   4.6500000e+00   0.0000000e+00
   6.0000000e-01   4.7500000e+00   1.8000000e-01
   6.0000000e-01   4.8500000e+00   6.0000000e-01
   6.0000000e-01   4.9500000e+00   9.0000000e-01
   6.0000000e-01   5.0500000e+00   9.8000000e-01
   6.0000000e-01   5.1500000e+00   1.0000000e+00
   6.0000000e-01   5.2500000e+00   1.0000000e+00
   6.0000000e-01   5.3500000e+00   1.0000000e+00
   6.0000000e-01   5.4500000e+00   1.0000000e+00
   6.0000000e-01   5.5500000e+00   1.0000000e+00
   6.0000000e-01   5.6500000e+00   1.0000000e+00
   6.0000000e-01   5.7500000e+00   1.0000000e+00
   6.0000000e-01   5.8500000e+00   1.0000000e+00
   6.0000000e-01   5.9500000e+00   1.0000000e+00
   6.0000000e-01   6.0500000e+00   1.0000000e+00
   6.0000000e-01   6.1500000e+00   1.0000000e+00
   6.0000000e-01   6.2500000e+00   1.0000000e+00
   6.0000000e-01   6.3500000e+00   1.0000000e+00
   6.0000000e-01   6.4500000e+00   1.0000000e+00
   6.0000000e-01   6.5500000e+00   1.0000000e+00
   6.0000000e-01   6.6500000e+00   1.0000000e+00
   6.0000000e-01   6.7500000e+00   1.0000000e+00
   6.0000000e-01   6.8500000e+00   1.0000000e+00
   6.0000000e-01   6.9500000e+00   1.0000000e+00
   6.0000000e-01   7.0500000e+00   1.0000000e+00
   6.0000000e-01   7.1500000e+00   1.0000000e+00
   6.0000000e-01   7.2500000e+00   1.0000000e+00
   6.0000000e-01   7.3500000e+00   1.0000000e+00
   6.0000000e-01   7.4500000e+00   1.0000000e+00
   6.0000000e-01   7.5500000e+00   1.0000000e+00
   6.0000000e-01   7.6500000e+00   1.0000000e+00
   6.0000000e-01   7.7500000e+00   1.0000000e+00
   6.0000000e-01   7.8500000e+00   1.0000000e+00
   6.0000000e-01   7.9500000e+00   1.0000000e+00
   6.1000000e-01   5.0000000e-02   0.0000000e+00
   6.1000000e-01   1.5000000e-01   0.0000000e+00
   6.1000000e-01   2.5000000e-01   0.0000000e+00
   6.1000000e-01   3.5000000e-01   0.0000000e+00
   6.1000000e-01   4.5000000e-01   0.0000000e+00
   6.1000000e-01   5.5000000e-01   0.0000000e+00
   6.1000000e-01   6.5000000e-01   0.0000000e+00
   6.1000000e-01   7.5000000e-01   0.0000000e+00
   6.1000000e-01   8.5000000e-01   0.0000000e+00
   6.1000000e-01   9.5000000e-01   0.0000000e+00
   6.1000000e-01   1.0500000e+00   0.0000000e+00
   6.1000000e-01   1.1500000e+00   0.0000000e+00
   6.1000000e-01   1.2500000e+00   0.0000000e+00
   6.1000000e-01   1.3500000e+00   0.0000000e+00
   6.1000000e-01   1.4500000e+00   0.0000000e+00
   6.1000000e-01   1.5500000e+00   0.0000000e+00
   6.1000000e-01   1.6500000e+00   0.0000000e+00
   6.1000000e-01   1.7500000e+00   0.0000000e+00
   6.1000000e-01   1.8500000e+00   0.0000000e+00
   6.1000000e-01   1.9500000e+00   0.0000000e+00
   6.1000000e-01   2.0500000e+00   0.0000000e+00
   6.1000000e-01   2.1500000e+00   0.0000000e+00
   6.1000000e-01   2.2500000e+00   0.0000000e+00
   6.1000000e-01   2.3500000e+00   0.0000000e+00
   6.1000000e-01   2.4500000e+00   0.0000000e+00
   6.1000000e-01   2.5500000e+00   0.0000000e+00
   6.1000000e-01   2.6500000e+00   0.0000000e+00
   6.1000000e-01   2.7500000e+00   0.0000000e+00
   6.1000000e-01   2.8500000e+00   0.0000000e+00
   6.1000000e-01   2.9500000e+00   0.0000000e+00
   6.1000000e-01   3.0500000e+00   0.0000000e+00
   6.1000000e-01   3.1500000e+00   0.0000000e+00
   6.1000000e-01   3.2500000e+00   0.0000000e+00
   6.1000000e-01   3.3500000e+00   0.0000000e+00
   6.1000000e-01   3.4500000e+00   0.0000000e+00
   6.1000000e-01   3.5500000e+00   0.0000000e+00
   6.1000000e-01   3.6500000e+00   0.0000000e+00
   6.1000000e-01   3.7500000e+00   0.0000000e+00
   6.1000000e-01   3.8500000e+00   0.0000000e+00
   6.1000000e-01   3.9500000e+00   0.0000000e+00
   6.1000000e-01   4.0500000e+00   0.0000000e+00
   6.1000000e-01   4.1500000e+00   0.0000000e+00
   6.1000000e-01   4.2500000e+00   0.0000000e+00
   6.1000000e-01   4.3500000e+00   0.0000000e+00
   6.1000000e-01   4.4500000e+00   0.0000000e+00
   6.1000000e-01   4.5500000e+00   0.0000000e+00
   6.1000000e-01   4.6500000e+00   0.0000000e+00
   6.1000000e-01   4.7500000e+00   2.0000000e-02
   6.1000000e-01   4.8500000e+00   3.4000000e-01
   6.1000000e-01   4.9500000e+00   8.4000000e-01
   6.1000000e-01   5.0500000e+00   9.2000000e-01
   6.1000000e-01   5.1500000e+00   1.0000000e+00
   6.1000000e-01   5.2500000e+00   1.0000000e+00
   6.1000000e-01   5.3500000e+00   1.0000000e+00
   6.1000000e-01   5.4500000e+00   1.0000000e+00
   6.1000000e-01   5.5500000e+00   1.0000000e+00
   6.1000000e-01   5.6500000e+00   1.0000000e+00
   6.1000000e-01   5.7500000e+00   1.0000000e+00
   6.1000000e-01   5.8500000e+00   1.0000000e+00
   6.1000000e-01   5.9500000e+00   1.0000000e+00
   6.1000000e-01   6.0500000e+00   1.0000000e+00
   6.1000000e-01   6.1500000e+00   1.0000000e+00
   6.1000000e-01   6.2500000e+00   1.0000000e+00
   6.1000000e-01   6.3500000e+00   1.0000000e+00
   6.1000000e-01   6.4500000e+00   1.0000000e+00
   6.1000000e-01   6.5500000e+00   1.0000000e+00
   6.1000000e-01   6.6500000e+00   1.0000000e+00
   6.1000000e-01   6.7500000e+00   1.0000000e+00
   6.1000000e-01   6.8500000e+00   1.0000000e+00
   6.1000000e-01   6.9500000e+00   1.0000000e+00
   6.1000000e-01   7.0500000e+00   1.0000000e+00
   6.1000000e-01   7.1500000e+00   1.0000000e+00
   6.1000000e-01   7.2500000e+00   1.0000000e+00
   6.1000000e-01   7.3500000e+00   1.0000000e+00
   6.1000000e-01   7.4500000e+00   1.0000000e+00
   6.1000000e-01   7.5500000e+00   1.0000000e+00
   6.1000000e-01   7.6500000e+00   1.0000000e+00
   6.1000000e-01   7.7500000e+00   1.0000000e+00
   6.1000000e-01   7.8500000e+00   1.0000000e+00
   6.1000000e-01   7.9500000e+00   1.0000000e+00
   6.2000000e-01   5.0000000e-02   0.0000000e+00
   6.2000000e-01   1.5000000e-01   0.0000000e+00
   6.2000000e-01   2.5000000e-01   0.0000000e+00
   6.2000000e-01   3.5000000e-01   0.0000000e+00
   6.2000000e-01   4.5000000e-01   0.0000000e+00
   6.2000000e-01   5.5000000e-01   0.0000000e+00
   6.2000000e-01   6.5000000e-01   0.0000000e+00
   6.2000000e-01   7.5000000e-01   0.0000000e+00
   6.2000000e-01   8.5000000e-01   0.0000000e+00
   6.2000000e-01   9.5000000e-01   0.0000000e+00
   6.2000000e-01   1.0500000e+00   0.0000000e+00
   6.2000000e-01   1.1500000e+00   0.0000000e+00
   6.2000000e-01   1.2500000e+00   0.0000000e+00
   6.2000000e-01   1.3500000e+00   0.0000000e+00
   6.2000000e-01   1.4500000e+00   0.0000000e+00
   6.2000000e-01   1.5500000e+00   0.0000000e+00
   6.2000000e-01   1.6500000e+00   0.0000000e+00
   6.2000000e-01   1.7500000e+00   0.0000000e+00
   6.2000000e-01   1.8500000e+00   0.0000000e+00
   6.2000000e-01   1.9500000e+00   0.0000000e+00
   6.2000000e-01   2.0500000e+00   0.0000000e+00
   6.2000000e-01   2.1500000e+00   0.0000000e+00
   6.2000000e-01   2.2500000e+00   0.0000000e+00
   6.2000000e-01   2.3500000e+00   0.0000000e+00
   6.2000000e-01   2.4500000e+00   0.0000000e+00
   6.2000000e-01   2.5500000e+00   0.0000000e+00
   6.2000000e-01   2.6500000e+00   0.0000000e+00
   6.2000000e-01   2.7500000e+00   0.0000000e+00
   6.2000000e-01   2.8500000e+00   0.0000000e+00
   6.2000000e-01   2.9500000e+00   0.0000000e+00
   6.2000000e-01   3.0500000e+00   0.0000000e+00
   6.2000000e-01   3.1500000e+00   0.0000000e+00
   6.2000000e-01   3.2500000e+00   0.0000000e+00
   6.2000000e-01   3.3500000e+00   0.0000000e+00
   6.2000000e-01   3.4500000e+00   0.0000000e+00
   6.2000000e-01   3.5500000e+00   0.0000000e+00
   6.2000000e-01   3.6500000e+00   0.0000000e+00
   6.2000000e-01   3.7500000e+00   0.0000000e+00
   6.2000000e-01   3.8500000e+00   0.0000000e+00
   6.2000000e-01   3.9500000e+00   0.0000000e+00
   6.2000000e-01   4.0500000e+00   0.0000000e+00
   6.2000000e-01   4.1500000e+00   0.0000000e+00
   6.2000000e-01   4.2500000e+00   0.0000000e+00
   6.2000000e-01   4.3500000e+00   0.0000000e+00
   6.2000000e-01   4.4500000e+00   0.0000000e+00
   6.2000000e-01   4.5500000e+00   0.0000000e+00
   6.2000000e-01   4.6500000e+00   0.0000000e+00
   6.2000000e-01   4.7500000e+00   0.0000000e+00
   6.2000000e-01   4.8500000e+00   1.6000000e-01
   6.2000000e-01   4.9500000e+00   5.0000000e-01
   6.2000000e-01   5.0500000e+00   9.6000000e-01
   6.2000000e-01   5.1500000e+00   1.0000000e+00
   6.2000000e-01   5.2500000e+00   1.0000000e+00
   6.2000000e-01   5.3500000e+00   1.0000000e+00
   6.2000000e-01   5.4500000e+00   1.0000000e+00
   6.2000000e-01   5.5500000e+00   1.0000000e+00
   6.2000000e-01   5.6500000e+00   1.0000000e+00
   6.2000000e-01   5.7500000e+00   1.0000000e+00
   6.2000000e-01   5.8500000e+00   1.0000000e+00
   6.2000000e-01   5.9500000e+00   1.0000000e+00
   6.2000000e-01   6.0500000e+00   1.0000000e+00
   6.2000000e-01   6.1500000e+00   1.0000000e+00
   6.2000000e-01   6.2500000e+00   1.0000000e+00
   6.2000000e-01   6.3500000e+00   1.0000000e+00
   6.2000000e-01   6.4500000e+00   1.0000000e+00
   6.2000000e-01   6.5500000e+00   1.0000000e+00
   6.2000000e-01   6.6500000e+00   1.0000000e+00
   6.2000000e-01   6.7500000e+00   1.0000000e+00
   6.2000000e-01   6.8500000e+00   1.0000000e+00
   6.2000000e-01   6.9500000e+00   1.0000000e+00
   6.2000000e-01   7.0500000e+00   1.0000000e+00
   6.2000000e-01   7.1500000e+00   1.0000000e+00
   6.2000000e-01   7.2500000e+00   1.0000000e+00
   6.2000000e-01   7.3500000e+00   1.0000000e+00
   6.2000000e-01   7.4500000e+00   1.0000000e+00
   6.2000000e-01   7.5500000e+00   1.0000000e+00
   6.2000000e-01   7.6500000e+00   1.0000000e+00
   6.2000000e-01   7.7500000e+00   1.0000000e+00
   6.2000000e-01   7.8500000e+00   1.0000000e+00
   6.2000000e-01   7.9500000e+00   1.0000000e+00
   6.3000000e-01   5.0000000e-02   0.0000000e+00
   6.3000000e-01   1.5000000e-01   0.0000000e+00
   6.3000000e-01   2.5000000e-01   0.0000000e+00
   6.3000000e-01   3.5000000e-01   0.0000000e+00
   6.3000000e-01   4.5000000e-01   0.0000000e+00
   6.3000000e-01   5.5000000e-01   0.0000000e+00
   6.3000000e-01   6.5000000e-01   0.0000000e+00
   6.3000000e-01   7.5000000e-01   0.0000000e+00
   6.3000000e-01   8.5000000e-01   0.0000000e+00
   6.3000000e-01   9.5000000e-01   0.0000000e+00
   6.3000000e-01   1.0500000e+00   0.0000000e+00
   6.3000000e-01   1.1500000e+00   0.0000000e+00
   6.3000000e-01   1.2500000e+00   0.0000000e+00
   6.3000000e-01   1.3500000e+00   0.0000000e+00
   6.3000000e-01   1.4500000e+00   0.0000000e+00
   6.3000000e-01   1.5500000e+00   0.0000000e+00
   6.3000000e-01   1.6500000e+00   0.0000000e+00
   6.3000000e-01   1.7500000e+00   0.0000000e+00
   6.3000000e-01   1.8500000e+00   0.0000000e+00
   6.3000000e-01   1.9500000e+00   0.0000000e+00
   6.3000000e-01   2.0500000e+00   0.0000000e+00
   6.3000000e-01   2.1500000e+00   0.0000000e+00
   6.3000000e-01   2.2500000e+00   0.0000000e+00
   6.3000000e-01   2.3500000e+00   0.0000000e+00
   6.3000000e-01   2.4500000e+00   0.0000000e+00
   6.3000000e-01   2.5500000e+00   0.0000000e+00
   6.3000000e-01   2.6500000e+00   0.0000000e+00
   6.3000000e-01   2.7500000e+00   0.0000000e+00
   6.3000000e-01   2.8500000e+00   0.0000000e+00
   6.3000000e-01   2.9500000e+00   0.0000000e+00
   6.3000000e-01   3.0500000e+00   0.0000000e+00
   6.3000000e-01   3.1500000e+00   0.0000000e+00
   6.3000000e-01   3.2500000e+00   0.0000000e+00
   6.3000000e-01   3.3500000e+00   0.0000000e+00
   6.3000000e-01   3.4500000e+00   0.0000000e+00
   6.3000000e-01   3.5500000e+00   0.0000000e+00
   6.3000000e-01   3.6500000e+00   0.0000000e+00
   6.3000000e-01   3.7500000e+00   0.0000000e+00
   6.3000000e-01   3.8500000e+00   0.0000000e+00
   6.3000000e-01   3.9500000e+00   0.0000000e+00
   6.3000000e-01   4.0500000e+00   0.0000000e+00
   6.3000000e-01   4.1500000e+00   0.0000000e+00
   6.3000000e-01   4.2500000e+00   0.0000000e+00
   6.3000000e-01   4.3500000e+00   0.0000000e+00
   6.3000000e-01   4.4500000e+00   0.0000000e+00
   6.3000000e-01   4.5500000e+00   0.0000000e+00
   6.3000000e-01   4.6500000e+00   0.0000000e+00
   6.3000000e-01   4.7500000e+00   0.0000000e+00
   6.3000000e-01   4.8500000e+00   8.0000000e-02
   6.3000000e-01   4.9500000e+00   5.2000000e-01
   6.3000000e-01   5.0500000e+00   8.6000000e-01
   6.3000000e-01   5.1500000e+00   9.8000000e-01
   6.3000000e-01   5.2500000e+00   1.0000000e+00
   6.3000000e-01   5.3500000e+00   1.0000000e+00
   6.3000000e-01   5.4500000e+00   1.0000000e+00
   6.3000000e-01   5.5500000e+00   1.0000000e+00
   6.3000000e-01   5.6500000e+00   1.0000000e+00
   6.3000000e-01   5.7500000e+00   1.0000000e+00
   6.3000000e-01   5.8500000e+00   1.0000000e+00
   6.3000000e-01   5.9500000e+00   1.0000000e+00
   6.3000000e-01   6.0500000e+00   1.0000000e+00
   6.3000000e-01   6.1500000e+00   1.0000000e+00
   6.3000000e-01   6.2500000e+00   1.0000000e+00
   6.3000000e-01   6.3500000e+00   1.0000000e+00
   6.3000000e-01   6.4500000e+00   1.0000000e+00
   6.3000000e-01   6.5500000e+00   1.0000000e+00
   6.3000000e-01   6.6500000e+00   1.0000000e+00
   6.3000000e-01   6.7500000e+00   1.0000000e+00
   6.3000000e-01   6.8500000e+00   1.0000000e+00
   6.3000000e-01   6.9500000e+00   1.0000000e+00
   6.3000000e-01   7.0500000e+00   1.0000000e+00
   6.3000000e-01   7.1500000e+00   1.0000000e+00
   6.3000000e-01   7.2500000e+00   1.0000000e+00
   6.3000000e-01   7.3500000e+00   1.0000000e+00
   6.3000000e-01   7.4500000e+00   1.0000000e+00
   6.3000000e-01   7.5500000e+00   1.0000000e+00
   6.3000000e-01   7.6500000e+00   1.0000000e+00
   6.3000000e-01   7.7500000e+00   1.0000000e+00
   6.3000000e-01   7.8500000e+00   1.0000000e+00
   6.3000000e-01   7.9500000e+00   1.0000000e+00
   6.4000000e-01   5.0000000e-02   0.0000000e+00
   6.4000000e-01   1.5000000e-01   0.0000000e+00
   6.4000000e-01   2.5000000e-01   0.0000000e+00
   6.4000000e-01   3.5000000e-01   0.0000000e+00
   6.4000000e-01   4.5000000e-01   0.0000000e+00
   6.4000000e-01   5.5000000e-01   0.0000000e+00
   6.4000000e-01   6.5000000e-01   0.0000000e+00
   6.4000000e-01   7.5000000e-01   0.0000000e+00
   6.4000000e-01   8.5000000e-01   0.0000000e+00
   6.4000000e-01   9.5000000e-01   0.0000000e+00
   6.4000000e-01   1.0500000e+00   0.0000000e+00
   6.4000000e-01   1.1500000e+00   0.0000000e+00
   6.4000000e-01   1.2500000e+00   0.0000000e+00
   6.4000000e-01   1.3500000e+00   0.0000000e+00
   6.4000000e-01   1.4500000e+00   0.0000000e+00
   6.4000000e-01   1.5500000e+00   0.0000000e+00
   6.4000000e-01   1.6500000e+00   0.0000000e+00
   6.4000000e-01   1.7500000e+00   0.0000000e+00
   6.4000000e-01   1.8500000e+00   0.0000000e+00
   6.4000000e-01   1.9500000e+00   0.0000000e+00
   6.4000000e-01   2.0500000e+00   0.0000000e+00
   6.4000000e-01   2.1500000e+00   0.0000000e+00
   6.4000000e-01   2.2500000e+00   0.0000000e+00
   6.4000000e-01   2.3500000e+00   0.0000000e+00
   6.4000000e-01   2.4500000e+00   0.0000000e+00
   6.4000000e-01   2.5500000e+00   0.0000000e+00
   6.4000000e-01   2.6500000e+00   0.0000000e+00
   6.4000000e-01   2.7500000e+00   0.0000000e+00
   6.4000000e-01   2.8500000e+00   0.0000000e+00
   6.4000000e-01   2.9500000e+00   0.0000000e+00
   6.4000000e-01   3.0500000e+00   0.0000000e+00
   6.4000000e-01   3.1500000e+00   0.0000000e+00
   6.4000000e-01   3.2500000e+00   0.0000000e+00
   6.4000000e-01   3.3500000e+00   0.0000000e+00
   6.4000000e-01   3.4500000e+00   0.0000000e+00
   6.4000000e-01   3.5500000e+00   0.0000000e+00
   6.4000000e-01   3.6500000e+00   0.0000000e+00
   6.4000000e-01   3.7500000e+00   0.0000000e+00
   6.4000000e-01   3.8500000e+00   0.0000000e+00
   6.4000000e-01   3.9500000e+00   0.0000000e+00
   6.4000000e-01   4.0500000e+00   0.0000000e+00
   6.4000000e-01   4.1500000e+00   0.0000000e+00
   6.4000000e-01   4.2500000e+00   0.0000000e+00
   6.4000000e-01   4.3500000e+00   0.0000000e+00
   6.4000000e-01   4.4500000e+00   0.0000000e+00
   6.4000000e-01   4.5500000e+00   0.0000000e+00
   6.4000000e-01   4.6500000e+00   0.0000000e+00
   6.4000000e-01   4.7500000e+00   0.0000000e+00
   6.4000000e-01   4.8500000e+00   6.0000000e-02
   6.4000000e-01   4.9500000e+00   2.8000000e-01
   6.4000000e-01   5.0500000e+00   8.0000000e-01
   6.4000000e-01   5.1500000e+00   9.4000000e-01
   6.4000000e-01   5.2500000e+00   1.0000000e+00
   6.4000000e-01   5.3500000e+00   1.0000000e+00
   6.4000000e-01   5.4500000e+00   1.0000000e+00
   6.4000000e-01   5.5500000e+00   1.0000000e+00
   6.4000000e-01   5.6500000e+00   1.0000000e+00
   6.4000000e-01   5.7500000e+00   1.0000000e+00
   6.4000000e-01   5.8500000e+00   1.0000000e+00
   6.4000000e-01   5.9500000e+00   1.0000000e+00
   6.4000000e-01   6.0500000e+00   1.0000000e+00
   6.4000000e-01   6.1500000e+00   1.0000000e+00
   6.4000000e-01   6.2500000e+00   1.0000000e+00
   6.4000000e-01   6.3500000e+00   1.0000000e+00
   6.4000000e-01   6.4500000e+00   1.0000000e+00
   6.4000000e-01   6.5500000e+00   1.0000000e+00
   6.4000000e-01   6.6500000e+00   1.0000000e+00
   6.4000000e-01   6.7500000e+00   1.0000000e+00
   6.4000000e-01   6.8500000e+00   1.0000000e+00
   6.4000000e-01   6.9500000e+00   1.0000000e+00
   6.4000000e-01   7.0500000e+00   1.0000000e+00
   6.4000000e-01   7.1500000e+00   1.0000000e+00
   6.4000000e-01   7.2500000e+00   1.0000000e+00
   6.4000000e-01   7.3500000e+00   1.0000000e+00
   6.4000000e-01   7.4500000e+00   1.0000000e+00
   6.4000000e-01   7.5500000e+00   1.0000000e+00
   6.4000000e-01   7.6500000e+00   1.0000000e+00
   6.4000000e-01   7.7500000e+00   1.0000000e+00
   6.4000000e-01   7.8500000e+00   1.0000000e+00
   6.4000000e-01   7.9500000e+00   1.0000000e+00
   6.5000000e-01   5.0000000e-02   0.0000000e+00
   6.5000000e-01   1.5000000e-01   0.0000000e+00
   6.5000000e-01   2.5000000e-01   0.0000000e+00
   6.5000000e-01   3.5000000e-01   0.0000000e+00
   6.5000000e-01   4.5000000e-01   0.0000000e+00
   6.5000000e-01   5.5000000e-01   0.0000000e+00
   6.5000000e-01   6.5000000e-01   0.0000000e+00
   6.5000000e-01   7.5000000e-01   0.0000000e+00
   6.5000000e-01   8.5000000e-01   0.0000000e+00
   6.5000000e-01   9.5000000e-01   0.0000000e+00
   6.5000000e-01   1.0500000e+00   0.0000000e+00
   6.5000000e-01   1.1500000e+00   0.0000000e+00
   6.5000000e-01   1.2500000e+00   0.0000000e+00
   6.5000000e-01   1.3500000e+00   0.0000000e+00
   6.5000000e-01   1.4500000e+00   0.0000000e+00
   6.5000000e-01   1.5500000e+00   0.0000000e+00
   6.5000000e-01   1.6500000e+00   0.0000000e+00
   6.5000000e-01   1.7500000e+00   0.0000000e+00
   6.5000000e-01   1.8500000e+00   0.0000000e+00
   6.5000000e-01   1.9500000e+00   0.0000000e+00
   6.5000000e-01   2.0500000e+00   0.0000000e+00
   6.5000000e-01   2.1500000e+00   0.0000000e+00
   6.5000000e-01   2.2500000e+00   0.0000000e+00
   6.5000000e-01   2.3500000e+00   0.0000000e+00
   6.5000000e-01   2.4500000e+00   0.0000000e+00
   6.5000000e-01   2.5500000e+00   0.0000000e+00
   6.5000000e-01   2.6500000e+00   0.0000000e+00
   6.5000000e-01   2.7500000e+00   0.0000000e+00
   6.5000000e-01   2.8500000e+00   0.0000000e+00
   6.5000000e-01   2.9500000e+00   0.0000000e+00
   6.5000000e-01   3.0500000e+00   0.0000000e+00
   6.5000000e-01   3.1500000e+00   0.0000000e+00
   6.5000000e-01   3.2500000e+00   0.0000000e+00
   6.5000000e-01   3.3500000e+00   0.0000000e+00
   6.5000000e-01   3.4500000e+00   0.0000000e+00
   6.5000000e-01   3.5500000e+00   0.0000000e+00
   6.5000000e-01   3.6500000e+00   0.0000000e+00
   6.5000000e-01   3.7500000e+00   0.0000000e+00
   6.5000000e-01   3.8500000e+00   0.0000000e+00
   6.5000000e-01   3.9500000e+00   0.0000000e+00
   6.5000000e-01   4.0500000e+00   0.0000000e+00
   6.5000000e-01   4.1500000e+00   0.0000000e+00
   6.5000000e-01   4.2500000e+00   0.0000000e+00
   6.5000000e-01   4.3500000e+00   0.0000000e+00
   6.5000000e-01   4.4500000e+00   0.0000000e+00
   6.5000000e-01   4.5500000e+00   0.0000000e+00
   6.5000000e-01   4.6500000e+00   0.0000000e+00
   6.5000000e-01   4.7500000e+00   0.0000000e+00
   6.5000000e-01   4.8500000e+00   2.0000000e-02
   6.5000000e-01   4.9500000e+00   1.2000000e-01
   6.5000000e-01   5.0500000e+00   4.8000000e-01
   6.5000000e-01   5.1500000e+00   8.6000000e-01
   6.5000000e-01   5.2500000e+00   9.8000000e-01
   6.5000000e-01   5.3500000e+00   1.0000000e+00
   6.5000000e-01   5.4500000e+00   1.0000000e+00
   6.5000000e-01   5.5500000e+00   1.0000000e+00
   6.5000000e-01   5.6500000e+00   1.0000000e+00
   6.5000000e-01   5.7500000e+00   1.0000000e+00
   6.5000000e-01   5.8500000e+00   1.0000000e+00
   6.5000000e-01   5.9500000e+00   1.0000000e+00
   6.5000000e-01   6.0500000e+00   1.0000000e+00
   6.5000000e-01   6.1500000e+00   1.0000000e+00
   6.5000000e-01   6.2500000e+00   1.0000000e+00
   6.5000000e-01   6.3500000e+00   1.0000000e+00
   6.5000000e-01   6.4500000e+00   1.0000000e+00
   6.5000000e-01   6.5500000e+00   1.0000000e+00
   6.5000000e-01   6.6500000e+00   1.0000000e+00
   6.5000000e-01   6.7500000e+00   1.0000000e+00
   6.5000000e-01   6.8500000e+00   1.0000000e+00
   6.5000000e-01   6.9500000e+00   1.0000000e+00
   6.5000000e-01   7.0500000e+00   1.0000000e+00
   6.5000000e-01   7.1500000e+00   1.0000000e+00
   6.5000000e-01   7.2500000e+00   1.0000000e+00
   6.5000000e-01   7.3500000e+00   1.0000000e+00
   6.5000000e-01   7.4500000e+00   1.0000000e+00
   6.5000000e-01   7.5500000e+00   1.0000000e+00
   6.5000000e-01   7.6500000e+00   1.0000000e+00
   6.5000000e-01   7.7500000e+00   1.0000000e+00
   6.5000000e-01   7.8500000e+00   1.0000000e+00
   6.5000000e-01   7.9500000e+00   1.0000000e+00
   6.6000000e-01   5.0000000e-02   0.0000000e+00
   6.6000000e-01   1.5000000e-01   0.0000000e+00
   6.6000000e-01   2.5000000e-01   0.0000000e+00
   6.6000000e-01   3.5000000e-01   0.0000000e+00
   6.6000000e-01   4.5000000e-01   0.0000000e+00
   6.6000000e-01   5.5000000e-01   0.0000000e+00
   6.6000000e-01   6.5000000e-01   0.0000000e+00
   6.6000000e-01   7.5000000e-01   0.0000000e+00
   6.6000000e-01   8.5000000e-01   0.0000000e+00
   6.6000000e-01   9.5000000e-01   0.0000000e+00
   6.6000000e-01   1.0500000e+00   0.0000000e+00
   6.6000000e-01   1.1500000e+00   0.0000000e+00
   6.6000000e-01   1.2500000e+00   0.0000000e+00
   6.6000000e-01   1.3500000e+00   0.0000000e+00
   6.6000000e-01   1.4500000e+00   0.0000000e+00
   6.6000000e-01   1.5500000e+00   0.0000000e+00
   6.6000000e-01   1.6500000e+00   0.0000000e+00
   6.6000000e-01   1.7500000e+00   0.0000000e+00
   6.6000000e-01   1.8500000e+00   0.0000000e+00
   6.6000000e-01   1.9500000e+00   0.0000000e+00
   6.6000000e-01   2.0500000e+00   0.0000000e+00
   6.6000000e-01   2.1500000e+00   0.0000000e+00
   6.6000000e-01   2.2500000e+00   0.0000000e+00
   6.6000000e-01   2.3500000e+00   0.0000000e+00
   6.6000000e-01   2.4500000e+00   0.0000000e+00
   6.6000000e-01   2.5500000e+00   0.0000000e+00
   6.6000000e-01   2.6500000e+00   0.0000000e+00
   6.6000000e-01   2.7500000e+00   0.0000000e+00
   6.6000000e-01   2.8500000e+00   0.0000000e+00
   6.6000000e-01   2.9500000e+00   0.0000000e+00
   6.6000000e-01   3.0500000e+00   0.0000000e+00
   6.6000000e-01   3.1500000e+00   0.0000000e+00
   6.6000000e-01   3.2500000e+00   0.0000000e+00
   6.6000000e-01   3.3500000e+00   0.0000000e+00
   6.6000000e-01   3.4500000e+00   0.0000000e+00
   6.6000000e-01   3.5500000e+00   0.0000000e+00
   6.6000000e-01   3.6500000e+00   0.0000000e+00
   6.6000000e-01   3.7500000e+00   0.0000000e+00
   6.6000000e-01   3.8500000e+00   0.0000000e+00
   6.6000000e-01   3.9500000e+00   0.0000000e+00
   6.6000000e-01   4.0500000e+00   0.0000000e+00
   6.6000000e-01   4.1500000e+00   0.0000000e+00
   6.6000000e-01   4.2500000e+00   0.0000000e+00
   6.6000000e-01   4.3500000e+00   0.0000000e+00
   6.6000000e-01   4.4500000e+00   0.0000000e+00
   6.6000000e-01   4.5500000e+00   0.0000000e+00
   6.6000000e-01   4.6500000e+00   0.0000000e+00
   6.6000000e-01   4.7500000e+00   0.0000000e+00
   6.6000000e-01   4.8500000e+00   0.0000000e+00
   6.6000000e-01   4.9500000e+00   1.0000000e-01
   6.6000000e-01   5.0500000e+00   3.2000000e-01
   6.6000000e-01   5.1500000e+00   8.2000000e-01
   6.6000000e-01   5.2500000e+00   9.4000000e-01
   6.6000000e-01   5.3500000e+00   1.0000000e+00
   6.6000000e-01   5.4500000e+00   1.0000000e+00
   6.6000000e-01   5.5500000e+00   1.0000000e+00
   6.6000000e-01   5.6500000e+00   1.0000000e+00
   6.6000000e-01   5.7500000e+00   1.0000000e+00
   6.6000000e-01   5.8500000e+00   1.0000000e+00
   6.6000000e-01   5.9500000e+00   1.0000000e+00
   6.6000000e-01   6.0500000e+00   1.0000000e+00
   6.6000000e-01   6.1500000e+00   1.0000000e+00
   6.6000000e-01   6.2500000e+00   1.0000000e+00
   6.6000000e-01   6.3500000e+00   1.0000000e+00
   6.6000000e-01   6.4500000e+00   1.0000000e+00
   6.6000000e-01   6.5500000e+00   1.0000000e+00
   6.6000000e-01   6.6500000e+00   1.0000000e+00
   6.6000000e-01   6.7500000e+00   1.0000000e+00
   6.6000000e-01   6.8500000e+00   1.0000000e+00
   6.6000000e-01   6.9500000e+00   1.0000000e+00
   6.6000000e-01   7.0500000e+00   1.0000000e+00
   6.6000000e-01   7.1500000e+00   1.0000000e+00
   6.6000000e-01   7.2500000e+00   1.0000000e+00
   6.6000000e-01   7.3500000e+00   1.0000000e+00
   6.6000000e-01   7.4500000e+00   1.0000000e+00
   6.6000000e-01   7.5500000e+00   1.0000000e+00
   6.6000000e-01   7.6500000e+00   1.0000000e+00
   6.6000000e-01   7.7500000e+00   1.0000000e+00
   6.6000000e-01   7.8500000e+00   1.0000000e+00
   6.6000000e-01   7.9500000e+00   1.0000000e+00
   6.7000000e-01   5.0000000e-02   0.0000000e+00
   6.7000000e-01   1.5000000e-01   0.0000000e+00
   6.7000000e-01   2.5000000e-01   0.0000000e+00
   6.7000000e-01   3.5000000e-01   0.0000000e+00
   6.7000000e-01   4.5000000e-01   0.0000000e+00
   6.7000000e-01   5.5000000e-01   0.0000000e+00
   6.7000000e-01   6.5000000e-01   0.0000000e+00
   6.7000000e-01   7.5000000e-01   0.0000000e+00
   6.7000000e-01   8.5000000e-01   0.0000000e+00
   6.7000000e-01   9.5000000e-01   0.0000000e+00
   6.7000000e-01   1.0500000e+00   0.0000000e+00
   6.7000000e-01   1.1500000e+00   0.0000000e+00
   6.7000000e-01   1.2500000e+00   0.0000000e+00
   6.7000000e-01   1.3500000e+00   0.0000000e+00
   6.7000000e-01   1.4500000e+00   0.0000000e+00
   6.7000000e-01   1.5500000e+00   0.0000000e+00
   6.7000000e-01   1.6500000e+00   0.0000000e+00
   6.7000000e-01   1.7500000e+00   0.0000000e+00
   6.7000000e-01   1.8500000e+00   0.0000000e+00
   6.7000000e-01   1.9500000e+00   0.0000000e+00
   6.7000000e-01   2.0500000e+00   0.0000000e+00
   6.7000000e-01   2.1500000e+00   0.0000000e+00
   6.7000000e-01   2.2500000e+00   0.0000000e+00
   6.7000000e-01   2.3500000e+00   0.0000000e+00
   6.7000000e-01   2.4500000e+00   0.0000000e+00
   6.7000000e-01   2.5500000e+00   0.0000000e+00
   6.7000000e-01   2.6500000e+00   0.0000000e+00
   6.7000000e-01   2.7500000e+00   0.0000000e+00
   6.7000000e-01   2.8500000e+00   0.0000000e+00
   6.7000000e-01   2.9500000e+00   0.0000000e+00
   6.7000000e-01   3.0500000e+00   0.0000000e+00
   6.7000000e-01   3.1500000e+00   0.0000000e+00
   6.7000000e-01   3.2500000e+00   0.0000000e+00
   6.7000000e-01   3.3500000e+00   0.0000000e+00
   6.7000000e-01   3.4500000e+00   0.0000000e+00
   6.7000000e-01   3.5500000e+00   0.0000000e+00
   6.7000000e-01   3.6500000e+00   0.0000000e+00
   6.7000000e-01   3.7500000e+00   0.0000000e+00
   6.7000000e-01   3.8500000e+00   0.0000000e+00
   6.7000000e-01   3.9500000e+00   0.0000000e+00
   6.7000000e-01   4.0500000e+00   0.0000000e+00
   6.7000000e-01   4.1500000e+00   0.0000000e+00
   6.7000000e-01   4.2500000e+00   0.0000000e+00
   6.7000000e-01   4.3500000e+00   0.0000000e+00
   6.7000000e-01   4.4500000e+00   0.0000000e+00
   6.7000000e-01   4.5500000e+00   0.0000000e+00
   6.7000000e-01   4.6500000e+00   0.0000000e+00
   6.7000000e-01   4.7500000e+00   0.0000000e+00
   6.7000000e-01   4.8500000e+00   0.0000000e+00
   6.7000000e-01   4.9500000e+00   8.0000000e-02
   6.7000000e-01   5.0500000e+00   3.0000000e-01
   6.7000000e-01   5.1500000e+00   6.6000000e-01
   6.7000000e-01   5.2500000e+00   9.8000000e-01
   6.7000000e-01   5.3500000e+00   1.0000000e+00
   6.7000000e-01   5.4500000e+00   1.0000000e+00
   6.7000000e-01   5.5500000e+00   1.0000000e+00
   6.7000000e-01   5.6500000e+00   1.0000000e+00
   6.7000000e-01   5.7500000e+00   1.0000000e+00
   6.7000000e-01   5.8500000e+00   1.0000000e+00
   6.7000000e-01   5.9500000e+00   1.0000000e+00
   6.7000000e-01   6.0500000e+00   1.0000000e+00
   6.7000000e-01   6.1500000e+00   1.0000000e+00
   6.7000000e-01   6.2500000e+00   1.0000000e+00
   6.7000000e-01   6.3500000e+00   1.0000000e+00
   6.7000000e-01   6.4500000e+00   1.0000000e+00
   6.7000000e-01   6.5500000e+00   1.0000000e+00
   6.7000000e-01   6.6500000e+00   1.0000000e+00
   6.7000000e-01   6.7500000e+00   1.0000000e+00
   6.7000000e-01   6.8500000e+00   1.0000000e+00
   6.7000000e-01   6.9500000e+00   1.0000000e+00
   6.7000000e-01   7.0500000e+00   1.0000000e+00
   6.7000000e-01   7.1500000e+00   1.0000000e+00
   6.7000000e-01   7.2500000e+00   1.0000000e+00
   6.7000000e-01   7.3500000e+00   1.0000000e+00
   6.7000000e-01   7.4500000e+00   1.0000000e+00
   6.7000000e-01   7.5500000e+00   1.0000000e+00
   6.7000000e-01   7.6500000e+00   1.0000000e+00
   6.7000000e-01   7.7500000e+00   1.0000000e+00
   6.7000000e-01   7.8500000e+00   1.0000000e+00
   6.7000000e-01   7.9500000e+00   1.0000000e+00
   6.8000000e-01   5.0000000e-02   0.0000000e+00
   6.8000000e-01   1.5000000e-01   0.0000000e+00
   6.8000000e-01   2.5000000e-01   0.0000000e+00
   6.8000000e-01   3.5000000e-01   0.0000000e+00
   6.8000000e-01   4.5000000e-01   0.0000000e+00
   6.8000000e-01   5.5000000e-01   0.0000000e+00
   6.8000000e-01   6.5000000e-01   0.0000000e+00
   6.8000000e-01   7.5000000e-01   0.0000000e+00
   6.8000000e-01   8.5000000e-01   0.0000000e+00
   6.8000000e-01   9.5000000e-01   0.0000000e+00
   6.8000000e-01   1.0500000e+00   0.0000000e+00
   6.8000000e-01   1.1500000e+00   0.0000000e+00
   6.8000000e-01   1.2500000e+00   0.0000000e+00
   6.8000000e-01   1.3500000e+00   0.0000000e+00
   6.8000000e-01   1.4500000e+00   0.0000000e+00
   6.8000000e-01   1.5500000e+00   0.0000000e+00
   6.8000000e-01   1.6500000e+00   0.0000000e+00
   6.8000000e-01   1.7500000e+00   0.0000000e+00
   6.8000000e-01   1.8500000e+00   0.0000000e+00
   6.8000000e-01   1.9500000e+00   0.0000000e+00
   6.8000000e-01   2.0500000e+00   0.0000000e+00
   6.8000000e-01   2.1500000e+00   0.0000000e+00
   6.8000000e-01   2.2500000e+00   0.0000000e+00
   6.8000000e-01   2.3500000e+00   0.0000000e+00
   6.8000000e-01   2.4500000e+00   0.0000000e+00
   6.8000000e-01   2.5500000e+00   0.0000000e+00
   6.8000000e-01   2.6500000e+00   0.0000000e+00
   6.8000000e-01   2.7500000e+00   0.0000000e+00
   6.8000000e-01   2.8500000e+00   0.0000000e+00
   6.8000000e-01   2.9500000e+00   0.0000000e+00
   6.8000000e-01   3.0500000e+00   0.0000000e+00
   6.8000000e-01   3.1500000e+00   0.0000000e+00
   6.8000000e-01   3.2500000e+00   0.0000000e+00
   6.8000000e-01   3.3500000e+00   0.0000000e+00
   6.8000000e-01   3.4500000e+00   0.0000000e+00
   6.8000000e-01   3.5500000e+00   0.0000000e+00
   6.8000000e-01   3.6500000e+00   0.0000000e+00
   6.8000000e-01   3.7500000e+00   0.0000000e+00
   6.8000000e-01   3.8500000e+00   0.0000000e+00
   6.8000000e-01   3.9500000e+00   0.0000000e+00
   6.8000000e-01   4.0500000e+00   0.0000000e+00
   6.8000000e-01   4.1500000e+00   0.0000000e+00
   6.8000000e-01   4.2500000e+00   0.0000000e+00
   6.8000000e-01   4.3500000e+00   0.0000000e+00
   6.8000000e-01   4.4500000e+00   0.0000000e+00
   6.8000000e-01   4.5500000e+00   0.0000000e+00
   6.8000000e-01   4.6500000e+00   0.0000000e+00
   6.8000000e-01   4.7500000e+00   0.0000000e+00
   6.8000000e-01   4.8500000e+00   0.0000000e+00
   6.8000000e-01   4.9500000e+00   0.0000000e+00
   6.8000000e-01   5.0500000e+00   2.4000000e-01
   6.8000000e-01   5.1500000e+00   5.6000000e-01
   6.8000000e-01   5.2500000e+00   8.8000000e-01
   6.8000000e-01   5.3500000e+00   1.0000000e+00
   6.8000000e-01   5.4500000e+00   1.0000000e+00
   6.8000000e-01   5.5500000e+00   1.0000000e+00
   6.8000000e-01   5.6500000e+00   1.0000000e+00
   6.8000000e-01   5.7500000e+00   1.0000000e+00
   6.8000000e-01   5.8500000e+00   1.0000000e+00
   6.8000000e-01   5.9500000e+00   1.0000000e+00
   6.8000000e-01   6.0500000e+00   1.0000000e+00
   6.8000000e-01   6.1500000e+00   1.0000000e+00
   6.8000000e-01   6.2500000e+00   1.0000000e+00
   6.8000000e-01   6.3500000e+00   1.0000000e+00
   6.8000000e-01   6.4500000e+00   1.0000000e+00
   6.8000000e-01   6.5500000e+00   1.0000000e+00
   6.8000000e-01   6.6500000e+00   1.0000000e+00
   6.8000000e-01   6.7500000e+00   1.0000000e+00
   6.8000000e-01   6.8500000e+00   1.0000000e+00
   6.8000000e-01   6.9500000e+00   1.0000000e+00
   6.8000000e-01   7.0500000e+00   1.0000000e+00
   6.8000000e-01   7.1500000e+00   1.0000000e+00
   6.8000000e-01   7.2500000e+00   1.0000000e+00
   6.8000000e-01   7.3500000e+00   1.0000000e+00
   6.8000000e-01   7.4500000e+00   1.0000000e+00
   6.8000000e-01   7.5500000e+00   1.0000000e+00
   6.8000000e-01   7.6500000e+00   1.0000000e+00
   6.8000000e-01   7.7500000e+00   1.0000000e+00
   6.8000000e-01   7.8500000e+00   1.0000000e+00
   6.8000000e-01   7.9500000e+00   1.0000000e+00
   6.9000000e-01   5.0000000e-02   0.0000000e+00
   6.9000000e-01   1.5000000e-01   0.0000000e+00
   6.9000000e-01   2.5000000e-01   0.0000000e+00
   6.9000000e-01   3.5000000e-01   0.0000000e+00
   6.9000000e-01   4.5000000e-01   0.0000000e+00
   6.9000000e-01   5.5000000e-01   0.0000000e+00
   6.9000000e-01   6.5000000e-01   0.0000000e+00
   6.9000000e-01   7.5000000e-01   0.0000000e+00
   6.9000000e-01   8.5000000e-01   0.0000000e+00
   6.9000000e-01   9.5000000e-01   0.0000000e+00
   6.9000000e-01   1.0500000e+00   0.0000000e+00
   6.9000000e-01   1.1500000e+00   0.0000000e+00
   6.9000000e-01   1.2500000e+00   0.0000000e+00
   6.9000000e-01   1.3500000e+00   0.0000000e+00
   6.9000000e-01   1.4500000e+00   0.0000000e+00
   6.9000000e-01   1.5500000e+00   0.0000000e+00
   6.9000000e-01   1.6500000e+00   0.0000000e+00
   6.9000000e-01   1.7500000e+00   0.0000000e+00
   6.9000000e-01   1.8500000e+00   0.0000000e+00
   6.9000000e-01   1.9500000e+00   0.0000000e+00
   6.9000000e-01   2.0500000e+00   0.0000000e+00
   6.9000000e-01   2.1500000e+00   0.0000000e+00
   6.9000000e-01   2.2500000e+00   0.0000000e+00
   6.9000000e-01   2.3500000e+00   0.0000000e+00
   6.9000000e-01   2.4500000e+00   0.0000000e+00
   6.9000000e-01   2.5500000e+00   0.0000000e+00
   6.9000000e-01   2.6500000e+00   0.0000000e+00
   6.9000000e-01   2.7500000e+00   0.0000000e+00
   6.9000000e-01   2.8500000e+00   0.0000000e+00
   6.9000000e-01   2.9500000e+00   0.0000000e+00
   6.9000000e-01   3.0500000e+00   0.0000000e+00
   6.9000000e-01   3.1500000e+00   0.0000000e+00
   6.9000000e-01   3.2500000e+00   0.0000000e+00
   6.9000000e-01   3.3500000e+00   0.0000000e+00
   6.9000000e-01   3.4500000e+00   0.0000000e+00
   6.9000000e-01   3.5500000e+00   0.0000000e+00
   6.9000000e-01   3.6500000e+00   0.0000000e+00
   6.9000000e-01   3.7500000e+00   0.0000000e+00
   6.9000000e-01   3.8500000e+00   0.0000000e+00
   6.9000000e-01   3.9500000e+00   0.0000000e+00
   6.9000000e-01   4.0500000e+00   0.0000000e+00
   6.9000000e-01   4.1500000e+00   0.0000000e+00
   6.9000000e-01   4.2500000e+00   0.0000000e+00
   6.9000000e-01   4.3500000e+00   0.0000000e+00
   6.9000000e-01   4.4500000e+00   0.0000000e+00
   6.9000000e-01   4.5500000e+00   0.0000000e+00
   6.9000000e-01   4.6500000e+00   0.0000000e+00
   6.9000000e-01   4.7500000e+00   0.0000000e+00
   6.9000000e-01   4.8500000e+00   0.0000000e+00
   6.9000000e-01   4.9500000e+00   0.0000000e+00
   6.9000000e-01   5.0500000e+00   8.0000000e-02
   6.9000000e-01   5.1500000e+00   3.4000000e-01
   6.9000000e-01   5.2500000e+00   8.6000000e-01
   6.9000000e-01   5.3500000e+00   9.6000000e-01
   6.9000000e-01   5.4500000e+00   1.0000000e+00
   6.9000000e-01   5.5500000e+00   1.0000000e+00
   6.9000000e-01   5.6500000e+00   1.0000000e+00
   6.9000000e-01   5.7500000e+00   1.0000000e+00
   6.9000000e-01   5.8500000e+00   1.0000000e+00
   6.9000000e-01   5.9500000e+00   1.0000000e+00
   6.9000000e-01   6.0500000e+00   1.0000000e+00
   6.9000000e-01   6.1500000e+00   1.0000000e+00
   6.9000000e-01   6.2500000e+00   1.0000000e+00
   6.9000000e-01   6.3500000e+00   1.0000000e+00
   6.9000000e-01   6.4500000e+00   1.0000000e+00
   6.9000000e-01   6.5500000e+00   1.0000000e+00
   6.9000000e-01   6.6500000e+00   1.0000000e+00
   6.9000000e-01   6.7500000e+00   1.0000000e+00
   6.9000000e-01   6.8500000e+00   1.0000000e+00
   6.9000000e-01   6.9500000e+00   1.0000000e+00
   6.9000000e-01   7.0500000e+00   1.0000000e+00
   6.9000000e-01   7.1500000e+00   1.0000000e+00
   6.9000000e-01   7.2500000e+00   1.0000000e+00
   6.9000000e-01   7.3500000e+00   1.0000000e+00
   6.9000000e-01   7.4500000e+00   1.0000000e+00
   6.9000000e-01   7.5500000e+00   1.0000000e+00
   6.9000000e-01   7.6500000e+00   1.0000000e+00
   6.9000000e-01   7.7500000e+00   1.0000000e+00
   6.9000000e-01   7.8500000e+00   1.0000000e+00
   6.9000000e-01   7.9500000e+00   1.0000000e+00
   7.0000000e-01   5.0000000e-02   0.0000000e+00
   7.0000000e-01   1.5000000e-01   0.0000000e+00
   7.0000000e-01   2.5000000e-01   0.0000000e+00
   7.0000000e-01   3.5000000e-01   0.0000000e+00
   7.0000000e-01   4.5000000e-01   0.0000000e+00
   7.0000000e-01   5.5000000e-01   0.0000000e+00
   7.0000000e-01   6.5000000e-01   0.0000000e+00
   7.0000000e-01   7.5000000e-01   0.0000000e+00
   7.0000000e-01   8.5000000e-01   0.0000000e+00
   7.0000000e-01   9.5000000e-01   0.0000000e+00
   7.0000000e-01   1.0500000e+00   0.0000000e+00
   7.0000000e-01   1.1500000e+00   0.0000000e+00
   7.0000000e-01   1.2500000e+00   0.0000000e+00
   7.0000000e-01   1.3500000e+00   0.0000000e+00
   7.0000000e-01   1.4500000e+00   0.0000000e+00
   7.0000000e-01   1.5500000e+00   0.0000000e+00
   7.0000000e-01   1.6500000e+00   0.0000000e+00
   7.0000000e-01   1.7500000e+00   0.0000000e+00
   7.0000000e-01   1.8500000e+00   0.0000000e+00
   7.0000000e-01   1.9500000e+00   0.0000000e+00
   7.0000000e-01   2.0500000e+00   0.0000000e+00
   7.0000000e-01   2.1500000e+00   0.0000000e+00
   7.0000000e-01   2.2500000e+00   0.0000000e+00
   7.0000000e-01   2.3500000e+00   0.0000000e+00
   7.0000000e-01   2.4500000e+00   0.0000000e+00
   7.0000000e-01   2.5500000e+00   0.0000000e+00
   7.0000000e-01   2.6500000e+00   0.0000000e+00
   7.0000000e-01   2.7500000e+00   0.0000000e+00
   7.0000000e-01   2.8500000e+00   0.0000000e+00
   7.0000000e-01   2.9500000e+00   0.0000000e+00
   7.0000000e-01   3.0500000e+00   0.0000000e+00
   7.0000000e-01   3.1500000e+00   0.0000000e+00
   7.0000000e-01   3.2500000e+00   0.0000000e+00
   7.0000000e-01   3.3500000e+00   0.0000000e+00
   7.0000000e-01   3.4500000e+00   0.0000000e+00
   7.0000000e-01   3.5500000e+00   0.0000000e+00
   7.0000000e-01   3.6500000e+00   0.0000000e+00
   7.0000000e-01   3.7500000e+00   0.0000000e+00
   7.0000000e-01   3.8500000e+00   0.0000000e+00
   7.0000000e-01   3.9500000e+00   0.0000000e+00
   7.0000000e-01   4.0500000e+00   0.0000000e+00
   7.0000000e-01   4.1500000e+00   0.0000000e+00
   7.0000000e-01   4.2500000e+00   0.0000000e+00
   7.0000000e-01   4.3500000e+00   0.0000000e+00
   7.0000000e-01   4.4500000e+00   0.0000000e+00
   7.0000000e-01   4.5500000e+00   0.0000000e+00
   7.0000000e-01   4.6500000e+00   0.0000000e+00
   7.0000000e-01   4.7500000e+00   0.0000000e+00
   7.0000000e-01   4.8500000e+00   0.0000000e+00
   7.0000000e-01   4.9500000e+00   0.0000000e+00
   7.0000000e-01   5.0500000e+00   6.0000000e-02
   7.0000000e-01   5.1500000e+00   3.0000000e-01
   7.0000000e-01   5.2500000e+00   6.6000000e-01
   7.0000000e-01   5.3500000e+00   8.8000000e-01
   7.0000000e-01   5.4500000e+00   1.0000000e+00
   7.0000000e-01   5.5500000e+00   1.0000000e+00
   7.0000000e-01   5.6500000e+00   1.0000000e+00
   7.0000000e-01   5.7500000e+00   1.0000000e+00
   7.0000000e-01   5.8500000e+00   1.0000000e+00
   7.0000000e-01   5.9500000e+00   1.0000000e+00
   7.0000000e-01   6.0500000e+00   1.0000000e+00
   7.0000000e-01   6.1500000e+00   1.0000000e+00
   7.0000000e-01   6.2500000e+00   1.0000000e+00
   7.0000000e-01   6.3500000e+00   1.0000000e+00
   7.0000000e-01   6.4500000e+00   1.0000000e+00
   7.0000000e-01   6.5500000e+00   1.0000000e+00
   7.0000000e-01   6.6500000e+00   1.0000000e+00
   7.0000000e-01   6.7500000e+00   1.0000000e+00
   7.0000000e-01   6.8500000e+00   1.0000000e+00
   7.0000000e-01   6.9500000e+00   1.0000000e+00
   7.0000000e-01   7.0500000e+00   1.0000000e+00
   7.0000000e-01   7.1500000e+00   1.0000000e+00
   7.0000000e-01   7.2500000e+00   1.0000000e+00
   7.0000000e-01   7.3500000e+00   1.0000000e+00
   7.0000000e-01   7.4500000e+00   1.0000000e+00
   7.0000000e-01   7.5500000e+00   1.0000000e+00
   7.0000000e-01   7.6500000e+00   1.0000000e+00
   7.0000000e-01   7.7500000e+00   1.0000000e+00
   7.0000000e-01   7.8500000e+00   1.0000000e+00
   7.0000000e-01   7.9500000e+00   1.0000000e+00
   7.1000000e-01   5.0000000e-02   0.0000000e+00
   7.1000000e-01   1.5000000e-01   0.0000000e+00
   7.1000000e-01   2.5000000e-01   0.0000000e+00
   7.1000000e-01   3.5000000e-01   0.0000000e+00
   7.1000000e-01   4.5000000e-01   0.0000000e+00
   7.1000000e-01   5.5000000e-01   0.0000000e+00
   7.1000000e-01   6.5000000e-01   0.0000000e+00
   7.1000000e-01   7.5000000e-01   0.0000000e+00
   7.1000000e-01   8.5000000e-01   0.0000000e+00
   7.1000000e-01   9.5000000e-01   0.0000000e+00
   7.1000000e-01   1.0500000e+00   0.0000000e+00
   7.1000000e-01   1.1500000e+00   0.0000000e+00
   7.1000000e-01   1.2500000e+00   0.0000000e+00
   7.1000000e-01   1.3500000e+00   0.0000000e+00
   7.1000000e-01   1.4500000e+00   0.0000000e+00
   7.1000000e-01   1.5500000e+00   0.0000000e+00
   7.1000000e-01   1.6500000e+00   0.0000000e+00
   7.1000000e-01   1.7500000e+00   0.0000000e+00
   7.1000000e-01   1.8500000e+00   0.0000000e+00
   7.1000000e-01   1.9500000e+00   0.0000000e+00
   7.1000000e-01   2.0500000e+00   0.0000000e+00
   7.1000000e-01   2.1500000e+00   0.0000000e+00
   7.1000000e-01   2.2500000e+00   0.0000000e+00
   7.1000000e-01   2.3500000e+00   0.0000000e+00
   7.1000000e-01   2.4500000e+00   0.0000000e+00
   7.1000000e-01   2.5500000e+00   0.0000000e+00
   7.1000000e-01   2.6500000e+00   0.0000000e+00
   7.1000000e-01   2.7500000e+00   0.0000000e+00
   7.1000000e-01   2.8500000e+00   0.0000000e+00
   7.1000000e-01   2.9500000e+00   0.0000000e+00
   7.1000000e-01   3.0500000e+00   0.0000000e+00
   7.1000000e-01   3.1500000e+00   0.0000000e+00
   7.1000000e-01   3.2500000e+00   0.0000000e+00
   7.1000000e-01   3.3500000e+00   0.0000000e+00
   7.1000000e-01   3.4500000e+00   0.0000000e+00
   7.1000000e-01   3.5500000e+00   0.0000000e+00
   7.1000000e-01   3.6500000e+00   0.0000000e+00
   7.1000000e-01   3.7500000e+00   0.0000000e+00
   7.1000000e-01   3.8500000e+00   0.0000000e+00
   7.1000000e-01   3.9500000e+00   0.0000000e+00
   7.1000000e-01   4.0500000e+00   0.0000000e+00
   7.1000000e-01   4.1500000e+00   0.0000000e+00
   7.1000000e-01   4.2500000e+00   0.0000000e+00
   7.1000000e-01   4.3500000e+00   0.0000000e+00
   7.1000000e-01   4.4500000e+00   0.0000000e+00
   7.1000000e-01   4.5500000e+00   0.0000000e+00
   7.1000000e-01   4.6500000e+00   0.0000000e+00
   7.1000000e-01   4.7500000e+00   0.0000000e+00
   7.1000000e-01   4.8500000e+00   0.0000000e+00
   7.1000000e-01   4.9500000e+00   0.0000000e+00
   7.1000000e-01   5.0500000e+00   4.0000000e-02
   7.1000000e-01   5.1500000e+00   1.6000000e-01
   7.1000000e-01   5.2500000e+00   6.6000000e-01
   7.1000000e-01   5.3500000e+00   8.8000000e-01
   7.1000000e-01   5.4500000e+00   9.8000000e-01
   7.1000000e-01   5.5500000e+00   1.0000000e+00
   7.1000000e-01   5.6500000e+00   1.0000000e+00
   7.1000000e-01   5.7500000e+00   1.0000000e+00
   7.1000000e-01   5.8500000e+00   1.0000000e+00
   7.1000000e-01   5.9500000e+00   1.0000000e+00
   7.1000000e-01   6.0500000e+00   1.0000000e+00
   7.1000000e-01   6.1500000e+00   1.0000000e+00
   7.1000000e-01   6.2500000e+00   1.0000000e+00
   7.1000000e-01   6.3500000e+00   1.0000000e+00
   7.1000000e-01   6.4500000e+00   1.0000000e+00
   7.1000000e-01   6.5500000e+00   1.0000000e+00
   7.1000000e-01   6.6500000e+00   1.0000000e+00
   7.1000000e-01   6.7500000e+00   1.0000000e+00
   7.1000000e-01   6.8500000e+00   1.0000000e+00
   7.1000000e-01   6.9500000e+00   1.0000000e+00
   7.1000000e-01   7.0500000e+00   1.0000000e+00
   7.1000000e-01   7.1500000e+00   1.0000000e+00
   7.1000000e-01   7.2500000e+00   1.0000000e+00
   7.1000000e-01   7.3500000e+00   1.0000000e+00
   7.1000000e-01   7.4500000e+00   1.0000000e+00
   7.1000000e-01   7.5500000e+00   1.0000000e+00
   7.1000000e-01   7.6500000e+00   1.0000000e+00
   7.1000000e-01   7.7500000e+00   1.0000000e+00
   7.1000000e-01   7.8500000e+00   1.0000000e+00
   7.1000000e-01   7.9500000e+00   1.0000000e+00
   7.2000000e-01   5.0000000e-02   0.0000000e+00
   7.2000000e-01   1.5000000e-01   0.0000000e+00
   7.2000000e-01   2.5000000e-01   0.0000000e+00
   7.2000000e-01   3.5000000e-01   0.0000000e+00
   7.2000000e-01   4.5000000e-01   0.0000000e+00
   7.2000000e-01   5.5000000e-01   0.0000000e+00
   7.2000000e-01   6.5000000e-01   0.0000000e+00
   7.2000000e-01   7.5000000e-01   0.0000000e+00
   7.2000000e-01   8.5000000e-01   0.0000000e+00
   7.2000000e-01   9.5000000e-01   0.0000000e+00
   7.2000000e-01   1.0500000e+00   0.0000000e+00
   7.2000000e-01   1.1500000e+00   0.0000000e+00
   7.2000000e-01   1.2500000e+00   0.0000000e+00
   7.2000000e-01   1.3500000e+00   0.0000000e+00
   7.2000000e-01   1.4500000e+00   0.0000000e+00
   7.2000000e-01   1.5500000e+00   0.0000000e+00
   7.2000000e-01   1.6500000e+00   0.0000000e+00
   7.2000000e-01   1.7500000e+00   0.0000000e+00
   7.2000000e-01   1.8500000e+00   0.0000000e+00
   7.2000000e-01   1.9500000e+00   0.0000000e+00
   7.2000000e-01   2.0500000e+00   0.0000000e+00
   7.2000000e-01   2.1500000e+00   0.0000000e+00
   7.2000000e-01   2.2500000e+00   0.0000000e+00
   7.2000000e-01   2.3500000e+00   0.0000000e+00
   7.2000000e-01   2.4500000e+00   0.0000000e+00
   7.2000000e-01   2.5500000e+00   0.0000000e+00
   7.2000000e-01   2.6500000e+00   0.0000000e+00
   7.2000000e-01   2.7500000e+00   0.0000000e+00
   7.2000000e-01   2.8500000e+00   0.0000000e+00
   7.2000000e-01   2.9500000e+00   0.0000000e+00
   7.2000000e-01   3.0500000e+00   0.0000000e+00
   7.2000000e-01   3.1500000e+00   0.0000000e+00
   7.2000000e-01   3.2500000e+00   0.0000000e+00
   7.2000000e-01   3.3500000e+00   0.0000000e+00
   7.2000000e-01   3.4500000e+00   0.0000000e+00
   7.2000000e-01   3.5500000e+00   0.0000000e+00
   7.2000000e-01   3.6500000e+00   0.0000000e+00
   7.2000000e-01   3.7500000e+00   0.0000000e+00
   7.2000000e-01   3.8500000e+00   0.0000000e+00
   7.2000000e-01   3.9500000e+00   0.0000000e+00
   7.2000000e-01   4.0500000e+00   0.0000000e+00
   7.2000000e-01   4.1500000e+00   0.0000000e+00
   7.2000000e-01   4.2500000e+00   0.0000000e+00
   7.2000000e-01   4.3500000e+00   0.0000000e+00
   7.2000000e-01   4.4500000e+00   0.0000000e+00
   7.2000000e-01   4.5500000e+00   0.0000000e+00
   7.2000000e-01   4.6500000e+00   0.0000000e+00
   7.2000000e-01   4.7500000e+00   0.0000000e+00
   7.2000000e-01   4.8500000e+00   0.0000000e+00
   7.2000000e-01   4.9500000e+00   0.0000000e+00
   7.2000000e-01   5.0500000e+00   6.0000000e-02
   7.2000000e-01   5.1500000e+00   1.6000000e-01
   7.2000000e-01   5.2500000e+00   5.4000000e-01
   7.2000000e-01   5.3500000e+00   9.0000000e-01
   7.2000000e-01   5.4500000e+00   1.0000000e+00
   7.2000000e-01   5.5500000e+00   1.0000000e+00
   7.2000000e-01   5.6500000e+00   1.0000000e+00
   7.2000000e-01   5.7500000e+00   1.0000000e+00
   7.2000000e-01   5.8500000e+00   1.0000000e+00
   7.2000000e-01   5.9500000e+00   1.0000000e+00
   7.2000000e-01   6.0500000e+00   1.0000000e+00
   7.2000000e-01   6.1500000e+00   1.0000000e+00
   7.2000000e-01   6.2500000e+00   1.0000000e+00
   7.2000000e-01   6.3500000e+00   1.0000000e+00
   7.2000000e-01   6.4500000e+00   1.0000000e+00
   7.2000000e-01   6.5500000e+00   1.0000000e+00
   7.2000000e-01   6.6500000e+00   1.0000000e+00
   7.2000000e-01   6.7500000e+00   1.0000000e+00
   7.2000000e-01   6.8500000e+00   1.0000000e+00
   7.2000000e-01   6.9500000e+00   1.0000000e+00
   7.2000000e-01   7.0500000e+00   1.0000000e+00
   7.2000000e-01   7.1500000e+00   1.0000000e+00
   7.2000000e-01   7.2500000e+00   1.0000000e+00
   7.2000000e-01   7.3500000e+00   1.0000000e+00
   7.2000000e-01   7.4500000e+00   1.0000000e+00
   7.2000000e-01   7.5500000e+00   1.0000000e+00
   7.2000000e-01   7.6500000e+00   1.0000000e+00
   7.2000000e-01   7.7500000e+00   1.0000000e+00
   7.2000000e-01   7.8500000e+00   1.0000000e+00
   7.2000000e-01   7.9500000e+00   1.0000000e+00
   7.3000000e-01   5.0000000e-02   0.0000000e+00
   7.3000000e-01   1.5000000e-01   0.0000000e+00
   7.3000000e-01   2.5000000e-01   0.0000000e+00
   7.3000000e-01   3.5000000e-01   0.0000000e+00
   7.3000000e-01   4.5000000e-01   0.0000000e+00
   7.3000000e-01   5.5000000e-01   0.0000000e+00
   7.3000000e-01   6.5000000e-01   0.0000000e+00
   7.3000000e-01   7.5000000e-01   0.0000000e+00
   7.3000000e-01   8.5000000e-01   0.0000000e+00
   7.3000000e-01   9.5000000e-01   0.0000000e+00
   7.3000000e-01   1.0500000e+00   0.0000000e+00
   7.3000000e-01   1.1500000e+00   0.0000000e+00
   7.3000000e-01   1.2500000e+00   0.0000000e+00
   7.3000000e-01   1.3500000e+00   0.0000000e+00
   7.3000000e-01   1.4500000e+00   0.0000000e+00
   7.3000000e-01   1.5500000e+00   0.0000000e+00
   7.3000000e-01   1.6500000e+00   0.0000000e+00
   7.3000000e-01   1.7500000e+00   0.0000000e+00
   7.3000000e-01   1.8500000e+00   0.0000000e+00
   7.3000000e-01   1.9500000e+00   0.0000000e+00
   7.3000000e-01   2.0500000e+00   0.0000000e+00
   7.3000000e-01   2.1500000e+00   0.0000000e+00
   7.3000000e-01   2.2500000e+00   0.0000000e+00
   7.3000000e-01   2.3500000e+00   0.0000000e+00
   7.3000000e-01   2.4500000e+00   0.0000000e+00
   7.3000000e-01   2.5500000e+00   0.0000000e+00
   7.3000000e-01   2.6500000e+00   0.0000000e+00
   7.3000000e-01   2.7500000e+00   0.0000000e+00
   7.3000000e-01   2.8500000e+00   0.0000000e+00
   7.3000000e-01   2.9500000e+00   0.0000000e+00
   7.3000000e-01   3.0500000e+00   0.0000000e+00
   7.3000000e-01   3.1500000e+00   0.0000000e+00
   7.3000000e-01   3.2500000e+00   0.0000000e+00
   7.3000000e-01   3.3500000e+00   0.0000000e+00
   7.3000000e-01   3.4500000e+00   0.0000000e+00
   7.3000000e-01   3.5500000e+00   0.0000000e+00
   7.3000000e-01   3.6500000e+00   0.0000000e+00
   7.3000000e-01   3.7500000e+00   0.0000000e+00
   7.3000000e-01   3.8500000e+00   0.0000000e+00
   7.3000000e-01   3.9500000e+00   0.0000000e+00
   7.3000000e-01   4.0500000e+00   0.0000000e+00
   7.3000000e-01   4.1500000e+00   0.0000000e+00
   7.3000000e-01   4.2500000e+00   0.0000000e+00
   7.3000000e-01   4.3500000e+00   0.0000000e+00
   7.3000000e-01   4.4500000e+00   0.0000000e+00
   7.3000000e-01   4.5500000e+00   0.0000000e+00
   7.3000000e-01   4.6500000e+00   0.0000000e+00
   7.3000000e-01   4.7500000e+00   0.0000000e+00
   7.3000000e-01   4.8500000e+00   0.0000000e+00
   7.3000000e-01   4.9500000e+00   0.0000000e+00
   7.3000000e-01   5.0500000e+00   0.0000000e+00
   7.3000000e-01   5.1500000e+00   6.0000000e-02
   7.3000000e-01   5.2500000e+00   4.0000000e-01
   7.3000000e-01   5.3500000e+00   8.4000000e-01
   7.3000000e-01   5.4500000e+00   9.8000000e-01
   7.3000000e-01   5.5500000e+00   1.0000000e+00
   7.3000000e-01   5.6500000e+00   1.0000000e+00
   7.3000000e-01   5.7500000e+00   1.0000000e+00
   7.3000000e-01   5.8500000e+00   1.0000000e+00
   7.3000000e-01   5.9500000e+00   1.0000000e+00
   7.3000000e-01   6.0500000e+00   1.0000000e+00
   7.3000000e-01   6.1500000e+00   1.0000000e+00
   7.3000000e-01   6.2500000e+00   1.0000000e+00
   7.3000000e-01   6.3500000e+00   1.0000000e+00
   7.3000000e-01   6.4500000e+00   1.0000000e+00
   7.3000000e-01   6.5500000e+00   1.0000000e+00
   7.3000000e-01   6.6500000e+00   1.0000000e+00
   7.3000000e-01   6.7500000e+00   1.0000000e+00
   7.3000000e-01   6.8500000e+00   1.0000000e+00
   7.3000000e-01   6.9500000e+00   1.0000000e+00
   7.3000000e-01   7.0500000e+00   1.0000000e+00
   7.3000000e-01   7.1500000e+00   1.0000000e+00
   7.3000000e-01   7.2500000e+00   1.0000000e+00
   7.3000000e-01   7.3500000e+00   1.0000000e+00
   7.3000000e-01   7.4500000e+00   1.0000000e+00
   7.3000000e-01   7.5500000e+00   1.0000000e+00
   7.3000000e-01   7.6500000e+00   1.0000000e+00
   7.3000000e-01   7.7500000e+00   1.0000000e+00
   7.3000000e-01   7.8500000e+00   1.0000000e+00
   7.3000000e-01   7.9500000e+00   1.0000000e+00
   7.4000000e-01   5.0000000e-02   0.0000000e+00
   7.4000000e-01   1.5000000e-01   0.0000000e+00
   7.4000000e-01   2.5000000e-01   0.0000000e+00
   7.4000000e-01   3.5000000e-01   0.0000000e+00
   7.4000000e-01   4.5000000e-01   0.0000000e+00
   7.4000000e-01   5.5000000e-01   0.0000000e+00
   7.4000000e-01   6.5000000e-01   0.0000000e+00
   7.4000000e-01   7.5000000e-01   0.0000000e+00
   7.4000000e-01   8.5000000e-01   0.0000000e+00
   7.4000000e-01   9.5000000e-01   0.0000000e+00
   7.4000000e-01   1.0500000e+00   0.0000000e+00
   7.4000000e-01   1.1500000e+00   0.0000000e+00
   7.4000000e-01   1.2500000e+00   0.0000000e+00
   7.4000000e-01   1.3500000e+00   0.0000000e+00
   7.4000000e-01   1.4500000e+00   0.0000000e+00
   7.4000000e-01   1.5500000e+00   0.0000000e+00
   7.4000000e-01   1.6500000e+00   0.0000000e+00
   7.4000000e-01   1.7500000e+00   0.0000000e+00
   7.4000000e-01   1.8500000e+00   0.0000000e+00
   7.4000000e-01   1.9500000e+00   0.0000000e+00
   7.4000000e-01   2.0500000e+00   0.0000000e+00
   7.4000000e-01   2.1500000e+00   0.0000000e+00
   7.4000000e-01   2.2500000e+00   0.0000000e+00
   7.4000000e-01   2.3500000e+00   0.0000000e+00
   7.4000000e-01   2.4500000e+00   0.0000000e+00
   7.4000000e-01   2.5500000e+00   0.0000000e+00
   7.4000000e-01   2.6500000e+00   0.0000000e+00
   7.4000000e-01   2.7500000e+00   0.0000000e+00
   7.4000000e-01   2.8500000e+00   0.0000000e+00
   7.4000000e-01   2.9500000e+00   0.0000000e+00
   7.4000000e-01   3.0500000e+00   0.0000000e+00
   7.4000000e-01   3.1500000e+00   0.0000000e+00
   7.4000000e-01   3.2500000e+00   0.0000000e+00
   7.4000000e-01   3.3500000e+00   0.0000000e+00
   7.4000000e-01   3.4500000e+00   0.0000000e+00
   7.4000000e-01   3.5500000e+00   0.0000000e+00
   7.4000000e-01   3.6500000e+00   0.0000000e+00
   7.4000000e-01   3.7500000e+00   0.0000000e+00
   7.4000000e-01   3.8500000e+00   0.0000000e+00
   7.4000000e-01   3.9500000e+00   0.0000000e+00
   7.4000000e-01   4.0500000e+00   0.0000000e+00
   7.4000000e-01   4.1500000e+00   0.0000000e+00
   7.4000000e-01   4.2500000e+00   0.0000000e+00
   7.4000000e-01   4.3500000e+00   0.0000000e+00
   7.4000000e-01   4.4500000e+00   0.0000000e+00
   7.4000000e-01   4.5500000e+00   0.0000000e+00
   7.4000000e-01   4.6500000e+00   0.0000000e+00
   7.4000000e-01   4.7500000e+00   0.0000000e+00
   7.4000000e-01   4.8500000e+00   0.0000000e+00
   7.4000000e-01   4.9500000e+00   0.0000000e+00
   7.4000000e-01   5.0500000e+00   0.0000000e+00
   7.4000000e-01   5.1500000e+00   8.0000000e-02
   7.4000000e-01   5.2500000e+00   3.2000000e-01
   7.4000000e-01   5.3500000e+00   7.4000000e-01
   7.4000000e-01   5.4500000e+00   8.8000000e-01
   7.4000000e-01   5.5500000e+00   9.8000000e-01
   7.4000000e-01   5.6500000e+00   1.0000000e+00
   7.4000000e-01   5.7500000e+00   1.0000000e+00
   7.4000000e-01   5.8500000e+00   1.0000000e+00
   7.4000000e-01   5.9500000e+00   1.0000000e+00
   7.4000000e-01   6.0500000e+00   1.0000000e+00
   7.4000000e-01   6.1500000e+00   1.0000000e+00
   7.4000000e-01   6.2500000e+00   1.0000000e+00
   7.4000000e-01   6.3500000e+00   1.0000000e+00
   7.4000000e-01   6.4500000e+00   1.0000000e+00
   7.4000000e-01   6.5500000e+00   1.0000000e+00
   7.4000000e-01   6.6500000e+00   1.0000000e+00
   7.4000000e-01   6.7500000e+00   1.0000000e+00
   7.4000000e-01   6.8500000e+00   1.0000000e+00
   7.4000000e-01   6.9500000e+00   1.0000000e+00
   7.4000000e-01   7.0500000e+00   1.0000000e+00
   7.4000000e-01   7.1500000e+00   1.0000000e+00
   7.4000000e-01   7.2500000e+00   1.0000000e+00
   7.4000000e-01   7.3500000e+00   1.0000000e+00
   7.4000000e-01   7.4500000e+00   1.0000000e+00
   7.4000000e-01   7.5500000e+00   1.0000000e+00
   7.4000000e-01   7.6500000e+00   1.0000000e+00
   7.4000000e-01   7.7500000e+00   1.0000000e+00
   7.4000000e-01   7.8500000e+00   1.0000000e+00
   7.4000000e-01   7.9500000e+00   1.0000000e+00
   7.5000000e-01   5.0000000e-02   0.0000000e+00
   7.5000000e-01   1.5000000e-01   0.0000000e+00
   7.5000000e-01   2.5000000e-01   0.0000000e+00
   7.5000000e-01   3.5000000e-01   0.0000000e+00
   7.5000000e-01   4.5000000e-01   0.0000000e+00
   7.5000000e-01   5.5000000e-01   0.0000000e+00
   7.5000000e-01   6.5000000e-01   0.0000000e+00
   7.5000000e-01   7.5000000e-01   0.0000000e+00
   7.5000000e-01   8.5000000e-01   0.0000000e+00
   7.5000000e-01   9.5000000e-01   0.0000000e+00
   7.5000000e-01   1.0500000e+00   0.0000000e+00
   7.5000000e-01   1.1500000e+00   0.0000000e+00
   7.5000000e-01   1.2500000e+00   0.0000000e+00
   7.5000000e-01   1.3500000e+00   0.0000000e+00
   7.5000000e-01   1.4500000e+00   0.0000000e+00
   7.5000000e-01   1.5500000e+00   0.0000000e+00
   7.5000000e-01   1.6500000e+00   0.0000000e+00
   7.5000000e-01   1.7500000e+00   0.0000000e+00
   7.5000000e-01   1.8500000e+00   0.0000000e+00
   7.5000000e-01   1.9500000e+00   0.0000000e+00
   7.5000000e-01   2.0500000e+00   0.0000000e+00
   7.5000000e-01   2.1500000e+00   0.0000000e+00
   7.5000000e-01   2.2500000e+00   0.0000000e+00
   7.5000000e-01   2.3500000e+00   0.0000000e+00
   7.5000000e-01   2.4500000e+00   0.0000000e+00
   7.5000000e-01   2.5500000e+00   0.0000000e+00
   7.5000000e-01   2.6500000e+00   0.0000000e+00
   7.5000000e-01   2.7500000e+00   0.0000000e+00
   7.5000000e-01   2.8500000e+00   0.0000000e+00
   7.5000000e-01   2.9500000e+00   0.0000000e+00
   7.5000000e-01   3.0500000e+00   0.0000000e+00
   7.5000000e-01   3.1500000e+00   0.0000000e+00
   7.5000000e-01   3.2500000e+00   0.0000000e+00
   7.5000000e-01   3.3500000e+00   0.0000000e+00
   7.5000000e-01   3.4500000e+00   0.0000000e+00
   7.5000000e-01   3.5500000e+00   0.0000000e+00
   7.5000000e-01   3.6500000e+00   0.0000000e+00
   7.5000000e-01   3.7500000e+00   0.0000000e+00
   7.5000000e-01   3.8500000e+00   0.0000000e+00
   7.5000000e-01   3.9500000e+00   0.0000000e+00
   7.5000000e-01   4.0500000e+00   0.0000000e+00
   7.5000000e-01   4.1500000e+00   0.0000000e+00
   7.5000000e-01   4.2500000e+00   0.0000000e+00
   7.5000000e-01   4.3500000e+00   0.0000000e+00
   7.5000000e-01   4.4500000e+00   0.0000000e+00
   7.5000000e-01   4.5500000e+00   0.0000000e+00
   7.5000000e-01   4.6500000e+00   0.0000000e+00
   7.5000000e-01   4.7500000e+00   0.0000000e+00
   7.5000000e-01   4.8500000e+00   0.0000000e+00
   7.5000000e-01   4.9500000e+00   0.0000000e+00
   7.5000000e-01   5.0500000e+00   0.0000000e+00
   7.5000000e-01   5.1500000e+00   4.0000000e-02
   7.5000000e-01   5.2500000e+00   3.0000000e-01
   7.5000000e-01   5.3500000e+00   6.0000000e-01
   7.5000000e-01   5.4500000e+00   9.0000000e-01
   7.5000000e-01   5.5500000e+00   1.0000000e+00
   7.5000000e-01   5.6500000e+00   1.0000000e+00
   7.5000000e-01   5.7500000e+00   1.0000000e+00
   7.5000000e-01   5.8500000e+00   1.0000000e+00
   7.5000000e-01   5.9500000e+00   1.0000000e+00
   7.5000000e-01   6.0500000e+00   1.0000000e+00
   7.5000000e-01   6.1500000e+00   1.0000000e+00
   7.5000000e-01   6.2500000e+00   1.0000000e+00
   7.5000000e-01   6.3500000e+00   1.0000000e+00
   7.5000000e-01   6.4500000e+00   1.0000000e+00
   7.5000000e-01   6.5500000e+00   1.0000000e+00
   7.5000000e-01   6.6500000e+00   1.0000000e+00
   7.5000000e-01   6.7500000e+00   1.0000000e+00
   7.5000000e-01   6.8500000e+00   1.0000000e+00
   7.5000000e-01   6.9500000e+00   1.0000000e+00
   7.5000000e-01   7.0500000e+00   1.0000000e+00
   7.5000000e-01   7.1500000e+00   1.0000000e+00
   7.5000000e-01   7.2500000e+00   1.0000000e+00
   7.5000000e-01   7.3500000e+00   1.0000000e+00
   7.5000000e-01   7.4500000e+00   1.0000000e+00
   7.5000000e-01   7.5500000e+00   1.0000000e+00
   7.5000000e-01   7.6500000e+00   1.0000000e+00
   7.5000000e-01   7.7500000e+00   1.0000000e+00
   7.5000000e-01   7.8500000e+00   1.0000000e+00
   7.5000000e-01   7.9500000e+00   1.0000000e+00
   7.6000000e-01   5.0000000e-02   0.0000000e+00
   7.6000000e-01   1.5000000e-01   0.0000000e+00
   7.6000000e-01   2.5000000e-01   0.0000000e+00
   7.6000000e-01   3.5000000e-01   0.0000000e+00
   7.6000000e-01   4.5000000e-01   0.0000000e+00
   7.6000000e-01   5.5000000e-01   0.0000000e+00
   7.6000000e-01   6.5000000e-01   0.0000000e+00
   7.6000000e-01   7.5000000e-01   0.0000000e+00
   7.6000000e-01   8.5000000e-01   0.0000000e+00
   7.6000000e-01   9.5000000e-01   0.0000000e+00
   7.6000000e-01   1.0500000e+00   0.0000000e+00
   7.6000000e-01   1.1500000e+00   0.0000000e+00
   7.6000000e-01   1.2500000e+00   0.0000000e+00
   7.6000000e-01   1.3500000e+00   0.0000000e+00
   7.6000000e-01   1.4500000e+00   0.0000000e+00
   7.6000000e-01   1.5500000e+00   0.0000000e+00
   7.6000000e-01   1.6500000e+00   0.0000000e+00
   7.6000000e-01   1.7500000e+00   0.0000000e+00
   7.6000000e-01   1.8500000e+00   0.0000000e+00
   7.6000000e-01   1.9500000e+00   0.0000000e+00
   7.6000000e-01   2.0500000e+00   0.0000000e+00
   7.6000000e-01   2.1500000e+00   0.0000000e+00
   7.6000000e-01   2.2500000e+00   0.0000000e+00
   7.6000000e-01   2.3500000e+00   0.0000000e+00
   7.6000000e-01   2.4500000e+00   0.0000000e+00
   7.6000000e-01   2.5500000e+00   0.0000000e+00
   7.6000000e-01   2.6500000e+00   0.0000000e+00
   7.6000000e-01   2.7500000e+00   0.0000000e+00
   7.6000000e-01   2.8500000e+00   0.0000000e+00
   7.6000000e-01   2.9500000e+00   0.0000000e+00
   7.6000000e-01   3.0500000e+00   0.0000000e+00
   7.6000000e-01   3.1500000e+00   0.0000000e+00
   7.6000000e-01   3.2500000e+00   0.0000000e+00
   7.6000000e-01   3.3500000e+00   0.0000000e+00
   7.6000000e-01   3.4500000e+00   0.0000000e+00
   7.6000000e-01   3.5500000e+00   0.0000000e+00
   7.6000000e-01   3.6500000e+00   0.0000000e+00
   7.6000000e-01   3.7500000e+00   0.0000000e+00
   7.6000000e-01   3.8500000e+00   0.0000000e+00
   7.6000000e-01   3.9500000e+00   0.0000000e+00
   7.6000000e-01   4.0500000e+00   0.0000000e+00
   7.6000000e-01   4.1500000e+00   0.0000000e+00
   7.6000000e-01   4.2500000e+00   0.0000000e+00
   7.6000000e-01   4.3500000e+00   0.0000000e+00
   7.6000000e-01   4.4500000e+00   0.0000000e+00
   7.6000000e-01   4.5500000e+00   0.0000000e+00
   7.6000000e-01   4.6500000e+00   0.0000000e+00
   7.6000000e-01   4.7500000e+00   0.0000000e+00
   7.6000000e-01   4.8500000e+00   0.0000000e+00
   7.6000000e-01   4.9500000e+00   0.0000000e+00
   7.6000000e-01   5.0500000e+00   0.0000000e+00
   7.6000000e-01   5.1500000e+00   0.0000000e+00
   7.6000000e-01   5.2500000e+00   1.8000000e-01
   7.6000000e-01   5.3500000e+00   5.4000000e-01
   7.6000000e-01   5.4500000e+00   8.4000000e-01
   7.6000000e-01   5.5500000e+00   9.6000000e-01
   7.6000000e-01   5.6500000e+00   1.0000000e+00
   7.6000000e-01   5.7500000e+00   1.0000000e+00
   7.6000000e-01   5.8500000e+00   1.0000000e+00
   7.6000000e-01   5.9500000e+00   1.0000000e+00
   7.6000000e-01   6.0500000e+00   1.0000000e+00
   7.6000000e-01   6.1500000e+00   1.0000000e+00
   7.6000000e-01   6.2500000e+00   1.0000000e+00
   7.6000000e-01   6.3500000e+00   1.0000000e+00
   7.6000000e-01   6.4500000e+00   1.0000000e+00
   7.6000000e-01   6.5500000e+00   1.0000000e+00
   7.6000000e-01   6.6500000e+00   1.0000000e+00
   7.6000000e-01   6.7500000e+00   1.0000000e+00
   7.6000000e-01   6.8500000e+00   1.0000000e+00
   7.6000000e-01   6.9500000e+00   1.0000000e+00
   7.6000000e-01   7.0500000e+00   1.0000000e+00
   7.6000000e-01   7.1500000e+00   1.0000000e+00
   7.6000000e-01   7.2500000e+00   1.0000000e+00
   7.6000000e-01   7.3500000e+00   1.0000000e+00
   7.6000000e-01   7.4500000e+00   1.0000000e+00
   7.6000000e-01   7.5500000e+00   1.0000000e+00
   7.6000000e-01   7.6500000e+00   1.0000000e+00
   7.6000000e-01   7.7500000e+00   1.0000000e+00
   7.6000000e-01   7.8500000e+00   1.0000000e+00
   7.6000000e-01   7.9500000e+00   1.0000000e+00
   7.7000000e-01   5.0000000e-02   0.0000000e+00
   7.7000000e-01   1.5000000e-01   0.0000000e+00
   7.7000000e-01   2.5000000e-01   0.0000000e+00
   7.7000000e-01   3.5000000e-01   0.0000000e+00
   7.7000000e-01   4.5000000e-01   0.0000000e+00
   7.7000000e-01   5.5000000e-01   0.0000000e+00
   7.7000000e-01   6.5000000e-01   0.0000000e+00
   7.7000000e-01   7.5000000e-01   0.0000000e+00
   7.7000000e-01   8.5000000e-01   0.0000000e+00
   7.7000000e-01   9.5000000e-01   0.0000000e+00
   7.7000000e-01   1.0500000e+00   0.0000000e+00
   7.7000000e-01   1.1500000e+00   0.0000000e+00
   7.7000000e-01   1.2500000e+00   0.0000000e+00
   7.7000000e-01   1.3500000e+00   0.0000000e+00
   7.7000000e-01   1.4500000e+00   0.0000000e+00
   7.7000000e-01   1.5500000e+00   0.0000000e+00
   7.7000000e-01   1.6500000e+00   0.0000000e+00
   7.7000000e-01   1.7500000e+00   0.0000000e+00
   7.7000000e-01   1.8500000e+00   0.0000000e+00
   7.7000000e-01   1.9500000e+00   0.0000000e+00
   7.7000000e-01   2.0500000e+00   0.0000000e+00
   7.7000000e-01   2.1500000e+00   0.0000000e+00
   7.7000000e-01   2.2500000e+00   0.0000000e+00
   7.7000000e-01   2.3500000e+00   0.0000000e+00
   7.7000000e-01   2.4500000e+00   0.0000000e+00
   7.7000000e-01   2.5500000e+00   0.0000000e+00
   7.7000000e-01   2.6500000e+00   0.0000000e+00
   7.7000000e-01   2.7500000e+00   0.0000000e+00
   7.7000000e-01   2.8500000e+00   0.0000000e+00
   7.7000000e-01   2.9500000e+00   0.0000000e+00
   7.7000000e-01   3.0500000e+00   0.0000000e+00
   7.7000000e-01   3.1500000e+00   0.0000000e+00
   7.7000000e-01   3.2500000e+00   0.0000000e+00
   7.7000000e-01   3.3500000e+00   0.0000000e+00
   7.7000000e-01   3.4500000e+00   0.0000000e+00
   7.7000000e-01   3.5500000e+00   0.0000000e+00
   7.7000000e-01   3.6500000e+00   0.0000000e+00
   7.7000000e-01   3.7500000e+00   0.0000000e+00
   7.7000000e-01   3.8500000e+00   0.0000000e+00
   7.7000000e-01   3.9500000e+00   0.0000000e+00
   7.7000000e-01   4.0500000e+00   0.0000000e+00
   7.7000000e-01   4.1500000e+00   0.0000000e+00
   7.7000000e-01   4.2500000e+00   0.0000000e+00
   7.7000000e-01   4.3500000e+00   0.0000000e+00
   7.7000000e-01   4.4500000e+00   0.0000000e+00
   7.7000000e-01   4.5500000e+00   0.0000000e+00
   7.7000000e-01   4.6500000e+00   0.0000000e+00
   7.7000000e-01   4.7500000e+00   0.0000000e+00
   7.7000000e-01   4.8500000e+00   0.0000000e+00
   7.7000000e-01   4.9500000e+00   0.0000000e+00
   7.7000000e-01   5.0500000e+00   0.0000000e+00
   7.7000000e-01   5.1500000e+00   0.0000000e+00
   7.7000000e-01   5.2500000e+00   2.0000000e-02
   7.7000000e-01   5.3500000e+00   2.8000000e-01
   7.7000000e-01   5.4500000e+00   7.8000000e-01
   7.7000000e-01   5.5500000e+00   9.6000000e-01
   7.7000000e-01   5.6500000e+00   1.0000000e+00
   7.7000000e-01   5.7500000e+00   1.0000000e+00
   7.7000000e-01   5.8500000e+00   1.0000000e+00
   7.7000000e-01   5.9500000e+00   1.0000000e+00
   7.7000000e-01   6.0500000e+00   1.0000000e+00
   7.7000000e-01   6.1500000e+00   1.0000000e+00
   7.7000000e-01   6.2500000e+00   1.0000000e+00
   7.7000000e-01   6.3500000e+00   1.0000000e+00
   7.7000000e-01   6.4500000e+00   1.0000000e+00
   7.7000000e-01   6.5500000e+00   1.0000000e+00
   7.7000000e-01   6.6500000e+00   1.0000000e+00
   7.7000000e-01   6.7500000e+00   1.0000000e+00
   7.7000000e-01   6.8500000e+00   1.0000000e+00
   7.7000000e-01   6.9500000e+00   1.0000000e+00
   7.7000000e-01   7.0500000e+00   1.0000000e+00
   7.7000000e-01   7.1500000e+00   1.0000000e+00
   7.7000000e-01   7.2500000e+00   1.0000000e+00
   7.7000000e-01   7.3500000e+00   1.0000000e+00
   7.7000000e-01   7.4500000e+00   1.0000000e+00
   7.7000000e-01   7.5500000e+00   1.0000000e+00
   7.7000000e-01   7.6500000e+00   1.0000000e+00
   7.7000000e-01   7.7500000e+00   1.0000000e+00
   7.7000000e-01   7.8500000e+00   1.0000000e+00
   7.7000000e-01   7.9500000e+00   1.0000000e+00
   7.8000000e-01   5.0000000e-02   0.0000000e+00
   7.8000000e-01   1.5000000e-01   0.0000000e+00
   7.8000000e-01   2.5000000e-01   0.0000000e+00
   7.8000000e-01   3.5000000e-01   0.0000000e+00
   7.8000000e-01   4.5000000e-01   0.0000000e+00
   7.8000000e-01   5.5000000e-01   0.0000000e+00
   7.8000000e-01   6.5000000e-01   0.0000000e+00
   7.8000000e-01   7.5000000e-01   0.0000000e+00
   7.8000000e-01   8.5000000e-01   0.0000000e+00
   7.8000000e-01   9.5000000e-01   0.0000000e+00
   7.8000000e-01   1.0500000e+00   0.0000000e+00
   7.8000000e-01   1.1500000e+00   0.0000000e+00
   7.8000000e-01   1.2500000e+00   0.0000000e+00
   7.8000000e-01   1.3500000e+00   0.0000000e+00
   7.8000000e-01   1.4500000e+00   0.0000000e+00
   7.8000000e-01   1.5500000e+00   0.0000000e+00
   7.8000000e-01   1.6500000e+00   0.0000000e+00
   7.8000000e-01   1.7500000e+00   0.0000000e+00
   7.8000000e-01   1.8500000e+00   0.0000000e+00
   7.8000000e-01   1.9500000e+00   0.0000000e+00
   7.8000000e-01   2.0500000e+00   0.0000000e+00
   7.8000000e-01   2.1500000e+00   0.0000000e+00
   7.8000000e-01   2.2500000e+00   0.0000000e+00
   7.8000000e-01   2.3500000e+00   0.0000000e+00
   7.8000000e-01   2.4500000e+00   0.0000000e+00
   7.8000000e-01   2.5500000e+00   0.0000000e+00
   7.8000000e-01   2.6500000e+00   0.0000000e+00
   7.8000000e-01   2.7500000e+00   0.0000000e+00
   7.8000000e-01   2.8500000e+00   0.0000000e+00
   7.8000000e-01   2.9500000e+00   0.0000000e+00
   7.8000000e-01   3.0500000e+00   0.0000000e+00
   7.8000000e-01   3.1500000e+00   0.0000000e+00
   7.8000000e-01   3.2500000e+00   0.0000000e+00
   7.8000000e-01   3.3500000e+00   0.0000000e+00
   7.8000000e-01   3.4500000e+00   0.0000000e+00
   7.8000000e-01   3.5500000e+00   0.0000000e+00
   7.8000000e-01   3.6500000e+00   0.0000000e+00
   7.8000000e-01   3.7500000e+00   0.0000000e+00
   7.8000000e-01   3.8500000e+00   0.0000000e+00
   7.8000000e-01   3.9500000e+00   0.0000000e+00
   7.8000000e-01   4.0500000e+00   0.0000000e+00
   7.8000000e-01   4.1500000e+00   0.0000000e+00
   7.8000000e-01   4.2500000e+00   0.0000000e+00
   7.8000000e-01   4.3500000e+00   0.0000000e+00
   7.8000000e-01   4.4500000e+00   0.0000000e+00
   7.8000000e-01   4.5500000e+00   0.0000000e+00
   7.8000000e-01   4.6500000e+00   0.0000000e+00
   7.8000000e-01   4.7500000e+00   0.0000000e+00
   7.8000000e-01   4.8500000e+00   0.0000000e+00
   7.8000000e-01   4.9500000e+00   0.0000000e+00
   7.8000000e-01   5.0500000e+00   0.0000000e+00
   7.8000000e-01   5.1500000e+00   0.0000000e+00
   7.8000000e-01   5.2500000e+00   0.0000000e+00
   7.8000000e-01   5.3500000e+00   4.2000000e-01
   7.8000000e-01   5.4500000e+00   7.4000000e-01
   7.8000000e-01   5.5500000e+00   9.8000000e-01
   7.8000000e-01   5.6500000e+00   1.0000000e+00
   7.8000000e-01   5.7500000e+00   1.0000000e+00
   7.8000000e-01   5.8500000e+00   1.0000000e+00
   7.8000000e-01   5.9500000e+00   1.0000000e+00
   7.8000000e-01   6.0500000e+00   1.0000000e+00
   7.8000000e-01   6.1500000e+00   1.0000000e+00
   7.8000000e-01   6.2500000e+00   1.0000000e+00
   7.8000000e-01   6.3500000e+00   1.0000000e+00
   7.8000000e-01   6.4500000e+00   1.0000000e+00
   7.8000000e-01   6.5500000e+00   1.0000000e+00
   7.8000000e-01   6.6500000e+00   1.0000000e+00
   7.8000000e-01   6.7500000e+00   1.0000000e+00
   7.8000000e-01   6.8500000e+00   1.0000000e+00
   7.8000000e-01   6.9500000e+00   1.0000000e+00
   7.8000000e-01   7.0500000e+00   1.0000000e+00
   7.8000000e-01   7.1500000e+00   1.0000000e+00
   7.8000000e-01   7.2500000e+00   1.0000000e+00
   7.8000000e-01   7.3500000e+00   1.0000000e+00
   7.8000000e-01   7.4500000e+00   1.0000000e+00
   7.8000000e-01   7.5500000e+00   1.0000000e+00
   7.8000000e-01   7.6500000e+00   1.0000000e+00
   7.8000000e-01   7.7500000e+00   1.0000000e+00
   7.8000000e-01   7.8500000e+00   1.0000000e+00
   7.8000000e-01   7.9500000e+00   1.0000000e+00
   7.9000000e-01   5.0000000e-02   0.0000000e+00
   7.9000000e-01   1.5000000e-01   0.0000000e+00
   7.9000000e-01   2.5000000e-01   0.0000000e+00
   7.9000000e-01   3.5000000e-01   0.0000000e+00
   7.9000000e-01   4.5000000e-01   0.0000000e+00
   7.9000000e-01   5.5000000e-01   0.0000000e+00
   7.9000000e-01   6.5000000e-01   0.0000000e+00
   7.9000000e-01   7.5000000e-01   0.0000000e+00
   7.9000000e-01   8.5000000e-01   0.0000000e+00
   7.9000000e-01   9.5000000e-01   0.0000000e+00
   7.9000000e-01   1.0500000e+00   0.0000000e+00
   7.9000000e-01   1.1500000e+00   0.0000000e+00
   7.9000000e-01   1.2500000e+00   0.0000000e+00
   7.9000000e-01   1.3500000e+00   0.0000000e+00
   7.9000000e-01   1.4500000e+00   0.0000000e+00
   7.9000000e-01   1.5500000e+00   0.0000000e+00
   7.9000000e-01   1.6500000e+00   0.0000000e+00
   7.9000000e-01   1.7500000e+00   0.0000000e+00
   7.9000000e-01   1.8500000e+00   0.0000000e+00
   7.9000000e-01   1.9500000e+00   0.0000000e+00
   7.9000000e-01   2.0500000e+00   0.0000000e+00
   7.9000000e-01   2.1500000e+00   0.0000000e+00
   7.9000000e-01   2.2500000e+00   0.0000000e+00
   7.9000000e-01   2.3500000e+00   0.0000000e+00
   7.9000000e-01   2.4500000e+00   0.0000000e+00
   7.9000000e-01   2.5500000e+00   0.0000000e+00
   7.9000000e-01   2.6500000e+00   0.0000000e+00
   7.9000000e-01   2.7500000e+00   0.0000000e+00
   7.9000000e-01   2.8500000e+00   0.0000000e+00
   7.9000000e-01   2.9500000e+00   0.0000000e+00
   7.9000000e-01   3.0500000e+00   0.0000000e+00
   7.9000000e-01   3.1500000e+00   0.0000000e+00
   7.9000000e-01   3.2500000e+00   0.0000000e+00
   7.9000000e-01   3.3500000e+00   0.0000000e+00
   7.9000000e-01   3.4500000e+00   0.0000000e+00
   7.9000000e-01   3.5500000e+00   0.0000000e+00
   7.9000000e-01   3.6500000e+00   0.0000000e+00
   7.9000000e-01   3.7500000e+00   0.0000000e+00
   7.9000000e-01   3.8500000e+00   0.0000000e+00
   7.9000000e-01   3.9500000e+00   0.0000000e+00
   7.9000000e-01   4.0500000e+00   0.0000000e+00
   7.9000000e-01   4.1500000e+00   0.0000000e+00
   7.9000000e-01   4.2500000e+00   0.0000000e+00
   7.9000000e-01   4.3500000e+00   0.0000000e+00
   7.9000000e-01   4.4500000e+00   0.0000000e+00
   7.9000000e-01   4.5500000e+00   0.0000000e+00
   7.9000000e-01   4.6500000e+00   0.0000000e+00
   7.9000000e-01   4.7500000e+00   0.0000000e+00
   7.9000000e-01   4.8500000e+00   0.0000000e+00
   7.9000000e-01   4.9500000e+00   0.0000000e+00
   7.9000000e-01   5.0500000e+00   0.0000000e+00
   7.9000000e-01   5.1500000e+00   0.0000000e+00
   7.9000000e-01   5.2500000e+00   0.0000000e+00
   7.9000000e-01   5.3500000e+00   3.0000000e-01
   7.9000000e-01   5.4500000e+00   6.8000000e-01
   7.9000000e-01   5.5500000e+00   9.2000000e-01
   7.9000000e-01   5.6500000e+00   9.8000000e-01
   7.9000000e-01   5.7500000e+00   1.0000000e+00
   7.9000000e-01   5.8500000e+00   1.0000000e+00
   7.9000000e-01   5.9500000e+00   1.0000000e+00
   7.9000000e-01   6.0500000e+00   1.0000000e+00
   7.9000000e-01   6.1500000e+00   1.0000000e+00
   7.9000000e-01   6.2500000e+00   1.0000000e+00
   7.9000000e-01   6.3500000e+00   1.0000000e+00
   7.9000000e-01   6.4500000e+00   1.0000000e+00
   7.9000000e-01   6.5500000e+00   1.0000000e+00
   7.9000000e-01   6.6500000e+00   1.0000000e+00
   7.9000000e-01   6.7500000e+00   1.0000000e+00
   7.9000000e-01   6.8500000e+00   1.0000000e+00
   7.9000000e-01   6.9500000e+00   1.0000000e+00
   7.9000000e-01   7.0500000e+00   1.0000000e+00
   7.9000000e-01   7.1500000e+00   1.0000000e+00
   7.9000000e-01   7.2500000e+00   1.0000000e+00
   7.9000000e-01   7.3500000e+00   1.0000000e+00
   7.9000000e-01   7.4500000e+00   1.0000000e+00
   7.9000000e-01   7.5500000e+00   1.0000000e+00
   7.9000000e-01   7.6500000e+00   1.0000000e+00
   7.9000000e-01   7.7500000e+00   1.0000000e+00
   7.9000000e-01   7.8500000e+00   1.0000000e+00
   7.9000000e-01   7.9500000e+00   1.0000000e+00
   8.0000000e-01   5.0000000e-02   0.0000000e+00
   8.0000000e-01   1.5000000e-01   0.0000000e+00
   8.0000000e-01   2.5000000e-01   0.0000000e+00
   8.0000000e-01   3.5000000e-01   0.0000000e+00
   8.0000000e-01   4.5000000e-01   0.0000000e+00
   8.0000000e-01   5.5000000e-01   0.0000000e+00
   8.0000000e-01   6.5000000e-01   0.0000000e+00
   8.0000000e-01   7.5000000e-01   0.0000000e+00
   8.0000000e-01   8.5000000e-01   0.0000000e+00
   8.0000000e-01   9.5000000e-01   0.0000000e+00
   8.0000000e-01   1.0500000e+00   0.0000000e+00
   8.0000000e-01   1.1500000e+00   0.0000000e+00
   8.0000000e-01   1.2500000e+00   0.0000000e+00
   8.0000000e-01   1.3500000e+00   0.0000000e+00
   8.0000000e-01   1.4500000e+00   0.0000000e+00
   8.0000000e-01   1.5500000e+00   0.0000000e+00
   8.0000000e-01   1.6500000e+00   0.0000000e+00
   8.0000000e-01   1.7500000e+00   0.0000000e+00
   8.0000000e-01   1.8500000e+00   0.0000000e+00
   8.0000000e-01   1.9500000e+00   0.0000000e+00
   8.0000000e-01   2.0500000e+00   0.0000000e+00
   8.0000000e-01   2.1500000e+00   0.0000000e+00
   8.0000000e-01   2.2500000e+00   0.0000000e+00
   8.0000000e-01   2.3500000e+00   0.0000000e+00
   8.0000000e-01   2.4500000e+00   0.0000000e+00
   8.0000000e-01   2.5500000e+00   0.0000000e+00
   8.0000000e-01   2.6500000e+00   0.0000000e+00
   8.0000000e-01   2.7500000e+00   0.0000000e+00
   8.0000000e-01   2.8500000e+00   0.0000000e+00
   8.0000000e-01   2.9500000e+00   0.0000000e+00
   8.0000000e-01   3.0500000e+00   0.0000000e+00
   8.0000000e-01   3.1500000e+00   0.0000000e+00
   8.0000000e-01   3.2500000e+00   0.0000000e+00
   8.0000000e-01   3.3500000e+00   0.0000000e+00
   8.0000000e-01   3.4500000e+00   0.0000000e+00
   8.0000000e-01   3.5500000e+00   0.0000000e+00
   8.0000000e-01   3.6500000e+00   0.0000000e+00
   8.0000000e-01   3.7500000e+00   0.0000000e+00
   8.0000000e-01   3.8500000e+00   0.0000000e+00
   8.0000000e-01   3.9500000e+00   0.0000000e+00
   8.0000000e-01   4.0500000e+00   0.0000000e+00
   8.0000000e-01   4.1500000e+00   0.0000000e+00
   8.0000000e-01   4.2500000e+00   0.0000000e+00
   8.0000000e-01   4.3500000e+00   0.0000000e+00
   8.0000000e-01   4.4500000e+00   0.0000000e+00
   8.0000000e-01   4.5500000e+00   0.0000000e+00
   8.0000000e-01   4.6500000e+00   0.0000000e+00
   8.0000000e-01   4.7500000e+00   0.0000000e+00
   8.0000000e-01   4.8500000e+00   0.0000000e+00
   8.0000000e-01   4.9500000e+00   0.0000000e+00
   8.0000000e-01   5.0500000e+00   0.0000000e+00
   8.0000000e-01   5.1500000e+00   0.0000000e+00
   8.0000000e-01   5.2500000e+00   0.0000000e+00
   8.0000000e-01   5.3500000e+00   1.8000000e-01
   8.0000000e-01   5.4500000e+00   6.0000000e-01
   8.0000000e-01   5.5500000e+00   8.6000000e-01
   8.0000000e-01   5.6500000e+00   1.0000000e+00
   8.0000000e-01   5.7500000e+00   1.0000000e+00
   8.0000000e-01   5.8500000e+00   1.0000000e+00
   8.0000000e-01   5.9500000e+00   1.0000000e+00
   8.0000000e-01   6.0500000e+00   1.0000000e+00
   8.0000000e-01   6.1500000e+00   1.0000000e+00
   8.0000000e-01   6.2500000e+00   1.0000000e+00
   8.0000000e-01   6.3500000e+00   1.0000000e+00
   8.0000000e-01   6.4500000e+00   1.0000000e+00
   8.0000000e-01   6.5500000e+00   1.0000000e+00
   8.0000000e-01   6.6500000e+00   1.0000000e+00
   8.0000000e-01   6.7500000e+00   1.0000000e+00
   8.0000000e-01   6.8500000e+00   1.0000000e+00
   8.0000000e-01   6.9500000e+00   1.0000000e+00
   8.0000000e-01   7.0500000e+00   1.0000000e+00
   8.0000000e-01   7.1500000e+00   1.0000000e+00
   8.0000000e-01   7.2500000e+00   1.0000000e+00
   8.0000000e-01   7.3500000e+00   1.0000000e+00
   8.0000000e-01   7.4500000e+00   1.0000000e+00
   8.0000000e-01   7.5500000e+00   1.0000000e+00
   8.0000000e-01   7.6500000e+00   1.0000000e+00
   8.0000000e-01   7.7500000e+00   1.0000000e+00
   8.0000000e-01   7.8500000e+00   1.0000000e+00
   8.0000000e-01   7.9500000e+00   1.0000000e+00
   8.1000000e-01   5.0000000e-02   0.0000000e+00
   8.1000000e-01   1.5000000e-01   0.0000000e+00
   8.1000000e-01   2.5000000e-01   0.0000000e+00
   8.1000000e-01   3.5000000e-01   0.0000000e+00
   8.1000000e-01   4.5000000e-01   0.0000000e+00
   8.1000000e-01   5.5000000e-01   0.0000000e+00
   8.1000000e-01   6.5000000e-01   0.0000000e+00
   8.1000000e-01   7.5000000e-01   0.0000000e+00
   8.1000000e-01   8.5000000e-01   0.0000000e+00
   8.1000000e-01   9.5000000e-01   0.0000000e+00
   8.1000000e-01   1.0500000e+00   0.0000000e+00
   8.1000000e-01   1.1500000e+00   0.0000000e+00
   8.1000000e-01   1.2500000e+00   0.0000000e+00
   8.1000000e-01   1.3500000e+00   0.0000000e+00
   8.1000000e-01   1.4500000e+00   0.0000000e+00
   8.1000000e-01   1.5500000e+00   0.0000000e+00
   8.1000000e-01   1.6500000e+00   0.0000000e+00
   8.1000000e-01   1.7500000e+00   0.0000000e+00
   8.1000000e-01   1.8500000e+00   0.0000000e+00
   8.1000000e-01   1.9500000e+00   0.0000000e+00
   8.1000000e-01   2.0500000e+00   0.0000000e+00
   8.1000000e-01   2.1500000e+00   0.0000000e+00
   8.1000000e-01   2.2500000e+00   0.0000000e+00
   8.1000000e-01   2.3500000e+00   0.0000000e+00
   8.1000000e-01   2.4500000e+00   0.0000000e+00
   8.1000000e-01   2.5500000e+00   0.0000000e+00
   8.1000000e-01   2.6500000e+00   0.0000000e+00
   8.1000000e-01   2.7500000e+00   0.0000000e+00
   8.1000000e-01   2.8500000e+00   0.0000000e+00
   8.1000000e-01   2.9500000e+00   0.0000000e+00
   8.1000000e-01   3.0500000e+00   0.0000000e+00
   8.1000000e-01   3.1500000e+00   0.0000000e+00
   8.1000000e-01   3.2500000e+00   0.0000000e+00
   8.1000000e-01   3.3500000e+00   0.0000000e+00
   8.1000000e-01   3.4500000e+00   0.0000000e+00
   8.1000000e-01   3.5500000e+00   0.0000000e+00
   8.1000000e-01   3.6500000e+00   0.0000000e+00
   8.1000000e-01   3.7500000e+00   0.0000000e+00
   8.1000000e-01   3.8500000e+00   0.0000000e+00
   8.1000000e-01   3.9500000e+00   0.0000000e+00
   8.1000000e-01   4.0500000e+00   0.0000000e+00
   8.1000000e-01   4.1500000e+00   0.0000000e+00
   8.1000000e-01   4.2500000e+00   0.0000000e+00
   8.1000000e-01   4.3500000e+00   0.0000000e+00
   8.1000000e-01   4.4500000e+00   0.0000000e+00
   8.1000000e-01   4.5500000e+00   0.0000000e+00
   8.1000000e-01   4.6500000e+00   0.0000000e+00
   8.1000000e-01   4.7500000e+00   0.0000000e+00
   8.1000000e-01   4.8500000e+00   0.0000000e+00
   8.1000000e-01   4.9500000e+00   0.0000000e+00
   8.1000000e-01   5.0500000e+00   0.0000000e+00
   8.1000000e-01   5.1500000e+00   0.0000000e+00
   8.1000000e-01   5.2500000e+00   0.0000000e+00
   8.1000000e-01   5.3500000e+00   8.0000000e-02
   8.1000000e-01   5.4500000e+00   5.0000000e-01
   8.1000000e-01   5.5500000e+00   9.2000000e-01
   8.1000000e-01   5.6500000e+00   9.6000000e-01
   8.1000000e-01   5.7500000e+00   1.0000000e+00
   8.1000000e-01   5.8500000e+00   1.0000000e+00
   8.1000000e-01   5.9500000e+00   1.0000000e+00
   8.1000000e-01   6.0500000e+00   1.0000000e+00
   8.1000000e-01   6.1500000e+00   1.0000000e+00
   8.1000000e-01   6.2500000e+00   1.0000000e+00
   8.1000000e-01   6.3500000e+00   1.0000000e+00
   8.1000000e-01   6.4500000e+00   1.0000000e+00
   8.1000000e-01   6.5500000e+00   1.0000000e+00
   8.1000000e-01   6.6500000e+00   1.0000000e+00
   8.1000000e-01   6.7500000e+00   1.0000000e+00
   8.1000000e-01   6.8500000e+00   1.0000000e+00
   8.1000000e-01   6.9500000e+00   1.0000000e+00
   8.1000000e-01   7.0500000e+00   1.0000000e+00
   8.1000000e-01   7.1500000e+00   1.0000000e+00
   8.1000000e-01   7.2500000e+00   1.0000000e+00
   8.1000000e-01   7.3500000e+00   1.0000000e+00
   8.1000000e-01   7.4500000e+00   1.0000000e+00
   8.1000000e-01   7.5500000e+00   1.0000000e+00
   8.1000000e-01   7.6500000e+00   1.0000000e+00
   8.1000000e-01   7.7500000e+00   1.0000000e+00
   8.1000000e-01   7.8500000e+00   1.0000000e+00
   8.1000000e-01   7.9500000e+00   1.0000000e+00
   8.2000000e-01   5.0000000e-02   0.0000000e+00
   8.2000000e-01   1.5000000e-01   0.0000000e+00
   8.2000000e-01   2.5000000e-01   0.0000000e+00
   8.2000000e-01   3.5000000e-01   0.0000000e+00
   8.2000000e-01   4.5000000e-01   0.0000000e+00
   8.2000000e-01   5.5000000e-01   0.0000000e+00
   8.2000000e-01   6.5000000e-01   0.0000000e+00
   8.2000000e-01   7.5000000e-01   0.0000000e+00
   8.2000000e-01   8.5000000e-01   0.0000000e+00
   8.2000000e-01   9.5000000e-01   0.0000000e+00
   8.2000000e-01   1.0500000e+00   0.0000000e+00
   8.2000000e-01   1.1500000e+00   0.0000000e+00
   8.2000000e-01   1.2500000e+00   0.0000000e+00
   8.2000000e-01   1.3500000e+00   0.0000000e+00
   8.2000000e-01   1.4500000e+00   0.0000000e+00
   8.2000000e-01   1.5500000e+00   0.0000000e+00
   8.2000000e-01   1.6500000e+00   0.0000000e+00
   8.2000000e-01   1.7500000e+00   0.0000000e+00
   8.2000000e-01   1.8500000e+00   0.0000000e+00
   8.2000000e-01   1.9500000e+00   0.0000000e+00
   8.2000000e-01   2.0500000e+00   0.0000000e+00
   8.2000000e-01   2.1500000e+00   0.0000000e+00
   8.2000000e-01   2.2500000e+00   0.0000000e+00
   8.2000000e-01   2.3500000e+00   0.0000000e+00
   8.2000000e-01   2.4500000e+00   0.0000000e+00
   8.2000000e-01   2.5500000e+00   0.0000000e+00
   8.2000000e-01   2.6500000e+00   0.0000000e+00
   8.2000000e-01   2.7500000e+00   0.0000000e+00
   8.2000000e-01   2.8500000e+00   0.0000000e+00
   8.2000000e-01   2.9500000e+00   0.0000000e+00
   8.2000000e-01   3.0500000e+00   0.0000000e+00
   8.2000000e-01   3.1500000e+00   0.0000000e+00
   8.2000000e-01   3.2500000e+00   0.0000000e+00
   8.2000000e-01   3.3500000e+00   0.0000000e+00
   8.2000000e-01   3.4500000e+00   0.0000000e+00
   8.2000000e-01   3.5500000e+00   0.0000000e+00
   8.2000000e-01   3.6500000e+00   0.0000000e+00
   8.2000000e-01   3.7500000e+00   0.0000000e+00
   8.2000000e-01   3.8500000e+00   0.0000000e+00
   8.2000000e-01   3.9500000e+00   0.0000000e+00
   8.2000000e-01   4.0500000e+00   0.0000000e+00
   8.2000000e-01   4.1500000e+00   0.0000000e+00
   8.2000000e-01   4.2500000e+00   0.0000000e+00
   8.2000000e-01   4.3500000e+00   0.0000000e+00
   8.2000000e-01   4.4500000e+00   0.0000000e+00
   8.2000000e-01   4.5500000e+00   0.0000000e+00
   8.2000000e-01   4.6500000e+00   0.0000000e+00
   8.2000000e-01   4.7500000e+00   0.0000000e+00
   8.2000000e-01   4.8500000e+00   0.0000000e+00
   8.2000000e-01   4.9500000e+00   0.0000000e+00
   8.2000000e-01   5.0500000e+00   0.0000000e+00
   8.2000000e-01   5.1500000e+00   0.0000000e+00
   8.2000000e-01   5.2500000e+00   0.0000000e+00
   8.2000000e-01   5.3500000e+00   1.4000000e-01
   8.2000000e-01   5.4500000e+00   4.4000000e-01
   8.2000000e-01   5.5500000e+00   8.4000000e-01
   8.2000000e-01   5.6500000e+00   9.6000000e-01
   8.2000000e-01   5.7500000e+00   1.0000000e+00
   8.2000000e-01   5.8500000e+00   1.0000000e+00
   8.2000000e-01   5.9500000e+00   1.0000000e+00
   8.2000000e-01   6.0500000e+00   1.0000000e+00
   8.2000000e-01   6.1500000e+00   1.0000000e+00
   8.2000000e-01   6.2500000e+00   1.0000000e+00
   8.2000000e-01   6.3500000e+00   1.0000000e+00
   8.2000000e-01   6.4500000e+00   1.0000000e+00
   8.2000000e-01   6.5500000e+00   1.0000000e+00
   8.2000000e-01   6.6500000e+00   1.0000000e+00
   8.2000000e-01   6.7500000e+00   1.0000000e+00
   8.2000000e-01   6.8500000e+00   1.0000000e+00
   8.2000000e-01   6.9500000e+00   1.0000000e+00
   8.2000000e-01   7.0500000e+00   1.0000000e+00
   8.2000000e-01   7.1500000e+00   1.0000000e+00
   8.2000000e-01   7.2500000e+00   1.0000000e+00
   8.2000000e-01   7.3500000e+00   1.0000000e+00
   8.2000000e-01   7.4500000e+00   1.0000000e+00
   8.2000000e-01   7.5500000e+00   1.0000000e+00
   8.2000000e-01   7.6500000e+00   1.0000000e+00
   8.2000000e-01   7.7500000e+00   1.0000000e+00
   8.2000000e-01   7.8500000e+00   1.0000000e+00
   8.2000000e-01   7.9500000e+00   1.0000000e+00
   8.3000000e-01   5.0000000e-02   0.0000000e+00
   8.3000000e-01   1.5000000e-01   0.0000000e+00
   8.3000000e-01   2.5000000e-01   0.0000000e+00
   8.3000000e-01   3.5000000e-01   0.0000000e+00
   8.3000000e-01   4.5000000e-01   0.0000000e+00
   8.3000000e-01   5.5000000e-01   0.0000000e+00
   8.3000000e-01   6.5000000e-01   0.0000000e+00
   8.3000000e-01   7.5000000e-01   0.0000000e+00
   8.3000000e-01   8.5000000e-01   0.0000000e+00
   8.3000000e-01   9.5000000e-01   0.0000000e+00
   8.3000000e-01   1.0500000e+00   0.0000000e+00
   8.3000000e-01   1.1500000e+00   0.0000000e+00
   8.3000000e-01   1.2500000e+00   0.0000000e+00
   8.3000000e-01   1.3500000e+00   0.0000000e+00
   8.3000000e-01   1.4500000e+00   0.0000000e+00
   8.3000000e-01   1.5500000e+00   0.0000000e+00
   8.3000000e-01   1.6500000e+00   0.0000000e+00
   8.3000000e-01   1.7500000e+00   0.0000000e+00
   8.3000000e-01   1.8500000e+00   0.0000000e+00
   8.3000000e-01   1.9500000e+00   0.0000000e+00
   8.3000000e-01   2.0500000e+00   0.0000000e+00
   8.3000000e-01   2.1500000e+00   0.0000000e+00
   8.3000000e-01   2.2500000e+00   0.0000000e+00
   8.3000000e-01   2.3500000e+00   0.0000000e+00
   8.3000000e-01   2.4500000e+00   0.0000000e+00
   8.3000000e-01   2.5500000e+00   0.0000000e+00
   8.3000000e-01   2.6500000e+00   0.0000000e+00
   8.3000000e-01   2.7500000e+00   0.0000000e+00
   8.3000000e-01   2.8500000e+00   0.0000000e+00
   8.3000000e-01   2.9500000e+00   0.0000000e+00
   8.3000000e-01   3.0500000e+00   0.0000000e+00
   8.3000000e-01   3.1500000e+00   0.0000000e+00
   8.3000000e-01   3.2500000e+00   0.0000000e+00
   8.3000000e-01   3.3500000e+00   0.0000000e+00
   8.3000000e-01   3.4500000e+00   0.0000000e+00
   8.3000000e-01   3.5500000e+00   0.0000000e+00
   8.3000000e-01   3.6500000e+00   0.0000000e+00
   8.3000000e-01   3.7500000e+00   0.0000000e+00
   8.3000000e-01   3.8500000e+00   0.0000000e+00
   8.3000000e-01   3.9500000e+00   0.0000000e+00
   8.3000000e-01   4.0500000e+00   0.0000000e+00
   8.3000000e-01   4.1500000e+00   0.0000000e+00
   8.3000000e-01   4.2500000e+00   0.0000000e+00
   8.3000000e-01   4.3500000e+00   0.0000000e+00
   8.3000000e-01   4.4500000e+00   0.0000000e+00
   8.3000000e-01   4.5500000e+00   0.0000000e+00
   8.3000000e-01   4.6500000e+00   0.0000000e+00
   8.3000000e-01   4.7500000e+00   0.0000000e+00
   8.3000000e-01   4.8500000e+00   0.0000000e+00
   8.3000000e-01   4.9500000e+00   0.0000000e+00
   8.3000000e-01   5.0500000e+00   0.0000000e+00
   8.3000000e-01   5.1500000e+00   0.0000000e+00
   8.3000000e-01   5.2500000e+00   0.0000000e+00
   8.3000000e-01   5.3500000e+00   4.0000000e-02
   8.3000000e-01   5.4500000e+00   4.4000000e-01
   8.3000000e-01   5.5500000e+00   6.4000000e-01
   8.3000000e-01   5.6500000e+00   9.6000000e-01
   8.3000000e-01   5.7500000e+00   1.0000000e+00
   8.3000000e-01   5.8500000e+00   1.0000000e+00
   8.3000000e-01   5.9500000e+00   1.0000000e+00
   8.3000000e-01   6.0500000e+00   1.0000000e+00
   8.3000000e-01   6.1500000e+00   1.0000000e+00
   8.3000000e-01   6.2500000e+00   1.0000000e+00
   8.3000000e-01   6.3500000e+00   1.0000000e+00
   8.3000000e-01   6.4500000e+00   1.0000000e+00
   8.3000000e-01   6.5500000e+00   1.0000000e+00
   8.3000000e-01   6.6500000e+00   1.0000000e+00
   8.3000000e-01   6.7500000e+00   1.0000000e+00
   8.3000000e-01   6.8500000e+00   1.0000000e+00
   8.3000000e-01   6.9500000e+00   1.0000000e+00
   8.3000000e-01   7.0500000e+00   1.0000000e+00
   8.3000000e-01   7.1500000e+00   1.0000000e+00
   8.3000000e-01   7.2500000e+00   1.0000000e+00
   8.3000000e-01   7.3500000e+00   1.0000000e+00
   8.3000000e-01   7.4500000e+00   1.0000000e+00
   8.3000000e-01   7.5500000e+00   1.0000000e+00
   8.3000000e-01   7.6500000e+00   1.0000000e+00
   8.3000000e-01   7.7500000e+00   1.0000000e+00
   8.3000000e-01   7.8500000e+00   1.0000000e+00
   8.3000000e-01   7.9500000e+00   1.0000000e+00
   8.4000000e-01   5.0000000e-02   0.0000000e+00
   8.4000000e-01   1.5000000e-01   0.0000000e+00
   8.4000000e-01   2.5000000e-01   0.0000000e+00
   8.4000000e-01   3.5000000e-01   0.0000000e+00
   8.4000000e-01   4.5000000e-01   0.0000000e+00
   8.4000000e-01   5.5000000e-01   0.0000000e+00
   8.4000000e-01   6.5000000e-01   0.0000000e+00
   8.4000000e-01   7.5000000e-01   0.0000000e+00
   8.4000000e-01   8.5000000e-01   0.0000000e+00
   8.4000000e-01   9.5000000e-01   0.0000000e+00
   8.4000000e-01   1.0500000e+00   0.0000000e+00
   8.4000000e-01   1.1500000e+00   0.0000000e+00
   8.4000000e-01   1.2500000e+00   0.0000000e+00
   8.4000000e-01   1.3500000e+00   0.0000000e+00
   8.4000000e-01   1.4500000e+00   0.0000000e+00
   8.4000000e-01   1.5500000e+00   0.0000000e+00
   8.4000000e-01   1.6500000e+00   0.0000000e+00
   8.4000000e-01   1.7500000e+00   0.0000000e+00
   8.4000000e-01   1.8500000e+00   0.0000000e+00
   8.4000000e-01   1.9500000e+00   0.0000000e+00
   8.4000000e-01   2.0500000e+00   0.0000000e+00
   8.4000000e-01   2.1500000e+00   0.0000000e+00
   8.4000000e-01   2.2500000e+00   0.0000000e+00
   8.4000000e-01   2.3500000e+00   0.0000000e+00
   8.4000000e-01   2.4500000e+00   0.0000000e+00
   8.4000000e-01   2.5500000e+00   0.0000000e+00
   8.4000000e-01   2.6500000e+00   0.0000000e+00
   8.4000000e-01   2.7500000e+00   0.0000000e+00
   8.4000000e-01   2.8500000e+00   0.0000000e+00
   8.4000000e-01   2.9500000e+00   0.0000000e+00
   8.4000000e-01   3.0500000e+00   0.0000000e+00
   8.4000000e-01   3.1500000e+00   0.0000000e+00
   8.4000000e-01   3.2500000e+00   0.0000000e+00
   8.4000000e-01   3.3500000e+00   0.0000000e+00
   8.4000000e-01   3.4500000e+00   0.0000000e+00
   8.4000000e-01   3.5500000e+00   0.0000000e+00
   8.4000000e-01   3.6500000e+00   0.0000000e+00
   8.4000000e-01   3.7500000e+00   0.0000000e+00
   8.4000000e-01   3.8500000e+00   0.0000000e+00
   8.4000000e-01   3.9500000e+00   0.0000000e+00
   8.4000000e-01   4.0500000e+00   0.0000000e+00
   8.4000000e-01   4.1500000e+00   0.0000000e+00
   8.4000000e-01   4.2500000e+00   0.0000000e+00
   8.4000000e-01   4.3500000e+00   0.0000000e+00
   8.4000000e-01   4.4500000e+00   0.0000000e+00
   8.4000000e-01   4.5500000e+00   0.0000000e+00
   8.4000000e-01   4.6500000e+00   0.0000000e+00
   8.4000000e-01   4.7500000e+00   0.0000000e+00
   8.4000000e-01   4.8500000e+00   0.0000000e+00
   8.4000000e-01   4.9500000e+00   0.0000000e+00
   8.4000000e-01   5.0500000e+00   0.0000000e+00
   8.4000000e-01   5.1500000e+00   0.0000000e+00
   8.4000000e-01   5.2500000e+00   0.0000000e+00
   8.4000000e-01   5.3500000e+00   0.0000000e+00
   8.4000000e-01   5.4500000e+00   2.8000000e-01
   8.4000000e-01   5.5500000e+00   7.2000000e-01
   8.4000000e-01   5.6500000e+00   9.8000000e-01
   8.4000000e-01   5.7500000e+00   1.0000000e+00
   8.4000000e-01   5.8500000e+00   1.0000000e+00
   8.4000000e-01   5.9500000e+00   1.0000000e+00
   8.4000000e-01   6.0500000e+00   1.0000000e+00
   8.4000000e-01   6.1500000e+00   1.0000000e+00
   8.4000000e-01   6.2500000e+00   1.0000000e+00
   8.4000000e-01   6.3500000e+00   1.0000000e+00
   8.4000000e-01   6.4500000e+00   1.0000000e+00
   8.4000000e-01   6.5500000e+00   1.0000000e+00
   8.4000000e-01   6.6500000e+00   1.0000000e+00
   8.4000000e-01   6.7500000e+00   1.0000000e+00
   8.4000000e-01   6.8500000e+00   1.0000000e+00
   8.4000000e-01   6.9500000e+00   1.0000000e+00
   8.4000000e-01   7.0500000e+00   1.0000000e+00
   8.4000000e-01   7.1500000e+00   1.0000000e+00
   8.4000000e-01   7.2500000e+00   1.0000000e+00
   8.4000000e-01   7.3500000e+00   1.0000000e+00
   8.4000000e-01   7.4500000e+00   1.0000000e+00
   8.4000000e-01   7.5500000e+00   1.0000000e+00
   8.4000000e-01   7.6500000e+00   1.0000000e+00
   8.4000000e-01   7.7500000e+00   1.0000000e+00
   8.4000000e-01   7.8500000e+00   1.0000000e+00
   8.4000000e-01   7.9500000e+00   1.0000000e+00
   8.5000000e-01   5.0000000e-02   0.0000000e+00
   8.5000000e-01   1.5000000e-01   0.0000000e+00
   8.5000000e-01   2.5000000e-01   0.0000000e+00
   8.5000000e-01   3.5000000e-01   0.0000000e+00
   8.5000000e-01   4.5000000e-01   0.0000000e+00
   8.5000000e-01   5.5000000e-01   0.0000000e+00
   8.5000000e-01   6.5000000e-01   0.0000000e+00
   8.5000000e-01   7.5000000e-01   0.0000000e+00
   8.5000000e-01   8.5000000e-01   0.0000000e+00
   8.5000000e-01   9.5000000e-01   0.0000000e+00
   8.5000000e-01   1.0500000e+00   0.0000000e+00
   8.5000000e-01   1.1500000e+00   0.0000000e+00
   8.5000000e-01   1.2500000e+00   0.0000000e+00
   8.5000000e-01   1.3500000e+00   0.0000000e+00
   8.5000000e-01   1.4500000e+00   0.0000000e+00
   8.5000000e-01   1.5500000e+00   0.0000000e+00
   8.5000000e-01   1.6500000e+00   0.0000000e+00
   8.5000000e-01   1.7500000e+00   0.0000000e+00
   8.5000000e-01   1.8500000e+00   0.0000000e+00
   8.5000000e-01   1.9500000e+00   0.0000000e+00
   8.5000000e-01   2.0500000e+00   0.0000000e+00
   8.5000000e-01   2.1500000e+00   0.0000000e+00
   8.5000000e-01   2.2500000e+00   0.0000000e+00
   8.5000000e-01   2.3500000e+00   0.0000000e+00
   8.5000000e-01   2.4500000e+00   0.0000000e+00
   8.5000000e-01   2.5500000e+00   0.0000000e+00
   8.5000000e-01   2.6500000e+00   0.0000000e+00
   8.5000000e-01   2.7500000e+00   0.0000000e+00
   8.5000000e-01   2.8500000e+00   0.0000000e+00
   8.5000000e-01   2.9500000e+00   0.0000000e+00
   8.5000000e-01   3.0500000e+00   0.0000000e+00
   8.5000000e-01   3.1500000e+00   0.0000000e+00
   8.5000000e-01   3.2500000e+00   0.0000000e+00
   8.5000000e-01   3.3500000e+00   0.0000000e+00
   8.5000000e-01   3.4500000e+00   0.0000000e+00
   8.5000000e-01   3.5500000e+00   0.0000000e+00
   8.5000000e-01   3.6500000e+00   0.0000000e+00
   8.5000000e-01   3.7500000e+00   0.0000000e+00
   8.5000000e-01   3.8500000e+00   0.0000000e+00
   8.5000000e-01   3.9500000e+00   0.0000000e+00
   8.5000000e-01   4.0500000e+00   0.0000000e+00
   8.5000000e-01   4.1500000e+00   0.0000000e+00
   8.5000000e-01   4.2500000e+00   0.0000000e+00
   8.5000000e-01   4.3500000e+00   0.0000000e+00
   8.5000000e-01   4.4500000e+00   0.0000000e+00
   8.5000000e-01   4.5500000e+00   0.0000000e+00
   8.5000000e-01   4.6500000e+00   0.0000000e+00
   8.5000000e-01   4.7500000e+00   0.0000000e+00
   8.5000000e-01   4.8500000e+00   0.0000000e+00
   8.5000000e-01   4.9500000e+00   0.0000000e+00
   8.5000000e-01   5.0500000e+00   0.0000000e+00
   8.5000000e-01   5.1500000e+00   0.0000000e+00
   8.5000000e-01   5.2500000e+00   0.0000000e+00
   8.5000000e-01   5.3500000e+00   0.0000000e+00
   8.5000000e-01   5.4500000e+00   3.0000000e-01
   8.5000000e-01   5.5500000e+00   6.0000000e-01
   8.5000000e-01   5.6500000e+00   9.2000000e-01
   8.5000000e-01   5.7500000e+00   1.0000000e+00
   8.5000000e-01   5.8500000e+00   1.0000000e+00
   8.5000000e-01   5.9500000e+00   1.0000000e+00
   8.5000000e-01   6.0500000e+00   1.0000000e+00
   8.5000000e-01   6.1500000e+00   1.0000000e+00
   8.5000000e-01   6.2500000e+00   1.0000000e+00
   8.5000000e-01   6.3500000e+00   1.0000000e+00
   8.5000000e-01   6.4500000e+00   1.0000000e+00
   8.5000000e-01   6.5500000e+00   1.0000000e+00
   8.5000000e-01   6.6500000e+00   1.0000000e+00
   8.5000000e-01   6.7500000e+00   1.0000000e+00
   8.5000000e-01   6.8500000e+00   1.0000000e+00
   8.5000000e-01   6.9500000e+00   1.0000000e+00
   8.5000000e-01   7.0500000e+00   1.0000000e+00
   8.5000000e-01   7.1500000e+00   1.0000000e+00
   8.5000000e-01   7.2500000e+00   1.0000000e+00
   8.5000000e-01   7.3500000e+00   1.0000000e+00
   8.5000000e-01   7.4500000e+00   1.0000000e+00
   8.5000000e-01   7.5500000e+00   1.0000000e+00
   8.5000000e-01   7.6500000e+00   1.0000000e+00
   8.5000000e-01   7.7500000e+00   1.0000000e+00
   8.5000000e-01   7.8500000e+00   1.0000000e+00
   8.5000000e-01   7.9500000e+00   1.0000000e+00
   8.6000000e-01   5.0000000e-02   0.0000000e+00
   8.6000000e-01   1.5000000e-01   0.0000000e+00
   8.6000000e-01   2.5000000e-01   0.0000000e+00
   8.6000000e-01   3.5000000e-01   0.0000000e+00
   8.6000000e-01   4.5000000e-01   0.0000000e+00
   8.6000000e-01   5.5000000e-01   0.0000000e+00
   8.6000000e-01   6.5000000e-01   0.0000000e+00
   8.6000000e-01   7.5000000e-01   0.0000000e+00
   8.6000000e-01   8.5000000e-01   0.0000000e+00
   8.6000000e-01   9.5000000e-01   0.0000000e+00
   8.6000000e-01   1.0500000e+00   0.0000000e+00
   8.6000000e-01   1.1500000e+00   0.0000000e+00
   8.6000000e-01   1.2500000e+00   0.0000000e+00
   8.6000000e-01   1.3500000e+00   0.0000000e+00
   8.6000000e-01   1.4500000e+00   0.0000000e+00
   8.6000000e-01   1.5500000e+00   0.0000000e+00
   8.6000000e-01   1.6500000e+00   0.0000000e+00
   8.6000000e-01   1.7500000e+00   0.0000000e+00
   8.6000000e-01   1.8500000e+00   0.0000000e+00
   8.6000000e-01   1.9500000e+00   0.0000000e+00
   8.6000000e-01   2.0500000e+00   0.0000000e+00
   8.6000000e-01   2.1500000e+00   0.0000000e+00
   8.6000000e-01   2.2500000e+00   0.0000000e+00
   8.6000000e-01   2.3500000e+00   0.0000000e+00
   8.6000000e-01   2.4500000e+00   0.0000000e+00
   8.6000000e-01   2.5500000e+00   0.0000000e+00
   8.6000000e-01   2.6500000e+00   0.0000000e+00
   8.6000000e-01   2.7500000e+00   0.0000000e+00
   8.6000000e-01   2.8500000e+00   0.0000000e+00
   8.6000000e-01   2.9500000e+00   0.0000000e+00
   8.6000000e-01   3.0500000e+00   0.0000000e+00
   8.6000000e-01   3.1500000e+00   0.0000000e+00
   8.6000000e-01   3.2500000e+00   0.0000000e+00
   8.6000000e-01   3.3500000e+00   0.0000000e+00
   8.6000000e-01   3.4500000e+00   0.0000000e+00
   8.6000000e-01   3.5500000e+00   0.0000000e+00
   8.6000000e-01   3.6500000e+00   0.0000000e+00
   8.6000000e-01   3.7500000e+00   0.0000000e+00
   8.6000000e-01   3.8500000e+00   0.0000000e+00
   8.6000000e-01   3.9500000e+00   0.0000000e+00
   8.6000000e-01   4.0500000e+00   0.0000000e+00
   8.6000000e-01   4.1500000e+00   0.0000000e+00
   8.6000000e-01   4.2500000e+00   0.0000000e+00
   8.6000000e-01   4.3500000e+00   0.0000000e+00
   8.6000000e-01   4.4500000e+00   0.0000000e+00
   8.6000000e-01   4.5500000e+00   0.0000000e+00
   8.6000000e-01   4.6500000e+00   0.0000000e+00
   8.6000000e-01   4.7500000e+00   0.0000000e+00
   8.6000000e-01   4.8500000e+00   0.0000000e+00
   8.6000000e-01   4.9500000e+00   0.0000000e+00
   8.6000000e-01   5.0500000e+00   0.0000000e+00
   8.6000000e-01   5.1500000e+00   0.0000000e+00
   8.6000000e-01   5.2500000e+00   0.0000000e+00
   8.6000000e-01   5.3500000e+00   0.0000000e+00
   8.6000000e-01   5.4500000e+00   2.0000000e-01
   8.6000000e-01   5.5500000e+00   6.0000000e-01
   8.6000000e-01   5.6500000e+00   9.2000000e-01
   8.6000000e-01   5.7500000e+00   9.8000000e-01
   8.6000000e-01   5.8500000e+00   1.0000000e+00
   8.6000000e-01   5.9500000e+00   1.0000000e+00
   8.6000000e-01   6.0500000e+00   1.0000000e+00
   8.6000000e-01   6.1500000e+00   1.0000000e+00
   8.6000000e-01   6.2500000e+00   1.0000000e+00
   8.6000000e-01   6.3500000e+00   1.0000000e+00
   8.6000000e-01   6.4500000e+00   1.0000000e+00
   8.6000000e-01   6.5500000e+00   1.0000000e+00
   8.6000000e-01   6.6500000e+00   1.0000000e+00
   8.6000000e-01   6.7500000e+00   1.0000000e+00
   8.6000000e-01   6.8500000e+00   1.0000000e+00
   8.6000000e-01   6.9500000e+00   1.0000000e+00
   8.6000000e-01   7.0500000e+00   1.0000000e+00
   8.6000000e-01   7.1500000e+00   1.0000000e+00
   8.6000000e-01   7.2500000e+00   1.0000000e+00
   8.6000000e-01   7.3500000e+00   1.0000000e+00
   8.6000000e-01   7.4500000e+00   1.0000000e+00
   8.6000000e-01   7.5500000e+00   1.0000000e+00
   8.6000000e-01   7.6500000e+00   1.0000000e+00
   8.6000000e-01   7.7500000e+00   1.0000000e+00
   8.6000000e-01   7.8500000e+00   1.0000000e+00
   8.6000000e-01   7.9500000e+00   1.0000000e+00
   8.7000000e-01   5.0000000e-02   0.0000000e+00
   8.7000000e-01   1.5000000e-01   0.0000000e+00
   8.7000000e-01   2.5000000e-01   0.0000000e+00
   8.7000000e-01   3.5000000e-01   0.0000000e+00
   8.7000000e-01   4.5000000e-01   0.0000000e+00
   8.7000000e-01   5.5000000e-01   0.0000000e+00
   8.7000000e-01   6.5000000e-01   0.0000000e+00
   8.7000000e-01   7.5000000e-01   0.0000000e+00
   8.7000000e-01   8.5000000e-01   0.0000000e+00
   8.7000000e-01   9.5000000e-01   0.0000000e+00
   8.7000000e-01   1.0500000e+00   0.0000000e+00
   8.7000000e-01   1.1500000e+00   0.0000000e+00
   8.7000000e-01   1.2500000e+00   0.0000000e+00
   8.7000000e-01   1.3500000e+00   0.0000000e+00
   8.7000000e-01   1.4500000e+00   0.0000000e+00
   8.7000000e-01   1.5500000e+00   0.0000000e+00
   8.7000000e-01   1.6500000e+00   0.0000000e+00
   8.7000000e-01   1.7500000e+00   0.0000000e+00
   8.7000000e-01   1.8500000e+00   0.0000000e+00
   8.7000000e-01   1.9500000e+00   0.0000000e+00
   8.7000000e-01   2.0500000e+00   0.0000000e+00
   8.7000000e-01   2.1500000e+00   0.0000000e+00
   8.7000000e-01   2.2500000e+00   0.0000000e+00
   8.7000000e-01   2.3500000e+00   0.0000000e+00
   8.7000000e-01   2.4500000e+00   0.0000000e+00
   8.7000000e-01   2.5500000e+00   0.0000000e+00
   8.7000000e-01   2.6500000e+00   0.0000000e+00
   8.7000000e-01   2.7500000e+00   0.0000000e+00
   8.7000000e-01   2.8500000e+00   0.0000000e+00
   8.7000000e-01   2.9500000e+00   0.0000000e+00
   8.7000000e-01   3.0500000e+00   0.0000000e+00
   8.7000000e-01   3.1500000e+00   0.0000000e+00
   8.7000000e-01   3.2500000e+00   0.0000000e+00
   8.7000000e-01   3.3500000e+00   0.0000000e+00
   8.7000000e-01   3.4500000e+00   0.0000000e+00
   8.7000000e-01   3.5500000e+00   0.0000000e+00
   8.7000000e-01   3.6500000e+00   0.0000000e+00
   8.7000000e-01   3.7500000e+00   0.0000000e+00
   8.7000000e-01   3.8500000e+00   0.0000000e+00
   8.7000000e-01   3.9500000e+00   0.0000000e+00
   8.7000000e-01   4.0500000e+00   0.0000000e+00
   8.7000000e-01   4.1500000e+00   0.0000000e+00
   8.7000000e-01   4.2500000e+00   0.0000000e+00
   8.7000000e-01   4.3500000e+00   0.0000000e+00
   8.7000000e-01   4.4500000e+00   0.0000000e+00
   8.7000000e-01   4.5500000e+00   0.0000000e+00
   8.7000000e-01   4.6500000e+00   0.0000000e+00
   8.7000000e-01   4.7500000e+00   0.0000000e+00
   8.7000000e-01   4.8500000e+00   0.0000000e+00
   8.7000000e-01   4.9500000e+00   0.0000000e+00
   8.7000000e-01   5.0500000e+00   0.0000000e+00
   8.7000000e-01   5.1500000e+00   0.0000000e+00
   8.7000000e-01   5.2500000e+00   0.0000000e+00
   8.7000000e-01   5.3500000e+00   0.0000000e+00
   8.7000000e-01   5.4500000e+00   1.4000000e-01
   8.7000000e-01   5.5500000e+00   5.6000000e-01
   8.7000000e-01   5.6500000e+00   8.8000000e-01
   8.7000000e-01   5.7500000e+00   9.4000000e-01
   8.7000000e-01   5.8500000e+00   1.0000000e+00
   8.7000000e-01   5.9500000e+00   1.0000000e+00
   8.7000000e-01   6.0500000e+00   1.0000000e+00
   8.7000000e-01   6.1500000e+00   1.0000000e+00
   8.7000000e-01   6.2500000e+00   1.0000000e+00
   8.7000000e-01   6.3500000e+00   1.0000000e+00
   8.7000000e-01   6.4500000e+00   1.0000000e+00
   8.7000000e-01   6.5500000e+00   1.0000000e+00
   8.7000000e-01   6.6500000e+00   1.0000000e+00
   8.7000000e-01   6.7500000e+00   1.0000000e+00
   8.7000000e-01   6.8500000e+00   1.0000000e+00
   8.7000000e-01   6.9500000e+00   1.0000000e+00
   8.7000000e-01   7.0500000e+00   1.0000000e+00
   8.7000000e-01   7.1500000e+00   1.0000000e+00
   8.7000000e-01   7.2500000e+00   1.0000000e+00
   8.7000000e-01   7.3500000e+00   1.0000000e+00
   8.7000000e-01   7.4500000e+00   1.0000000e+00
   8.7000000e-01   7.5500000e+00   1.0000000e+00
   8.7000000e-01   7.6500000e+00   1.0000000e+00
   8.7000000e-01   7.7500000e+00   1.0000000e+00
   8.7000000e-01   7.8500000e+00   1.0000000e+00
   8.7000000e-01   7.9500000e+00   1.0000000e+00
   8.8000000e-01   5.0000000e-02   0.0000000e+00
   8.8000000e-01   1.5000000e-01   0.0000000e+00
   8.8000000e-01   2.5000000e-01   0.0000000e+00
   8.8000000e-01   3.5000000e-01   0.0000000e+00
   8.8000000e-01   4.5000000e-01   0.0000000e+00
   8.8000000e-01   5.5000000e-01   0.0000000e+00
   8.8000000e-01   6.5000000e-01   0.0000000e+00
   8.8000000e-01   7.5000000e-01   0.0000000e+00
   8.8000000e-01   8.5000000e-01   0.0000000e+00
   8.8000000e-01   9.5000000e-01   0.0000000e+00
   8.8000000e-01   1.0500000e+00   0.0000000e+00
   8.8000000e-01   1.1500000e+00   0.0000000e+00
   8.8000000e-01   1.2500000e+00   0.0000000e+00
   8.8000000e-01   1.3500000e+00   0.0000000e+00
   8.8000000e-01   1.4500000e+00   0.0000000e+00
   8.8000000e-01   1.5500000e+00   0.0000000e+00
   8.8000000e-01   1.6500000e+00   0.0000000e+00
   8.8000000e-01   1.7500000e+00   0.0000000e+00
   8.8000000e-01   1.8500000e+00   0.0000000e+00
   8.8000000e-01   1.9500000e+00   0.0000000e+00
   8.8000000e-01   2.0500000e+00   0.0000000e+00
   8.8000000e-01   2.1500000e+00   0.0000000e+00
   8.8000000e-01   2.2500000e+00   0.0000000e+00
   8.8000000e-01   2.3500000e+00   0.0000000e+00
   8.8000000e-01   2.4500000e+00   0.0000000e+00
   8.8000000e-01   2.5500000e+00   0.0000000e+00
   8.8000000e-01   2.6500000e+00   0.0000000e+00
   8.8000000e-01   2.7500000e+00   0.0000000e+00
   8.8000000e-01   2.8500000e+00   0.0000000e+00
   8.8000000e-01   2.9500000e+00   0.0000000e+00
   8.8000000e-01   3.0500000e+00   0.0000000e+00
   8.8000000e-01   3.1500000e+00   0.0000000e+00
   8.8000000e-01   3.2500000e+00   0.0000000e+00
   8.8000000e-01   3.3500000e+00   0.0000000e+00
   8.8000000e-01   3.4500000e+00   0.0000000e+00
   8.8000000e-01   3.5500000e+00   0.0000000e+00
   8.8000000e-01   3.6500000e+00   0.0000000e+00
   8.8000000e-01   3.7500000e+00   0.0000000e+00
   8.8000000e-01   3.8500000e+00   0.0000000e+00
   8.8000000e-01   3.9500000e+00   0.0000000e+00
   8.8000000e-01   4.0500000e+00   0.0000000e+00
   8.8000000e-01   4.1500000e+00   0.0000000e+00
   8.8000000e-01   4.2500000e+00   0.0000000e+00
   8.8000000e-01   4.3500000e+00   0.0000000e+00
   8.8000000e-01   4.4500000e+00   0.0000000e+00
   8.8000000e-01   4.5500000e+00   0.0000000e+00
   8.8000000e-01   4.6500000e+00   0.0000000e+00
   8.8000000e-01   4.7500000e+00   0.0000000e+00
   8.8000000e-01   4.8500000e+00   0.0000000e+00
   8.8000000e-01   4.9500000e+00   0.0000000e+00
   8.8000000e-01   5.0500000e+00   0.0000000e+00
   8.8000000e-01   5.1500000e+00   0.0000000e+00
   8.8000000e-01   5.2500000e+00   0.0000000e+00
   8.8000000e-01   5.3500000e+00   0.0000000e+00
   8.8000000e-01   5.4500000e+00   1.0000000e-01
   8.8000000e-01   5.5500000e+00   4.6000000e-01
   8.8000000e-01   5.6500000e+00   8.0000000e-01
   8.8000000e-01   5.7500000e+00   9.8000000e-01
   8.8000000e-01   5.8500000e+00   1.0000000e+00
   8.8000000e-01   5.9500000e+00   1.0000000e+00
   8.8000000e-01   6.0500000e+00   1.0000000e+00
   8.8000000e-01   6.1500000e+00   1.0000000e+00
   8.8000000e-01   6.2500000e+00   1.0000000e+00
   8.8000000e-01   6.3500000e+00   1.0000000e+00
   8.8000000e-01   6.4500000e+00   1.0000000e+00
   8.8000000e-01   6.5500000e+00   1.0000000e+00
   8.8000000e-01   6.6500000e+00   1.0000000e+00
   8.8000000e-01   6.7500000e+00   1.0000000e+00
   8.8000000e-01   6.8500000e+00   1.0000000e+00
   8.8000000e-01   6.9500000e+00   1.0000000e+00
   8.8000000e-01   7.0500000e+00   1.0000000e+00
   8.8000000e-01   7.1500000e+00   1.0000000e+00
   8.8000000e-01   7.2500000e+00   1.0000000e+00
   8.8000000e-01   7.3500000e+00   1.0000000e+00
   8.8000000e-01   7.4500000e+00   1.0000000e+00
   8.8000000e-01   7.5500000e+00   1.0000000e+00
   8.8000000e-01   7.6500000e+00   1.0000000e+00
   8.8000000e-01   7.7500000e+00   1.0000000e+00
   8.8000000e-01   7.8500000e+00   1.0000000e+00
   8.8000000e-01   7.9500000e+00   1.0000000e+00
   8.9000000e-01   5.0000000e-02   0.0000000e+00
   8.9000000e-01   1.5000000e-01   0.0000000e+00
   8.9000000e-01   2.5000000e-01   0.0000000e+00
   8.9000000e-01   3.5000000e-01   0.0000000e+00
   8.9000000e-01   4.5000000e-01   0.0000000e+00
   8.9000000e-01   5.5000000e-01   0.0000000e+00
   8.9000000e-01   6.5000000e-01   0.0000000e+00
   8.9000000e-01   7.5000000e-01   0.0000000e+00
   8.9000000e-01   8.5000000e-01   0.0000000e+00
   8.9000000e-01   9.5000000e-01   0.0000000e+00
   8.9000000e-01   1.0500000e+00   0.0000000e+00
   8.9000000e-01   1.1500000e+00   0.0000000e+00
   8.9000000e-01   1.2500000e+00   0.0000000e+00
   8.9000000e-01   1.3500000e+00   0.0000000e+00
   8.9000000e-01   1.4500000e+00   0.0000000e+00
   8.9000000e-01   1.5500000e+00   0.0000000e+00
   8.9000000e-01   1.6500000e+00   0.0000000e+00
   8.9000000e-01   1.7500000e+00   0.0000000e+00
   8.9000000e-01   1.8500000e+00   0.0000000e+00
   8.9000000e-01   1.9500000e+00   0.0000000e+00
   8.9000000e-01   2.0500000e+00   0.0000000e+00
   8.9000000e-01   2.1500000e+00   0.0000000e+00
   8.9000000e-01   2.2500000e+00   0.0000000e+00
   8.9000000e-01   2.3500000e+00   0.0000000e+00
   8.9000000e-01   2.4500000e+00   0.0000000e+00
   8.9000000e-01   2.5500000e+00   0.0000000e+00
   8.9000000e-01   2.6500000e+00   0.0000000e+00
   8.9000000e-01   2.7500000e+00   0.0000000e+00
   8.9000000e-01   2.8500000e+00   0.0000000e+00
   8.9000000e-01   2.9500000e+00   0.0000000e+00
   8.9000000e-01   3.0500000e+00   0.0000000e+00
   8.9000000e-01   3.1500000e+00   0.0000000e+00
   8.9000000e-01   3.2500000e+00   0.0000000e+00
   8.9000000e-01   3.3500000e+00   0.0000000e+00
   8.9000000e-01   3.4500000e+00   0.0000000e+00
   8.9000000e-01   3.5500000e+00   0.0000000e+00
   8.9000000e-01   3.6500000e+00   0.0000000e+00
   8.9000000e-01   3.7500000e+00   0.0000000e+00
   8.9000000e-01   3.8500000e+00   0.0000000e+00
   8.9000000e-01   3.9500000e+00   0.0000000e+00
   8.9000000e-01   4.0500000e+00   0.0000000e+00
   8.9000000e-01   4.1500000e+00   0.0000000e+00
   8.9000000e-01   4.2500000e+00   0.0000000e+00
   8.9000000e-01   4.3500000e+00   0.0000000e+00
   8.9000000e-01   4.4500000e+00   0.0000000e+00
   8.9000000e-01   4.5500000e+00   0.0000000e+00
   8.9000000e-01   4.6500000e+00   0.0000000e+00
   8.9000000e-01   4.7500000e+00   0.0000000e+00
   8.9000000e-01   4.8500000e+00   0.0000000e+00
   8.9000000e-01   4.9500000e+00   0.0000000e+00
   8.9000000e-01   5.0500000e+00   0.0000000e+00
   8.9000000e-01   5.1500000e+00   0.0000000e+00
   8.9000000e-01   5.2500000e+00   0.0000000e+00
   8.9000000e-01   5.3500000e+00   0.0000000e+00
   8.9000000e-01   5.4500000e+00   1.2000000e-01
   8.9000000e-01   5.5500000e+00   3.4000000e-01
   8.9000000e-01   5.6500000e+00   7.4000000e-01
   8.9000000e-01   5.7500000e+00   9.6000000e-01
   8.9000000e-01   5.8500000e+00   1.0000000e+00
   8.9000000e-01   5.9500000e+00   1.0000000e+00
   8.9000000e-01   6.0500000e+00   1.0000000e+00
   8.9000000e-01   6.1500000e+00   1.0000000e+00
   8.9000000e-01   6.2500000e+00   1.0000000e+00
   8.9000000e-01   6.3500000e+00   1.0000000e+00
   8.9000000e-01   6.4500000e+00   1.0000000e+00
   8.9000000e-01   6.5500000e+00   1.0000000e+00
   8.9000000e-01   6.6500000e+00   1.0000000e+00
   8.9000000e-01   6.7500000e+00   1.0000000e+00
   8.9000000e-01   6.8500000e+00   1.0000000e+00
   8.9000000e-01   6.9500000e+00   1.0000000e+00
   8.9000000e-01   7.0500000e+00   1.0000000e+00
   8.9000000e-01   7.1500000e+00   1.0000000e+00
   8.9000000e-01   7.2500000e+00   1.0000000e+00
   8.9000000e-01   7.3500000e+00   1.0000000e+00
   8.9000000e-01   7.4500000e+00   1.0000000e+00
   8.9000000e-01   7.5500000e+00   1.0000000e+00
   8.9000000e-01   7.6500000e+00   1.0000000e+00
   8.9000000e-01   7.7500000e+00   1.0000000e+00
   8.9000000e-01   7.8500000e+00   1.0000000e+00
   8.9000000e-01   7.9500000e+00   1.0000000e+00
   9.0000000e-01   5.0000000e-02   0.0000000e+00
   9.0000000e-01   1.5000000e-01   0.0000000e+00
   9.0000000e-01   2.5000000e-01   0.0000000e+00
   9.0000000e-01   3.5000000e-01   0.0000000e+00
   9.0000000e-01   4.5000000e-01   0.0000000e+00
   9.0000000e-01   5.5000000e-01   0.0000000e+00
   9.0000000e-01   6.5000000e-01   0.0000000e+00
   9.0000000e-01   7.5000000e-01   0.0000000e+00
   9.0000000e-01   8.5000000e-01   0.0000000e+00
   9.0000000e-01   9.5000000e-01   0.0000000e+00
   9.0000000e-01   1.0500000e+00   0.0000000e+00
   9.0000000e-01   1.1500000e+00   0.0000000e+00
   9.0000000e-01   1.2500000e+00   0.0000000e+00
   9.0000000e-01   1.3500000e+00   0.0000000e+00
   9.0000000e-01   1.4500000e+00   0.0000000e+00
   9.0000000e-01   1.5500000e+00   0.0000000e+00
   9.0000000e-01   1.6500000e+00   0.0000000e+00
   9.0000000e-01   1.7500000e+00   0.0000000e+00
   9.0000000e-01   1.8500000e+00   0.0000000e+00
   9.0000000e-01   1.9500000e+00   0.0000000e+00
   9.0000000e-01   2.0500000e+00   0.0000000e+00
   9.0000000e-01   2.1500000e+00   0.0000000e+00
   9.0000000e-01   2.2500000e+00   0.0000000e+00
   9.0000000e-01   2.3500000e+00   0.0000000e+00
   9.0000000e-01   2.4500000e+00   0.0000000e+00
   9.0000000e-01   2.5500000e+00   0.0000000e+00
   9.0000000e-01   2.6500000e+00   0.0000000e+00
   9.0000000e-01   2.7500000e+00   0.0000000e+00
   9.0000000e-01   2.8500000e+00   0.0000000e+00
   9.0000000e-01   2.9500000e+00   0.0000000e+00
   9.0000000e-01   3.0500000e+00   0.0000000e+00
   9.0000000e-01   3.1500000e+00   0.0000000e+00
   9.0000000e-01   3.2500000e+00   0.0000000e+00
   9.0000000e-01   3.3500000e+00   0.0000000e+00
   9.0000000e-01   3.4500000e+00   0.0000000e+00
   9.0000000e-01   3.5500000e+00   0.0000000e+00
   9.0000000e-01   3.6500000e+00   0.0000000e+00
   9.0000000e-01   3.7500000e+00   0.0000000e+00
   9.0000000e-01   3.8500000e+00   0.0000000e+00
   9.0000000e-01   3.9500000e+00   0.0000000e+00
   9.0000000e-01   4.0500000e+00   0.0000000e+00
   9.0000000e-01   4.1500000e+00   0.0000000e+00
   9.0000000e-01   4.2500000e+00   0.0000000e+00
   9.0000000e-01   4.3500000e+00   0.0000000e+00
   9.0000000e-01   4.4500000e+00   0.0000000e+00
   9.0000000e-01   4.5500000e+00   0.0000000e+00
   9.0000000e-01   4.6500000e+00   0.0000000e+00
   9.0000000e-01   4.7500000e+00   0.0000000e+00
   9.0000000e-01   4.8500000e+00   0.0000000e+00
   9.0000000e-01   4.9500000e+00   0.0000000e+00
   9.0000000e-01   5.0500000e+00   0.0000000e+00
   9.0000000e-01   5.1500000e+00   0.0000000e+00
   9.0000000e-01   5.2500000e+00   0.0000000e+00
   9.0000000e-01   5.3500000e+00   0.0000000e+00
   9.0000000e-01   5.4500000e+00   2.0000000e-02
   9.0000000e-01   5.5500000e+00   3.2000000e-01
   9.0000000e-01   5.6500000e+00   6.6000000e-01
   9.0000000e-01   5.7500000e+00   9.4000000e-01
   9.0000000e-01   5.8500000e+00   1.0000000e+00
   9.0000000e-01   5.9500000e+00   1.0000000e+00
   9.0000000e-01   6.0500000e+00   1.0000000e+00
   9.0000000e-01   6.1500000e+00   1.0000000e+00
   9.0000000e-01   6.2500000e+00   1.0000000e+00
   9.0000000e-01   6.3500000e+00   1.0000000e+00
   9.0000000e-01   6.4500000e+00   1.0000000e+00
   9.0000000e-01   6.5500000e+00   1.0000000e+00
   9.0000000e-01   6.6500000e+00   1.0000000e+00
   9.0000000e-01   6.7500000e+00   1.0000000e+00
   9.0000000e-01   6.8500000e+00   1.0000000e+00
   9.0000000e-01   6.9500000e+00   1.0000000e+00
   9.0000000e-01   7.0500000e+00   1.0000000e+00
   9.0000000e-01   7.1500000e+00   1.0000000e+00
   9.0000000e-01   7.2500000e+00   1.0000000e+00
   9.0000000e-01   7.3500000e+00   1.0000000e+00
   9.0000000e-01   7.4500000e+00   1.0000000e+00
   9.0000000e-01   7.5500000e+00   1.0000000e+00
   9.0000000e-01   7.6500000e+00   1.0000000e+00
   9.0000000e-01   7.7500000e+00   1.0000000e+00
   9.0000000e-01   7.8500000e+00   1.0000000e+00
   9.0000000e-01   7.9500000e+00   1.0000000e+00
   9.1000000e-01   5.0000000e-02   0.0000000e+00
   9.1000000e-01   1.5000000e-01   0.0000000e+00
   9.1000000e-01   2.5000000e-01   0.0000000e+00
   9.1000000e-01   3.5000000e-01   0.0000000e+00
   9.1000000e-01   4.5000000e-01   0.0000000e+00
   9.1000000e-01   5.5000000e-01   0.0000000e+00
   9.1000000e-01   6.5000000e-01   0.0000000e+00
   9.1000000e-01   7.5000000e-01   0.0000000e+00
   9.1000000e-01   8.5000000e-01   0.0000000e+00
   9.1000000e-01   9.5000000e-01   0.0000000e+00
   9.1000000e-01   1.0500000e+00   0.0000000e+00
   9.1000000e-01   1.1500000e+00   0.0000000e+00
   9.1000000e-01   1.2500000e+00   0.0000000e+00
   9.1000000e-01   1.3500000e+00   0.0000000e+00
   9.1000000e-01   1.4500000e+00   0.0000000e+00
   9.1000000e-01   1.5500000e+00   0.0000000e+00
   9.1000000e-01   1.6500000e+00   0.0000000e+00
   9.1000000e-01   1.7500000e+00   0.0000000e+00
   9.1000000e-01   1.8500000e+00   0.0000000e+00
   9.1000000e-01   1.9500000e+00   0.0000000e+00
   9.1000000e-01   2.0500000e+00   0.0000000e+00
   9.1000000e-01   2.1500000e+00   0.0000000e+00
   9.1000000e-01   2.2500000e+00   0.0000000e+00
   9.1000000e-01   2.3500000e+00   0.0000000e+00
   9.1000000e-01   2.4500000e+00   0.0000000e+00
   9.1000000e-01   2.5500000e+00   0.0000000e+00
   9.1000000e-01   2.6500000e+00   0.0000000e+00
   9.1000000e-01   2.7500000e+00   0.0000000e+00
   9.1000000e-01   2.8500000e+00   0.0000000e+00
   9.1000000e-01   2.9500000e+00   0.0000000e+00
   9.1000000e-01   3.0500000e+00   0.0000000e+00
   9.1000000e-01   3.1500000e+00   0.0000000e+00
   9.1000000e-01   3.2500000e+00   0.0000000e+00
   9.1000000e-01   3.3500000e+00   0.0000000e+00
   9.1000000e-01   3.4500000e+00   0.0000000e+00
   9.1000000e-01   3.5500000e+00   0.0000000e+00
   9.1000000e-01   3.6500000e+00   0.0000000e+00
   9.1000000e-01   3.7500000e+00   0.0000000e+00
   9.1000000e-01   3.8500000e+00   0.0000000e+00
   9.1000000e-01   3.9500000e+00   0.0000000e+00
   9.1000000e-01   4.0500000e+00   0.0000000e+00
   9.1000000e-01   4.1500000e+00   0.0000000e+00
   9.1000000e-01   4.2500000e+00   0.0000000e+00
   9.1000000e-01   4.3500000e+00   0.0000000e+00
   9.1000000e-01   4.4500000e+00   0.0000000e+00
   9.1000000e-01   4.5500000e+00   0.0000000e+00
   9.1000000e-01   4.6500000e+00   0.0000000e+00
   9.1000000e-01   4.7500000e+00   0.0000000e+00
   9.1000000e-01   4.8500000e+00   0.0000000e+00
   9.1000000e-01   4.9500000e+00   0.0000000e+00
   9.1000000e-01   5.0500000e+00   0.0000000e+00
   9.1000000e-01   5.1500000e+00   0.0000000e+00
   9.1000000e-01   5.2500000e+00   0.0000000e+00
   9.1000000e-01   5.3500000e+00   0.0000000e+00
   9.1000000e-01   5.4500000e+00   0.0000000e+00
   9.1000000e-01   5.5500000e+00   2.8000000e-01
   9.1000000e-01   5.6500000e+00   7.2000000e-01
   9.1000000e-01   5.7500000e+00   9.4000000e-01
   9.1000000e-01   5.8500000e+00   1.0000000e+00
   9.1000000e-01   5.9500000e+00   1.0000000e+00
   9.1000000e-01   6.0500000e+00   1.0000000e+00
   9.1000000e-01   6.1500000e+00   1.0000000e+00
   9.1000000e-01   6.2500000e+00   1.0000000e+00
   9.1000000e-01   6.3500000e+00   1.0000000e+00
   9.1000000e-01   6.4500000e+00   1.0000000e+00
   9.1000000e-01   6.5500000e+00   1.0000000e+00
   9.1000000e-01   6.6500000e+00   1.0000000e+00
   9.1000000e-01   6.7500000e+00   1.0000000e+00
   9.1000000e-01   6.8500000e+00   1.0000000e+00
   9.1000000e-01   6.9500000e+00   1.0000000e+00
   9.1000000e-01   7.0500000e+00   1.0000000e+00
   9.1000000e-01   7.1500000e+00   1.0000000e+00
   9.1000000e-01   7.2500000e+00   1.0000000e+00
   9.1000000e-01   7.3500000e+00   1.0000000e+00
   9.1000000e-01   7.4500000e+00   1.0000000e+00
   9.1000000e-01   7.5500000e+00   1.0000000e+00
   9.1000000e-01   7.6500000e+00   1.0000000e+00
   9.1000000e-01   7.7500000e+00   1.0000000e+00
   9.1000000e-01   7.8500000e+00   1.0000000e+00
   9.1000000e-01   7.9500000e+00   1.0000000e+00
   9.2000000e-01   5.0000000e-02   0.0000000e+00
   9.2000000e-01   1.5000000e-01   0.0000000e+00
   9.2000000e-01   2.5000000e-01   0.0000000e+00
   9.2000000e-01   3.5000000e-01   0.0000000e+00
   9.2000000e-01   4.5000000e-01   0.0000000e+00
   9.2000000e-01   5.5000000e-01   0.0000000e+00
   9.2000000e-01   6.5000000e-01   0.0000000e+00
   9.2000000e-01   7.5000000e-01   0.0000000e+00
   9.2000000e-01   8.5000000e-01   0.0000000e+00
   9.2000000e-01   9.5000000e-01   0.0000000e+00
   9.2000000e-01   1.0500000e+00   0.0000000e+00
   9.2000000e-01   1.1500000e+00   0.0000000e+00
   9.2000000e-01   1.2500000e+00   0.0000000e+00
   9.2000000e-01   1.3500000e+00   0.0000000e+00
   9.2000000e-01   1.4500000e+00   0.0000000e+00
   9.2000000e-01   1.5500000e+00   0.0000000e+00
   9.2000000e-01   1.6500000e+00   0.0000000e+00
   9.2000000e-01   1.7500000e+00   0.0000000e+00
   9.2000000e-01   1.8500000e+00   0.0000000e+00
   9.2000000e-01   1.9500000e+00   0.0000000e+00
   9.2000000e-01   2.0500000e+00   0.0000000e+00
   9.2000000e-01   2.1500000e+00   0.0000000e+00
   9.2000000e-01   2.2500000e+00   0.0000000e+00
   9.2000000e-01   2.3500000e+00   0.0000000e+00
   9.2000000e-01   2.4500000e+00   0.0000000e+00
   9.2000000e-01   2.5500000e+00   0.0000000e+00
   9.2000000e-01   2.6500000e+00   0.0000000e+00
   9.2000000e-01   2.7500000e+00   0.0000000e+00
   9.2000000e-01   2.8500000e+00   0.0000000e+00
   9.2000000e-01   2.9500000e+00   0.0000000e+00
   9.2000000e-01   3.0500000e+00   0.0000000e+00
   9.2000000e-01   3.1500000e+00   0.0000000e+00
   9.2000000e-01   3.2500000e+00   0.0000000e+00
   9.2000000e-01   3.3500000e+00   0.0000000e+00
   9.2000000e-01   3.4500000e+00   0.0000000e+00
   9.2000000e-01   3.5500000e+00   0.0000000e+00
   9.2000000e-01   3.6500000e+00   0.0000000e+00
   9.2000000e-01   3.7500000e+00   0.0000000e+00
   9.2000000e-01   3.8500000e+00   0.0000000e+00
   9.2000000e-01   3.9500000e+00   0.0000000e+00
   9.2000000e-01   4.0500000e+00   0.0000000e+00
   9.2000000e-01   4.1500000e+00   0.0000000e+00
   9.2000000e-01   4.2500000e+00   0.0000000e+00
   9.2000000e-01   4.3500000e+00   0.0000000e+00
   9.2000000e-01   4.4500000e+00   0.0000000e+00
   9.2000000e-01   4.5500000e+00   0.0000000e+00
   9.2000000e-01   4.6500000e+00   0.0000000e+00
   9.2000000e-01   4.7500000e+00   0.0000000e+00
   9.2000000e-01   4.8500000e+00   0.0000000e+00
   9.2000000e-01   4.9500000e+00   0.0000000e+00
   9.2000000e-01   5.0500000e+00   0.0000000e+00
   9.2000000e-01   5.1500000e+00   0.0000000e+00
   9.2000000e-01   5.2500000e+00   0.0000000e+00
   9.2000000e-01   5.3500000e+00   0.0000000e+00
   9.2000000e-01   5.4500000e+00   0.0000000e+00
   9.2000000e-01   5.5500000e+00   2.6000000e-01
   9.2000000e-01   5.6500000e+00   5.8000000e-01
   9.2000000e-01   5.7500000e+00   9.2000000e-01
   9.2000000e-01   5.8500000e+00   1.0000000e+00
   9.2000000e-01   5.9500000e+00   1.0000000e+00
   9.2000000e-01   6.0500000e+00   1.0000000e+00
   9.2000000e-01   6.1500000e+00   1.0000000e+00
   9.2000000e-01   6.2500000e+00   1.0000000e+00
   9.2000000e-01   6.3500000e+00   1.0000000e+00
   9.2000000e-01   6.4500000e+00   1.0000000e+00
   9.2000000e-01   6.5500000e+00   1.0000000e+00
   9.2000000e-01   6.6500000e+00   1.0000000e+00
   9.2000000e-01   6.7500000e+00   1.0000000e+00
   9.2000000e-01   6.8500000e+00   1.0000000e+00
   9.2000000e-01   6.9500000e+00   1.0000000e+00
   9.2000000e-01   7.0500000e+00   1.0000000e+00
   9.2000000e-01   7.1500000e+00   1.0000000e+00
   9.2000000e-01   7.2500000e+00   1.0000000e+00
   9.2000000e-01   7.3500000e+00   1.0000000e+00
   9.2000000e-01   7.4500000e+00   1.0000000e+00
   9.2000000e-01   7.5500000e+00   1.0000000e+00
   9.2000000e-01   7.6500000e+00   1.0000000e+00
   9.2000000e-01   7.7500000e+00   1.0000000e+00
   9.2000000e-01   7.8500000e+00   1.0000000e+00
   9.2000000e-01   7.9500000e+00   1.0000000e+00
   9.3000000e-01   5.0000000e-02   0.0000000e+00
   9.3000000e-01   1.5000000e-01   0.0000000e+00
   9.3000000e-01   2.5000000e-01   0.0000000e+00
   9.3000000e-01   3.5000000e-01   0.0000000e+00
   9.3000000e-01   4.5000000e-01   0.0000000e+00
   9.3000000e-01   5.5000000e-01   0.0000000e+00
   9.3000000e-01   6.5000000e-01   0.0000000e+00
   9.3000000e-01   7.5000000e-01   0.0000000e+00
   9.3000000e-01   8.5000000e-01   0.0000000e+00
   9.3000000e-01   9.5000000e-01   0.0000000e+00
   9.3000000e-01   1.0500000e+00   0.0000000e+00
   9.3000000e-01   1.1500000e+00   0.0000000e+00
   9.3000000e-01   1.2500000e+00   0.0000000e+00
   9.3000000e-01   1.3500000e+00   0.0000000e+00
   9.3000000e-01   1.4500000e+00   0.0000000e+00
   9.3000000e-01   1.5500000e+00   0.0000000e+00
   9.3000000e-01   1.6500000e+00   0.0000000e+00
   9.3000000e-01   1.7500000e+00   0.0000000e+00
   9.3000000e-01   1.8500000e+00   0.0000000e+00
   9.3000000e-01   1.9500000e+00   0.0000000e+00
   9.3000000e-01   2.0500000e+00   0.0000000e+00
   9.3000000e-01   2.1500000e+00   0.0000000e+00
   9.3000000e-01   2.2500000e+00   0.0000000e+00
   9.3000000e-01   2.3500000e+00   0.0000000e+00
   9.3000000e-01   2.4500000e+00   0.0000000e+00
   9.3000000e-01   2.5500000e+00   0.0000000e+00
   9.3000000e-01   2.6500000e+00   0.0000000e+00
   9.3000000e-01   2.7500000e+00   0.0000000e+00
   9.3000000e-01   2.8500000e+00   0.0000000e+00
   9.3000000e-01   2.9500000e+00   0.0000000e+00
   9.3000000e-01   3.0500000e+00   0.0000000e+00
   9.3000000e-01   3.1500000e+00   0.0000000e+00
   9.3000000e-01   3.2500000e+00   0.0000000e+00
   9.3000000e-01   3.3500000e+00   0.0000000e+00
   9.3000000e-01   3.4500000e+00   0.0000000e+00
   9.3000000e-01   3.5500000e+00   0.0000000e+00
   9.3000000e-01   3.6500000e+00   0.0000000e+00
   9.3000000e-01   3.7500000e+00   0.0000000e+00
   9.3000000e-01   3.8500000e+00   0.0000000e+00
   9.3000000e-01   3.9500000e+00   0.0000000e+00
   9.3000000e-01   4.0500000e+00   0.0000000e+00
   9.3000000e-01   4.1500000e+00   0.0000000e+00
   9.3000000e-01   4.2500000e+00   0.0000000e+00
   9.3000000e-01   4.3500000e+00   0.0000000e+00
   9.3000000e-01   4.4500000e+00   0.0000000e+00
   9.3000000e-01   4.5500000e+00   0.0000000e+00
   9.3000000e-01   4.6500000e+00   0.0000000e+00
   9.3000000e-01   4.7500000e+00   0.0000000e+00
   9.3000000e-01   4.8500000e+00   0.0000000e+00
   9.3000000e-01   4.9500000e+00   0.0000000e+00
   9.3000000e-01   5.0500000e+00   0.0000000e+00
   9.3000000e-01   5.1500000e+00   0.0000000e+00
   9.3000000e-01   5.2500000e+00   0.0000000e+00
   9.3000000e-01   5.3500000e+00   0.0000000e+00
   9.3000000e-01   5.4500000e+00   0.0000000e+00
   9.3000000e-01   5.5500000e+00   2.8000000e-01
   9.3000000e-01   5.6500000e+00   6.6000000e-01
   9.3000000e-01   5.7500000e+00   9.0000000e-01
   9.3000000e-01   5.8500000e+00   1.0000000e+00
   9.3000000e-01   5.9500000e+00   1.0000000e+00
   9.3000000e-01   6.0500000e+00   1.0000000e+00
   9.3000000e-01   6.1500000e+00   1.0000000e+00
   9.3000000e-01   6.2500000e+00   1.0000000e+00
   9.3000000e-01   6.3500000e+00   1.0000000e+00
   9.3000000e-01   6.4500000e+00   1.0000000e+00
   9.3000000e-01   6.5500000e+00   1.0000000e+00
   9.3000000e-01   6.6500000e+00   1.0000000e+00
   9.3000000e-01   6.7500000e+00   1.0000000e+00
   9.3000000e-01   6.8500000e+00   1.0000000e+00
   9.3000000e-01   6.9500000e+00   1.0000000e+00
   9.3000000e-01   7.0500000e+00   1.0000000e+00
   9.3000000e-01   7.1500000e+00   1.0000000e+00
   9.3000000e-01   7.2500000e+00   1.0000000e+00
   9.3000000e-01   7.3500000e+00   1.0000000e+00
   9.3000000e-01   7.4500000e+00   1.0000000e+00
   9.3000000e-01   7.5500000e+00   1.0000000e+00
   9.3000000e-01   7.6500000e+00   1.0000000e+00
   9.3000000e-01   7.7500000e+00   1.0000000e+00
   9.3000000e-01   7.8500000e+00   1.0000000e+00
   9.3000000e-01   7.9500000e+00   1.0000000e+00
   9.4000000e-01   5.0000000e-02   0.0000000e+00
   9.4000000e-01   1.5000000e-01   0.0000000e+00
   9.4000000e-01   2.5000000e-01   0.0000000e+00
   9.4000000e-01   3.5000000e-01   0.0000000e+00
   9.4000000e-01   4.5000000e-01   0.0000000e+00
   9.4000000e-01   5.5000000e-01   0.0000000e+00
   9.4000000e-01   6.5000000e-01   0.0000000e+00
   9.4000000e-01   7.5000000e-01   0.0000000e+00
   9.4000000e-01   8.5000000e-01   0.0000000e+00
   9.4000000e-01   9.5000000e-01   0.0000000e+00
   9.4000000e-01   1.0500000e+00   0.0000000e+00
   9.4000000e-01   1.1500000e+00   0.0000000e+00
   9.4000000e-01   1.2500000e+00   0.0000000e+00
   9.4000000e-01   1.3500000e+00   0.0000000e+00
   9.4000000e-01   1.4500000e+00   0.0000000e+00
   9.4000000e-01   1.5500000e+00   0.0000000e+00
   9.4000000e-01   1.6500000e+00   0.0000000e+00
   9.4000000e-01   1.7500000e+00   0.0000000e+00
   9.4000000e-01   1.8500000e+00   0.0000000e+00
   9.4000000e-01   1.9500000e+00   0.0000000e+00
   9.4000000e-01   2.0500000e+00   0.0000000e+00
   9.4000000e-01   2.1500000e+00   0.0000000e+00
   9.4000000e-01   2.2500000e+00   0.0000000e+00
   9.4000000e-01   2.3500000e+00   0.0000000e+00
   9.4000000e-01   2.4500000e+00   0.0000000e+00
   9.4000000e-01   2.5500000e+00   0.0000000e+00
   9.4000000e-01   2.6500000e+00   0.0000000e+00
   9.4000000e-01   2.7500000e+00   0.0000000e+00
   9.4000000e-01   2.8500000e+00   0.0000000e+00
   9.4000000e-01   2.9500000e+00   0.0000000e+00
   9.4000000e-01   3.0500000e+00   0.0000000e+00
   9.4000000e-01   3.1500000e+00   0.0000000e+00
   9.4000000e-01   3.2500000e+00   0.0000000e+00
   9.4000000e-01   3.3500000e+00   0.0000000e+00
   9.4000000e-01   3.4500000e+00   0.0000000e+00
   9.4000000e-01   3.5500000e+00   0.0000000e+00
   9.4000000e-01   3.6500000e+00   0.0000000e+00
   9.4000000e-01   3.7500000e+00   0.0000000e+00
   9.4000000e-01   3.8500000e+00   0.0000000e+00
   9.4000000e-01   3.9500000e+00   0.0000000e+00
   9.4000000e-01   4.0500000e+00   0.0000000e+00
   9.4000000e-01   4.1500000e+00   0.0000000e+00
   9.4000000e-01   4.2500000e+00   0.0000000e+00
   9.4000000e-01   4.3500000e+00   0.0000000e+00
   9.4000000e-01   4.4500000e+00   0.0000000e+00
   9.4000000e-01   4.5500000e+00   0.0000000e+00
   9.4000000e-01   4.6500000e+00   0.0000000e+00
   9.4000000e-01   4.7500000e+00   0.0000000e+00
   9.4000000e-01   4.8500000e+00   0.0000000e+00
   9.4000000e-01   4.9500000e+00   0.0000000e+00
   9.4000000e-01   5.0500000e+00   0.0000000e+00
   9.4000000e-01   5.1500000e+00   0.0000000e+00
   9.4000000e-01   5.2500000e+00   0.0000000e+00
   9.4000000e-01   5.3500000e+00   0.0000000e+00
   9.4000000e-01   5.4500000e+00   0.0000000e+00
   9.4000000e-01   5.5500000e+00   2.2000000e-01
   9.4000000e-01   5.6500000e+00   6.6000000e-01
   9.4000000e-01   5.7500000e+00   8.4000000e-01
   9.4000000e-01   5.8500000e+00   9.8000000e-01
   9.4000000e-01   5.9500000e+00   1.0000000e+00
   9.4000000e-01   6.0500000e+00   1.0000000e+00
   9.4000000e-01   6.1500000e+00   1.0000000e+00
   9.4000000e-01   6.2500000e+00   1.0000000e+00
   9.4000000e-01   6.3500000e+00   1.0000000e+00
   9.4000000e-01   6.4500000e+00   1.0000000e+00
   9.4000000e-01   6.5500000e+00   1.0000000e+00
   9.4000000e-01   6.6500000e+00   1.0000000e+00
   9.4000000e-01   6.7500000e+00   1.0000000e+00
   9.4000000e-01   6.8500000e+00   1.0000000e+00
   9.4000000e-01   6.9500000e+00   1.0000000e+00
   9.4000000e-01   7.0500000e+00   1.0000000e+00
   9.4000000e-01   7.1500000e+00   1.0000000e+00
   9.4000000e-01   7.2500000e+00   1.0000000e+00
   9.4000000e-01   7.3500000e+00   1.0000000e+00
   9.4000000e-01   7.4500000e+00   1.0000000e+00
   9.4000000e-01   7.5500000e+00   1.0000000e+00
   9.4000000e-01   7.6500000e+00   1.0000000e+00
   9.4000000e-01   7.7500000e+00   1.0000000e+00
   9.4000000e-01   7.8500000e+00   1.0000000e+00
   9.4000000e-01   7.9500000e+00   1.0000000e+00
   9.5000000e-01   5.0000000e-02   0.0000000e+00
   9.5000000e-01   1.5000000e-01   0.0000000e+00
   9.5000000e-01   2.5000000e-01   0.0000000e+00
   9.5000000e-01   3.5000000e-01   0.0000000e+00
   9.5000000e-01   4.5000000e-01   0.0000000e+00
   9.5000000e-01   5.5000000e-01   0.0000000e+00
   9.5000000e-01   6.5000000e-01   0.0000000e+00
   9.5000000e-01   7.5000000e-01   0.0000000e+00
   9.5000000e-01   8.5000000e-01   0.0000000e+00
   9.5000000e-01   9.5000000e-01   0.0000000e+00
   9.5000000e-01   1.0500000e+00   0.0000000e+00
   9.5000000e-01   1.1500000e+00   0.0000000e+00
   9.5000000e-01   1.2500000e+00   0.0000000e+00
   9.5000000e-01   1.3500000e+00   0.0000000e+00
   9.5000000e-01   1.4500000e+00   0.0000000e+00
   9.5000000e-01   1.5500000e+00   0.0000000e+00
   9.5000000e-01   1.6500000e+00   0.0000000e+00
   9.5000000e-01   1.7500000e+00   0.0000000e+00
   9.5000000e-01   1.8500000e+00   0.0000000e+00
   9.5000000e-01   1.9500000e+00   0.0000000e+00
   9.5000000e-01   2.0500000e+00   0.0000000e+00
   9.5000000e-01   2.1500000e+00   0.0000000e+00
   9.5000000e-01   2.2500000e+00   0.0000000e+00
   9.5000000e-01   2.3500000e+00   0.0000000e+00
   9.5000000e-01   2.4500000e+00   0.0000000e+00
   9.5000000e-01   2.5500000e+00   0.0000000e+00
   9.5000000e-01   2.6500000e+00   0.0000000e+00
   9.5000000e-01   2.7500000e+00   0.0000000e+00
   9.5000000e-01   2.8500000e+00   0.0000000e+00
   9.5000000e-01   2.9500000e+00   0.0000000e+00
   9.5000000e-01   3.0500000e+00   0.0000000e+00
   9.5000000e-01   3.1500000e+00   0.0000000e+00
   9.5000000e-01   3.2500000e+00   0.0000000e+00
   9.5000000e-01   3.3500000e+00   0.0000000e+00
   9.5000000e-01   3.4500000e+00   0.0000000e+00
   9.5000000e-01   3.5500000e+00   0.0000000e+00
   9.5000000e-01   3.6500000e+00   0.0000000e+00
   9.5000000e-01   3.7500000e+00   0.0000000e+00
   9.5000000e-01   3.8500000e+00   0.0000000e+00
   9.5000000e-01   3.9500000e+00   0.0000000e+00
   9.5000000e-01   4.0500000e+00   0.0000000e+00
   9.5000000e-01   4.1500000e+00   0.0000000e+00
   9.5000000e-01   4.2500000e+00   0.0000000e+00
   9.5000000e-01   4.3500000e+00   0.0000000e+00
   9.5000000e-01   4.4500000e+00   0.0000000e+00
   9.5000000e-01   4.5500000e+00   0.0000000e+00
   9.5000000e-01   4.6500000e+00   0.0000000e+00
   9.5000000e-01   4.7500000e+00   0.0000000e+00
   9.5000000e-01   4.8500000e+00   0.0000000e+00
   9.5000000e-01   4.9500000e+00   0.0000000e+00
   9.5000000e-01   5.0500000e+00   0.0000000e+00
   9.5000000e-01   5.1500000e+00   0.0000000e+00
   9.5000000e-01   5.2500000e+00   0.0000000e+00
   9.5000000e-01   5.3500000e+00   0.0000000e+00
   9.5000000e-01   5.4500000e+00   0.0000000e+00
   9.5000000e-01   5.5500000e+00   1.8000000e-01
   9.5000000e-01   5.6500000e+00   6.2000000e-01
   9.5000000e-01   5.7500000e+00   9.2000000e-01
   9.5000000e-01   5.8500000e+00   9.4000000e-01
   9.5000000e-01   5.9500000e+00   1.0000000e+00
   9.5000000e-01   6.0500000e+00   1.0000000e+00
   9.5000000e-01   6.1500000e+00   1.0000000e+00
   9.5000000e-01   6.2500000e+00   1.0000000e+00
   9.5000000e-01   6.3500000e+00   1.0000000e+00
   9.5000000e-01   6.4500000e+00   1.0000000e+00
   9.5000000e-01   6.5500000e+00   1.0000000e+00
   9.5000000e-01   6.6500000e+00   1.0000000e+00
   9.5000000e-01   6.7500000e+00   1.0000000e+00
   9.5000000e-01   6.8500000e+00   1.0000000e+00
   9.5000000e-01   6.9500000e+00   1.0000000e+00
   9.5000000e-01   7.0500000e+00   1.0000000e+00
   9.5000000e-01   7.1500000e+00   1.0000000e+00
   9.5000000e-01   7.2500000e+00   1.0000000e+00
   9.5000000e-01   7.3500000e+00   1.0000000e+00
   9.5000000e-01   7.4500000e+00   1.0000000e+00
   9.5000000e-01   7.5500000e+00   1.0000000e+00
   9.5000000e-01   7.6500000e+00   1.0000000e+00
   9.5000000e-01   7.7500000e+00   1.0000000e+00
   9.5000000e-01   7.8500000e+00   1.0000000e+00
   9.5000000e-01   7.9500000e+00   1.0000000e+00
   9.6000000e-01   5.0000000e-02   0.0000000e+00
   9.6000000e-01   1.5000000e-01   0.0000000e+00
   9.6000000e-01   2.5000000e-01   0.0000000e+00
   9.6000000e-01   3.5000000e-01   0.0000000e+00
   9.6000000e-01   4.5000000e-01   0.0000000e+00
   9.6000000e-01   5.5000000e-01   0.0000000e+00
   9.6000000e-01   6.5000000e-01   0.0000000e+00
   9.6000000e-01   7.5000000e-01   0.0000000e+00
   9.6000000e-01   8.5000000e-01   0.0000000e+00
   9.6000000e-01   9.5000000e-01   0.0000000e+00
   9.6000000e-01   1.0500000e+00   0.0000000e+00
   9.6000000e-01   1.1500000e+00   0.0000000e+00
   9.6000000e-01   1.2500000e+00   0.0000000e+00
   9.6000000e-01   1.3500000e+00   0.0000000e+00
   9.6000000e-01   1.4500000e+00   0.0000000e+00
   9.6000000e-01   1.5500000e+00   0.0000000e+00
   9.6000000e-01   1.6500000e+00   0.0000000e+00
   9.6000000e-01   1.7500000e+00   0.0000000e+00
   9.6000000e-01   1.8500000e+00   0.0000000e+00
   9.6000000e-01   1.9500000e+00   0.0000000e+00
   9.6000000e-01   2.0500000e+00   0.0000000e+00
   9.6000000e-01   2.1500000e+00   0.0000000e+00
   9.6000000e-01   2.2500000e+00   0.0000000e+00
   9.6000000e-01   2.3500000e+00   0.0000000e+00
   9.6000000e-01   2.4500000e+00   0.0000000e+00
   9.6000000e-01   2.5500000e+00   0.0000000e+00
   9.6000000e-01   2.6500000e+00   0.0000000e+00
   9.6000000e-01   2.7500000e+00   0.0000000e+00
   9.6000000e-01   2.8500000e+00   0.0000000e+00
   9.6000000e-01   2.9500000e+00   0.0000000e+00
   9.6000000e-01   3.0500000e+00   0.0000000e+00
   9.6000000e-01   3.1500000e+00   0.0000000e+00
   9.6000000e-01   3.2500000e+00   0.0000000e+00
   9.6000000e-01   3.3500000e+00   0.0000000e+00
   9.6000000e-01   3.4500000e+00   0.0000000e+00
   9.6000000e-01   3.5500000e+00   0.0000000e+00
   9.6000000e-01   3.6500000e+00   0.0000000e+00
   9.6000000e-01   3.7500000e+00   0.0000000e+00
   9.6000000e-01   3.8500000e+00   0.0000000e+00
   9.6000000e-01   3.9500000e+00   0.0000000e+00
   9.6000000e-01   4.0500000e+00   0.0000000e+00
   9.6000000e-01   4.1500000e+00   0.0000000e+00
   9.6000000e-01   4.2500000e+00   0.0000000e+00
   9.6000000e-01   4.3500000e+00   0.0000000e+00
   9.6000000e-01   4.4500000e+00   0.0000000e+00
   9.6000000e-01   4.5500000e+00   0.0000000e+00
   9.6000000e-01   4.6500000e+00   0.0000000e+00
   9.6000000e-01   4.7500000e+00   0.0000000e+00
   9.6000000e-01   4.8500000e+00   0.0000000e+00
   9.6000000e-01   4.9500000e+00   0.0000000e+00
   9.6000000e-01   5.0500000e+00   0.0000000e+00
   9.6000000e-01   5.1500000e+00   0.0000000e+00
   9.6000000e-01   5.2500000e+00   0.0000000e+00
   9.6000000e-01   5.3500000e+00   0.0000000e+00
   9.6000000e-01   5.4500000e+00   0.0000000e+00
   9.6000000e-01   5.5500000e+00   2.2000000e-01
   9.6000000e-01   5.6500000e+00   5.6000000e-01
   9.6000000e-01   5.7500000e+00   8.8000000e-01
   9.6000000e-01   5.8500000e+00   1.0000000e+00
   9.6000000e-01   5.9500000e+00   1.0000000e+00
   9.6000000e-01   6.0500000e+00   1.0000000e+00
   9.6000000e-01   6.1500000e+00   1.0000000e+00
   9.6000000e-01   6.2500000e+00   1.0000000e+00
   9.6000000e-01   6.3500000e+00   1.0000000e+00
   9.6000000e-01   6.4500000e+00   1.0000000e+00
   9.6000000e-01   6.5500000e+00   1.0000000e+00
   9.6000000e-01   6.6500000e+00   1.0000000e+00
   9.6000000e-01   6.7500000e+00   1.0000000e+00
   9.6000000e-01   6.8500000e+00   1.0000000e+00
   9.6000000e-01   6.9500000e+00   1.0000000e+00
   9.6000000e-01   7.0500000e+00   1.0000000e+00
   9.6000000e-01   7.1500000e+00   1.0000000e+00
   9.6000000e-01   7.2500000e+00   1.0000000e+00
   9.6000000e-01   7.3500000e+00   1.0000000e+00
   9.6000000e-01   7.4500000e+00   1.0000000e+00
   9.6000000e-01   7.5500000e+00   1.0000000e+00
   9.6000000e-01   7.6500000e+00   1.0000000e+00
   9.6000000e-01   7.7500000e+00   1.0000000e+00
   9.6000000e-01   7.8500000e+00   1.0000000e+00
   9.6000000e-01   7.9500000e+00   1.0000000e+00
   9.7000000e-01   5.0000000e-02   0.0000000e+00
   9.7000000e-01   1.5000000e-01   0.0000000e+00
   9.7000000e-01   2.5000000e-01   0.0000000e+00
   9.7000000e-01   3.5000000e-01   0.0000000e+00
   9.7000000e-01   4.5000000e-01   0.0000000e+00
   9.7000000e-01   5.5000000e-01   0.0000000e+00
   9.7000000e-01   6.5000000e-01   0.0000000e+00
   9.7000000e-01   7.5000000e-01   0.0000000e+00
   9.7000000e-01   8.5000000e-01   0.0000000e+00
   9.7000000e-01   9.5000000e-01   0.0000000e+00
   9.7000000e-01   1.0500000e+00   0.0000000e+00
   9.7000000e-01   1.1500000e+00   0.0000000e+00
   9.7000000e-01   1.2500000e+00   0.0000000e+00
   9.7000000e-01   1.3500000e+00   0.0000000e+00
   9.7000000e-01   1.4500000e+00   0.0000000e+00
   9.7000000e-01   1.5500000e+00   0.0000000e+00
   9.7000000e-01   1.6500000e+00   0.0000000e+00
   9.7000000e-01   1.7500000e+00   0.0000000e+00
   9.7000000e-01   1.8500000e+00   0.0000000e+00
   9.7000000e-01   1.9500000e+00   0.0000000e+00
   9.7000000e-01   2.0500000e+00   0.0000000e+00
   9.7000000e-01   2.1500000e+00   0.0000000e+00
   9.7000000e-01   2.2500000e+00   0.0000000e+00
   9.7000000e-01   2.3500000e+00   0.0000000e+00
   9.7000000e-01   2.4500000e+00   0.0000000e+00
   9.7000000e-01   2.5500000e+00   0.0000000e+00
   9.7000000e-01   2.6500000e+00   0.0000000e+00
   9.7000000e-01   2.7500000e+00   0.0000000e+00
   9.7000000e-01   2.8500000e+00   0.0000000e+00
   9.7000000e-01   2.9500000e+00   0.0000000e+00
   9.7000000e-01   3.0500000e+00   0.0000000e+00
   9.7000000e-01   3.1500000e+00   0.0000000e+00
   9.7000000e-01   3.2500000e+00   0.0000000e+00
   9.7000000e-01   3.3500000e+00   0.0000000e+00
   9.7000000e-01   3.4500000e+00   0.0000000e+00
   9.7000000e-01   3.5500000e+00   0.0000000e+00
   9.7000000e-01   3.6500000e+00   0.0000000e+00
   9.7000000e-01   3.7500000e+00   0.0000000e+00
   9.7000000e-01   3.8500000e+00   0.0000000e+00
   9.7000000e-01   3.9500000e+00   0.0000000e+00
   9.7000000e-01   4.0500000e+00   0.0000000e+00
   9.7000000e-01   4.1500000e+00   0.0000000e+00
   9.7000000e-01   4.2500000e+00   0.0000000e+00
   9.7000000e-01   4.3500000e+00   0.0000000e+00
   9.7000000e-01   4.4500000e+00   0.0000000e+00
   9.7000000e-01   4.5500000e+00   0.0000000e+00
   9.7000000e-01   4.6500000e+00   0.0000000e+00
   9.7000000e-01   4.7500000e+00   0.0000000e+00
   9.7000000e-01   4.8500000e+00   0.0000000e+00
   9.7000000e-01   4.9500000e+00   0.0000000e+00
   9.7000000e-01   5.0500000e+00   0.0000000e+00
   9.7000000e-01   5.1500000e+00   0.0000000e+00
   9.7000000e-01   5.2500000e+00   0.0000000e+00
   9.7000000e-01   5.3500000e+00   0.0000000e+00
   9.7000000e-01   5.4500000e+00   0.0000000e+00
   9.7000000e-01   5.5500000e+00   2.0000000e-01
   9.7000000e-01   5.6500000e+00   4.8000000e-01
   9.7000000e-01   5.7500000e+00   8.2000000e-01
   9.7000000e-01   5.8500000e+00   9.8000000e-01
   9.7000000e-01   5.9500000e+00   1.0000000e+00
   9.7000000e-01   6.0500000e+00   1.0000000e+00
   9.7000000e-01   6.1500000e+00   1.0000000e+00
   9.7000000e-01   6.2500000e+00   1.0000000e+00
   9.7000000e-01   6.3500000e+00   1.0000000e+00
   9.7000000e-01   6.4500000e+00   1.0000000e+00
   9.7000000e-01   6.5500000e+00   1.0000000e+00
   9.7000000e-01   6.6500000e+00   1.0000000e+00
   9.7000000e-01   6.7500000e+00   1.0000000e+00
   9.7000000e-01   6.8500000e+00   1.0000000e+00
   9.7000000e-01   6.9500000e+00   1.0000000e+00
   9.7000000e-01   7.0500000e+00   1.0000000e+00
   9.7000000e-01   7.1500000e+00   1.0000000e+00
   9.7000000e-01   7.2500000e+00   1.0000000e+00
   9.7000000e-01   7.3500000e+00   1.0000000e+00
   9.7000000e-01   7.4500000e+00   1.0000000e+00
   9.7000000e-01   7.5500000e+00   1.0000000e+00
   9.7000000e-01   7.6500000e+00   1.0000000e+00
   9.7000000e-01   7.7500000e+00   1.0000000e+00
   9.7000000e-01   7.8500000e+00   1.0000000e+00
   9.7000000e-01   7.9500000e+00   1.0000000e+00
   9.8000000e-01   5.0000000e-02   0.0000000e+00
   9.8000000e-01   1.5000000e-01   0.0000000e+00
   9.8000000e-01   2.5000000e-01   0.0000000e+00
   9.8000000e-01   3.5000000e-01   0.0000000e+00
   9.8000000e-01   4.5000000e-01   0.0000000e+00
   9.8000000e-01   5.5000000e-01   0.0000000e+00
   9.8000000e-01   6.5000000e-01   0.0000000e+00
   9.8000000e-01   7.5000000e-01   0.0000000e+00
   9.8000000e-01   8.5000000e-01   0.0000000e+00
   9.8000000e-01   9.5000000e-01   0.0000000e+00
   9.8000000e-01   1.0500000e+00   0.0000000e+00
   9.8000000e-01   1.1500000e+00   0.0000000e+00
   9.8000000e-01   1.2500000e+00   0.0000000e+00
   9.8000000e-01   1.3500000e+00   0.0000000e+00
   9.8000000e-01   1.4500000e+00   0.0000000e+00
   9.8000000e-01   1.5500000e+00   0.0000000e+00
   9.8000000e-01   1.6500000e+00   0.0000000e+00
   9.8000000e-01   1.7500000e+00   0.0000000e+00
   9.8000000e-01   1.8500000e+00   0.0000000e+00
   9.8000000e-01   1.9500000e+00   0.0000000e+00
   9.8000000e-01   2.0500000e+00   0.0000000e+00
   9.8000000e-01   2.1500000e+00   0.0000000e+00
   9.8000000e-01   2.2500000e+00   0.0000000e+00
   9.8000000e-01   2.3500000e+00   0.0000000e+00
   9.8000000e-01   2.4500000e+00   0.0000000e+00
   9.8000000e-01   2.5500000e+00   0.0000000e+00
   9.8000000e-01   2.6500000e+00   0.0000000e+00
   9.8000000e-01   2.7500000e+00   0.0000000e+00
   9.8000000e-01   2.8500000e+00   0.0000000e+00
   9.8000000e-01   2.9500000e+00   0.0000000e+00
   9.8000000e-01   3.0500000e+00   0.0000000e+00
   9.8000000e-01   3.1500000e+00   0.0000000e+00
   9.8000000e-01   3.2500000e+00   0.0000000e+00
   9.8000000e-01   3.3500000e+00   0.0000000e+00
   9.8000000e-01   3.4500000e+00   0.0000000e+00
   9.8000000e-01   3.5500000e+00   0.0000000e+00
   9.8000000e-01   3.6500000e+00   0.0000000e+00
   9.8000000e-01   3.7500000e+00   0.0000000e+00
   9.8000000e-01   3.8500000e+00   0.0000000e+00
   9.8000000e-01   3.9500000e+00   0.0000000e+00
   9.8000000e-01   4.0500000e+00   0.0000000e+00
   9.8000000e-01   4.1500000e+00   0.0000000e+00
   9.8000000e-01   4.2500000e+00   0.0000000e+00
   9.8000000e-01   4.3500000e+00   0.0000000e+00
   9.8000000e-01   4.4500000e+00   0.0000000e+00
   9.8000000e-01   4.5500000e+00   0.0000000e+00
   9.8000000e-01   4.6500000e+00   0.0000000e+00
   9.8000000e-01   4.7500000e+00   0.0000000e+00
   9.8000000e-01   4.8500000e+00   0.0000000e+00
   9.8000000e-01   4.9500000e+00   0.0000000e+00
   9.8000000e-01   5.0500000e+00   0.0000000e+00
   9.8000000e-01   5.1500000e+00   0.0000000e+00
   9.8000000e-01   5.2500000e+00   0.0000000e+00
   9.8000000e-01   5.3500000e+00   0.0000000e+00
   9.8000000e-01   5.4500000e+00   0.0000000e+00
   9.8000000e-01   5.5500000e+00   1.8000000e-01
   9.8000000e-01   5.6500000e+00   4.2000000e-01
   9.8000000e-01   5.7500000e+00   8.0000000e-01
   9.8000000e-01   5.8500000e+00   9.8000000e-01
   9.8000000e-01   5.9500000e+00   1.0000000e+00
   9.8000000e-01   6.0500000e+00   1.0000000e+00
   9.8000000e-01   6.1500000e+00   1.0000000e+00
   9.8000000e-01   6.2500000e+00   1.0000000e+00
   9.8000000e-01   6.3500000e+00   1.0000000e+00
   9.8000000e-01   6.4500000e+00   1.0000000e+00
   9.8000000e-01   6.5500000e+00   1.0000000e+00
   9.8000000e-01   6.6500000e+00   1.0000000e+00
   9.8000000e-01   6.7500000e+00   1.0000000e+00
   9.8000000e-01   6.8500000e+00   1.0000000e+00
   9.8000000e-01   6.9500000e+00   1.0000000e+00
   9.8000000e-01   7.0500000e+00   1.0000000e+00
   9.8000000e-01   7.1500000e+00   1.0000000e+00
   9.8000000e-01   7.2500000e+00   1.0000000e+00
   9.8000000e-01   7.3500000e+00   1.0000000e+00
   9.8000000e-01   7.4500000e+00   1.0000000e+00
   9.8000000e-01   7.5500000e+00   1.0000000e+00
   9.8000000e-01   7.6500000e+00   1.0000000e+00
   9.8000000e-01   7.7500000e+00   1.0000000e+00
   9.8000000e-01   7.8500000e+00   1.0000000e+00
   9.8000000e-01   7.9500000e+00   1.0000000e+00
   9.9000000e-01   5.0000000e-02   0.0000000e+00
   9.9000000e-01   1.5000000e-01   0.0000000e+00
   9.9000000e-01   2.5000000e-01   0.0000000e+00
   9.9000000e-01   3.5000000e-01   0.0000000e+00
   9.9000000e-01   4.5000000e-01   0.0000000e+00
   9.9000000e-01   5.5000000e-01   0.0000000e+00
   9.9000000e-01   6.5000000e-01   0.0000000e+00
   9.9000000e-01   7.5000000e-01   0.0000000e+00
   9.9000000e-01   8.5000000e-01   0.0000000e+00
   9.9000000e-01   9.5000000e-01   0.0000000e+00
   9.9000000e-01   1.0500000e+00   0.0000000e+00
   9.9000000e-01   1.1500000e+00   0.0000000e+00
   9.9000000e-01   1.2500000e+00   0.0000000e+00
   9.9000000e-01   1.3500000e+00   0.0000000e+00
   9.9000000e-01   1.4500000e+00   0.0000000e+00
   9.9000000e-01   1.5500000e+00   0.0000000e+00
   9.9000000e-01   1.6500000e+00   0.0000000e+00
   9.9000000e-01   1.7500000e+00   0.0000000e+00
   9.9000000e-01   1.8500000e+00   0.0000000e+00
   9.9000000e-01   1.9500000e+00   0.0000000e+00
   9.9000000e-01   2.0500000e+00   0.0000000e+00
   9.9000000e-01   2.1500000e+00   0.0000000e+00
   9.9000000e-01   2.2500000e+00   0.0000000e+00
   9.9000000e-01   2.3500000e+00   0.0000000e+00
   9.9000000e-01   2.4500000e+00   0.0000000e+00
   9.9000000e-01   2.5500000e+00   0.0000000e+00
   9.9000000e-01   2.6500000e+00   0.0000000e+00
   9.9000000e-01   2.7500000e+00   0.0000000e+00
   9.9000000e-01   2.8500000e+00   0.0000000e+00
   9.9000000e-01   2.9500000e+00   0.0000000e+00
   9.9000000e-01   3.0500000e+00   0.0000000e+00
   9.9000000e-01   3.1500000e+00   0.0000000e+00
   9.9000000e-01   3.2500000e+00   0.0000000e+00
   9.9000000e-01   3.3500000e+00   0.0000000e+00
   9.9000000e-01   3.4500000e+00   0.0000000e+00
   9.9000000e-01   3.5500000e+00   0.0000000e+00
   9.9000000e-01   3.6500000e+00   0.0000000e+00
   9.9000000e-01   3.7500000e+00   0.0000000e+00
   9.9000000e-01   3.8500000e+00   0.0000000e+00
   9.9000000e-01   3.9500000e+00   0.0000000e+00
   9.9000000e-01   4.0500000e+00   0.0000000e+00
   9.9000000e-01   4.1500000e+00   0.0000000e+00
   9.9000000e-01   4.2500000e+00   0.0000000e+00
   9.9000000e-01   4.3500000e+00   0.0000000e+00
   9.9000000e-01   4.4500000e+00   0.0000000e+00
   9.9000000e-01   4.5500000e+00   0.0000000e+00
   9.9000000e-01   4.6500000e+00   0.0000000e+00
   9.9000000e-01   4.7500000e+00   0.0000000e+00
   9.9000000e-01   4.8500000e+00   0.0000000e+00
   9.9000000e-01   4.9500000e+00   0.0000000e+00
   9.9000000e-01   5.0500000e+00   0.0000000e+00
   9.9000000e-01   5.1500000e+00   0.0000000e+00
   9.9000000e-01   5.2500000e+00   0.0000000e+00
   9.9000000e-01   5.3500000e+00   0.0000000e+00
   9.9000000e-01   5.4500000e+00   0.0000000e+00
   9.9000000e-01   5.5500000e+00   1.8000000e-01
   9.9000000e-01   5.6500000e+00   4.2000000e-01
   9.9000000e-01   5.7500000e+00   9.2000000e-01
   9.9000000e-01   5.8500000e+00   9.8000000e-01
   9.9000000e-01   5.9500000e+00   1.0000000e+00
   9.9000000e-01   6.0500000e+00   1.0000000e+00
   9.9000000e-01   6.1500000e+00   1.0000000e+00
   9.9000000e-01   6.2500000e+00   1.0000000e+00
   9.9000000e-01   6.3500000e+00   1.0000000e+00
   9.9000000e-01   6.4500000e+00   1.0000000e+00
   9.9000000e-01   6.5500000e+00   1.0000000e+00
   9.9000000e-01   6.6500000e+00   1.0000000e+00
   9.9000000e-01   6.7500000e+00   1.0000000e+00
   9.9000000e-01   6.8500000e+00   1.0000000e+00
   9.9000000e-01   6.9500000e+00   1.0000000e+00
   9.9000000e-01   7.0500000e+00   1.0000000e+00
   9.9000000e-01   7.1500000e+00   1.0000000e+00
   9.9000000e-01   7.2500000e+00   1.0000000e+00
   9.9000000e-01   7.3500000e+00   1.0000000e+00
   9.9000000e-01   7.4500000e+00   1.0000000e+00
   9.9000000e-01   7.5500000e+00   1.0000000e+00
   9.9000000e-01   7.6500000e+00   1.0000000e+00
   9.9000000e-01   7.7500000e+00   1.0000000e+00
   9.9000000e-01   7.8500000e+00   1.0000000e+00
   9.9000000e-01   7.9500000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e-02   0.0000000e+00
   1.0000000e+00   1.5000000e-01   0.0000000e+00
   1.0000000e+00   2.5000000e-01   0.0000000e+00
   1.0000000e+00   3.5000000e-01   0.0000000e+00
   1.0000000e+00   4.5000000e-01   0.0000000e+00
   1.0000000e+00   5.5000000e-01   0.0000000e+00
   1.0000000e+00   6.5000000e-01   0.0000000e+00
   1.0000000e+00   7.5000000e-01   0.0000000e+00
   1.0000000e+00   8.5000000e-01   0.0000000e+00
   1.0000000e+00   9.5000000e-01   0.0000000e+00
   1.0000000e+00   1.0500000e+00   0.0000000e+00
   1.0000000e+00   1.1500000e+00   0.0000000e+00
   1.0000000e+00   1.2500000e+00   0.0000000e+00
   1.0000000e+00   1.3500000e+00   0.0000000e+00
   1.0000000e+00   1.4500000e+00   0.0000000e+00
   1.0000000e+00   1.5500000e+00   0.0000000e+00
   1.0000000e+00   1.6500000e+00   0.0000000e+00
   1.0000000e+00   1.7500000e+00   0.0000000e+00
   1.0000000e+00   1.8500000e+00   0.0000000e+00
   1.0000000e+00   1.9500000e+00   0.0000000e+00
   1.0000000e+00   2.0500000e+00   0.0000000e+00
   1.0000000e+00   2.1500000e+00   0.0000000e+00
   1.0000000e+00   2.2500000e+00   0.0000000e+00
   1.0000000e+00   2.3500000e+00   0.0000000e+00
   1.0000000e+00   2.4500000e+00   0.0000000e+00
   1.0000000e+00   2.5500000e+00   0.0000000e+00
   1.0000000e+00   2.6500000e+00   0.0000000e+00
   1.0000000e+00   2.7500000e+00   0.0000000e+00
   1.0000000e+00   2.8500000e+00   0.0000000e+00
   1.0000000e+00   2.9500000e+00   0.0000000e+00
   1.0000000e+00   3.0500000e+00   0.0000000e+00
   1.0000000e+00   3.1500000e+00   0.0000000e+00
   1.0000000e+00   3.2500000e+00   0.0000000e+00
   1.0000000e+00   3.3500000e+00   0.0000000e+00
   1.0000000e+00   3.4500000e+00   0.0000000e+00
   1.0000000e+00   3.5500000e+00   0.0000000e+00
   1.0000000e+00   3.6500000e+00   0.0000000e+00
   1.0000000e+00   3.7500000e+00   0.0000000e+00
   1.0000000e+00   3.8500000e+00   0.0000000e+00
   1.0000000e+00   3.9500000e+00   0.0000000e+00
   1.0000000e+00   4.0500000e+00   0.0000000e+00
   1.0000000e+00   4.1500000e+00   0.0000000e+00
   1.0000000e+00   4.2500000e+00   0.0000000e+00
   1.0000000e+00   4.3500000e+00   0.0000000e+00
   1.0000000e+00   4.4500000e+00   0.0000000e+00
   1.0000000e+00   4.5500000e+00   0.0000000e+00
   1.0000000e+00   4.6500000e+00   0.0000000e+00
   1.0000000e+00   4.7500000e+00   0.0000000e+00
   1.0000000e+00   4.8500000e+00   0.0000000e+00
   1.0000000e+00   4.9500000e+00   0.0000000e+00
   1.0000000e+00   5.0500000e+00   0.0000000e+00
   1.0000000e+00   5.1500000e+00   0.0000000e+00
   1.0000000e+00   5.2500000e+00   0.0000000e+00
   1.0000000e+00   5.3500000e+00   0.0000000e+00
   1.0000000e+00   5.4500000e+00   0.0000000e+00
   1.0000000e+00   5.5500000e+00   1.2000000e-01
   1.0000000e+00   5.6500000e+00   6.2000000e-01
   1.0000000e+00   5.7500000e+00   7.4000000e-01
   1.0000000e+00   5.8500000e+00   1.0000000e+00
   1.0000000e+00   5.9500000e+00   1.0000000e+00
   1.0000000e+00   6.0500000e+00   1.0000000e+00
   1.0000000e+00   6.1500000e+00   1.0000000e+00
   1.0000000e+00   6.2500000e+00   1.0000000e+00
   1.0000000e+00   6.3500000e+00   1.0000000e+00
   1.0000000e+00   6.4500000e+00   1.0000000e+00
   1.0000000e+00   6.5500000e+00   1.0000000e+00
   1.0000000e+00   6.6500000e+00   1.0000000e+00
   1.0000000e+00   6.7500000e+00   1.0000000e+00
   1.0000000e+00   6.8500000e+00   1.0000000e+00
   1.0000000e+00   6.9500000e+00   1.0000000e+00
   1.0000000e+00   7.0500000e+00   1.0000000e+00
   1.0000000e+00   7.1500000e+00   1.0000000e+00
   1.0000000e+00   7.2500000e+00   1.0000000e+00
   1.0000000e+00   7.3500000e+00   1.0000000e+00
   1.0000000e+00   7.4500000e+00   1.0000000e+00
   1.0000000e+00   7.5500000e+00   1.0000000e+00
   1.0000000e+00   7.6500000e+00   1.0000000e+00
   1.0000000e+00   7.7500000e+00   1.0000000e+00
   1.0000000e+00   7.8500000e+00   1.0000000e+00
   1.0000000e+00   7.9500000e+00   1.0000000e+00


==> PTmatell1.dat <==
   1.0000000e-02   5.0000000e-02   0.0000000e+00
   1.0000000e-02   1.0000000e-01   6.6000000e-01
   1.0000000e-02   1.5000000e-01   1.0000000e+00
   1.0000000e-02   2.0000000e-01   1.0000000e+00
   1.0000000e-02   2.5000000e-01   1.0000000e+00
   1.0000000e-02   3.0000000e-01   1.0000000e+00
   1.0000000e-02   3.5000000e-01   1.0000000e+00
   1.0000000e-02   4.0000000e-01   1.0000000e+00
   1.0000000e-02   4.5000000e-01   1.0000000e+00
   1.0000000e-02   5.0000000e-01   1.0000000e+00
   1.0000000e-02   5.5000000e-01   1.0000000e+00
   1.0000000e-02   6.0000000e-01   1.0000000e+00
   1.0000000e-02   6.5000000e-01   1.0000000e+00
   1.0000000e-02   7.0000000e-01   1.0000000e+00
   1.0000000e-02   7.5000000e-01   1.0000000e+00
   1.0000000e-02   8.0000000e-01   1.0000000e+00
   1.0000000e-02   8.5000000e-01   1.0000000e+00
   1.0000000e-02   9.0000000e-01   1.0000000e+00
   1.0000000e-02   9.5000000e-01   1.0000000e+00
   1.0000000e-02   1.0000000e+00   1.0000000e+00
   1.0000000e-02   1.0500000e+00   1.0000000e+00
   1.0000000e-02   1.1000000e+00   1.0000000e+00
   1.0000000e-02   1.1500000e+00   1.0000000e+00
   1.0000000e-02   1.2000000e+00   1.0000000e+00
   1.0000000e-02   1.2500000e+00   1.0000000e+00
   1.0000000e-02   1.3000000e+00   1.0000000e+00
   1.0000000e-02   1.3500000e+00   1.0000000e+00
   1.0000000e-02   1.4000000e+00   1.0000000e+00
   1.0000000e-02   1.4500000e+00   1.0000000e+00
   1.0000000e-02   1.5000000e+00   1.0000000e+00
   1.0000000e-02   1.5500000e+00   1.0000000e+00
   1.0000000e-02   1.6000000e+00   1.0000000e+00
   1.0000000e-02   1.6500000e+00   1.0000000e+00
   1.0000000e-02   1.7000000e+00   1.0000000e+00
   1.0000000e-02   1.7500000e+00   1.0000000e+00
   1.0000000e-02   1.8000000e+00   1.0000000e+00
   1.0000000e-02   1.8500000e+00   1.0000000e+00
   1.0000000e-02   1.9000000e+00   1.0000000e+00
   1.0000000e-02   1.9500000e+00   1.0000000e+00
   1.0000000e-02   2.0000000e+00   1.0000000e+00
   2.0000000e-02   5.0000000e-02   0.0000000e+00
   2.0000000e-02   1.0000000e-01   0.0000000e+00
   2.0000000e-02   1.5000000e-01   4.8000000e-01
   2.0000000e-02   2.0000000e-01   1.0000000e+00
   2.0000000e-02   2.5000000e-01   1.0000000e+00
   2.0000000e-02   3.0000000e-01   1.0000000e+00
   2.0000000e-02   3.5000000e-01   1.0000000e+00
   2.0000000e-02   4.0000000e-01   1.0000000e+00
   2.0000000e-02   4.5000000e-01   1.0000000e+00
   2.0000000e-02   5.0000000e-01   1.0000000e+00
   2.0000000e-02   5.5000000e-01   1.0000000e+00
   2.0000000e-02   6.0000000e-01   1.0000000e+00
   2.0000000e-02   6.5000000e-01   1.0000000e+00
   2.0000000e-02   7.0000000e-01   1.0000000e+00
   2.0000000e-02   7.5000000e-01   1.0000000e+00
   2.0000000e-02   8.0000000e-01   1.0000000e+00
   2.0000000e-02   8.5000000e-01   1.0000000e+00
   2.0000000e-02   9.0000000e-01   1.0000000e+00
   2.0000000e-02   9.5000000e-01   1.0000000e+00
   2.0000000e-02   1.0000000e+00   1.0000000e+00
   2.0000000e-02   1.0500000e+00   1.0000000e+00
   2.0000000e-02   1.1000000e+00   1.0000000e+00
   2.0000000e-02   1.1500000e+00   1.0000000e+00
   2.0000000e-02   1.2000000e+00   1.0000000e+00
   2.0000000e-02   1.2500000e+00   1.0000000e+00
   2.0000000e-02   1.3000000e+00   1.0000000e+00
   2.0000000e-02   1.3500000e+00   1.0000000e+00
   2.0000000e-02   1.4000000e+00   1.0000000e+00
   2.0000000e-02   1.4500000e+00   1.0000000e+00
   2.0000000e-02   1.5000000e+00   1.0000000e+00
   2.0000000e-02   1.5500000e+00   1.0000000e+00
   2.0000000e-02   1.6000000e+00   1.0000000e+00
   2.0000000e-02   1.6500000e+00   1.0000000e+00
   2.0000000e-02   1.7000000e+00   1.0000000e+00
   2.0000000e-02   1.7500000e+00   1.0000000e+00
   2.0000000e-02   1.8000000e+00   1.0000000e+00
   2.0000000e-02   1.8500000e+00   1.0000000e+00
   2.0000000e-02   1.9000000e+00   1.0000000e+00
   2.0000000e-02   1.9500000e+00   1.0000000e+00
   2.0000000e-02   2.0000000e+00   1.0000000e+00
   3.0000000e-02   5.0000000e-02   0.0000000e+00
   3.0000000e-02   1.0000000e-01   0.0000000e+00
   3.0000000e-02   1.5000000e-01   0.0000000e+00
   3.0000000e-02   2.0000000e-01   6.6000000e-01
   3.0000000e-02   2.5000000e-01   1.0000000e+00
   3.0000000e-02   3.0000000e-01   1.0000000e+00
   3.0000000e-02   3.5000000e-01   1.0000000e+00
   3.0000000e-02   4.0000000e-01   1.0000000e+00
   3.0000000e-02   4.5000000e-01   1.0000000e+00
   3.0000000e-02   5.0000000e-01   1.0000000e+00
   3.0000000e-02   5.5000000e-01   1.0000000e+00
   3.0000000e-02   6.0000000e-01   1.0000000e+00
   3.0000000e-02   6.5000000e-01   1.0000000e+00
   3.0000000e-02   7.0000000e-01   1.0000000e+00
   3.0000000e-02   7.5000000e-01   1.0000000e+00
   3.0000000e-02   8.0000000e-01   1.0000000e+00
   3.0000000e-02   8.5000000e-01   1.0000000e+00
   3.0000000e-02   9.0000000e-01   1.0000000e+00
   3.0000000e-02   9.5000000e-01   1.0000000e+00
   3.0000000e-02   1.0000000e+00   1.0000000e+00
   3.0000000e-02   1.0500000e+00   1.0000000e+00
   3.0000000e-02   1.1000000e+00   1.0000000e+00
   3.0000000e-02   1.1500000e+00   1.0000000e+00
   3.0000000e-02   1.2000000e+00   1.0000000e+00
   3.0000000e-02   1.2500000e+00   1.0000000e+00
   3.0000000e-02   1.3000000e+00   1.0000000e+00
   3.0000000e-02   1.3500000e+00   1.0000000e+00
   3.0000000e-02   1.4000000e+00   1.0000000e+00
   3.0000000e-02   1.4500000e+00   1.0000000e+00
   3.0000000e-02   1.5000000e+00   1.0000000e+00
   3.0000000e-02   1.5500000e+00   1.0000000e+00
   3.0000000e-02   1.6000000e+00   1.0000000e+00
   3.0000000e-02   1.6500000e+00   1.0000000e+00
   3.0000000e-02   1.7000000e+00   1.0000000e+00
   3.0000000e-02   1.7500000e+00   1.0000000e+00
   3.0000000e-02   1.8000000e+00   1.0000000e+00
   3.0000000e-02   1.8500000e+00   1.0000000e+00
   3.0000000e-02   1.9000000e+00   1.0000000e+00
   3.0000000e-02   1.9500000e+00   1.0000000e+00
   3.0000000e-02   2.0000000e+00   1.0000000e+00
   4.0000000e-02   5.0000000e-02   0.0000000e+00
   4.0000000e-02   1.0000000e-01   0.0000000e+00
   4.0000000e-02   1.5000000e-01   0.0000000e+00
   4.0000000e-02   2.0000000e-01   4.0000000e-02
   4.0000000e-02   2.5000000e-01   8.8000000e-01
   4.0000000e-02   3.0000000e-01   1.0000000e+00
   4.0000000e-02   3.5000000e-01   1.0000000e+00
   4.0000000e-02   4.0000000e-01   1.0000000e+00
   4.0000000e-02   4.5000000e-01   1.0000000e+00
   4.0000000e-02   5.0000000e-01   1.0000000e+00
   4.0000000e-02   5.5000000e-01   1.0000000e+00
   4.0000000e-02   6.0000000e-01   1.0000000e+00
   4.0000000e-02   6.5000000e-01   1.0000000e+00
   4.0000000e-02   7.0000000e-01   1.0000000e+00
   4.0000000e-02   7.5000000e-01   1.0000000e+00
   4.0000000e-02   8.0000000e-01   1.0000000e+00
   4.0000000e-02   8.5000000e-01   1.0000000e+00
   4.0000000e-02   9.0000000e-01   1.0000000e+00
   4.0000000e-02   9.5000000e-01   1.0000000e+00
   4.0000000e-02   1.0000000e+00   1.0000000e+00
   4.0000000e-02   1.0500000e+00   1.0000000e+00
   4.0000000e-02   1.1000000e+00   1.0000000e+00
   4.0000000e-02   1.1500000e+00   1.0000000e+00
   4.0000000e-02   1.2000000e+00   1.0000000e+00
   4.0000000e-02   1.2500000e+00   1.0000000e+00
   4.0000000e-02   1.3000000e+00   1.0000000e+00
   4.0000000e-02   1.3500000e+00   1.0000000e+00
   4.0000000e-02   1.4000000e+00   1.0000000e+00
   4.0000000e-02   1.4500000e+00   1.0000000e+00
   4.0000000e-02   1.5000000e+00   1.0000000e+00
   4.0000000e-02   1.5500000e+00   1.0000000e+00
   4.0000000e-02   1.6000000e+00   1.0000000e+00
   4.0000000e-02   1.6500000e+00   1.0000000e+00
   4.0000000e-02   1.7000000e+00   1.0000000e+00
   4.0000000e-02   1.7500000e+00   1.0000000e+00
   4.0000000e-02   1.8000000e+00   1.0000000e+00
   4.0000000e-02   1.8500000e+00   1.0000000e+00
   4.0000000e-02   1.9000000e+00   1.0000000e+00
   4.0000000e-02   1.9500000e+00   1.0000000e+00
   4.0000000e-02   2.0000000e+00   1.0000000e+00
   5.0000000e-02   5.0000000e-02   0.0000000e+00
   5.0000000e-02   1.0000000e-01   0.0000000e+00
   5.0000000e-02   1.5000000e-01   0.0000000e+00
   5.0000000e-02   2.0000000e-01   0.0000000e+00
   5.0000000e-02   2.5000000e-01   1.0000000e-01
   5.0000000e-02   3.0000000e-01   1.0000000e+00
   5.0000000e-02   3.5000000e-01   1.0000000e+00
   5.0000000e-02   4.0000000e-01   1.0000000e+00
   5.0000000e-02   4.5000000e-01   1.0000000e+00
   5.0000000e-02   5.0000000e-01   1.0000000e+00
   5.0000000e-02   5.5000000e-01   1.0000000e+00
   5.0000000e-02   6.0000000e-01   1.0000000e+00
   5.0000000e-02   6.5000000e-01   1.0000000e+00
   5.0000000e-02   7.0000000e-01   1.0000000e+00
   5.0000000e-02   7.5000000e-01   1.0000000e+00
   5.0000000e-02   8.0000000e-01   1.0000000e+00
   5.0000000e-02   8.5000000e-01   1.0000000e+00
   5.0000000e-02   9.0000000e-01   1.0000000e+00
   5.0000000e-02   9.5000000e-01   1.0000000e+00
   5.0000000e-02   1.0000000e+00   1.0000000e+00
   5.0000000e-02   1.0500000e+00   1.0000000e+00
   5.0000000e-02   1.1000000e+00   1.0000000e+00
   5.0000000e-02   1.1500000e+00   1.0000000e+00
   5.0000000e-02   1.2000000e+00   1.0000000e+00
   5.0000000e-02   1.2500000e+00   1.0000000e+00
   5.0000000e-02   1.3000000e+00   1.0000000e+00
   5.0000000e-02   1.3500000e+00   1.0000000e+00
   5.0000000e-02   1.4000000e+00   1.0000000e+00
   5.0000000e-02   1.4500000e+00   1.0000000e+00
   5.0000000e-02   1.5000000e+00   1.0000000e+00
   5.0000000e-02   1.5500000e+00   1.0000000e+00
   5.0000000e-02   1.6000000e+00   1.0000000e+00
   5.0000000e-02   1.6500000e+00   1.0000000e+00
   5.0000000e-02   1.7000000e+00   1.0000000e+00
   5.0000000e-02   1.7500000e+00   1.0000000e+00
   5.0000000e-02   1.8000000e+00   1.0000000e+00
   5.0000000e-02   1.8500000e+00   1.0000000e+00
   5.0000000e-02   1.9000000e+00   1.0000000e+00
   5.0000000e-02   1.9500000e+00   1.0000000e+00
   5.0000000e-02   2.0000000e+00   1.0000000e+00
   6.0000000e-02   5.0000000e-02   0.0000000e+00
   6.0000000e-02   1.0000000e-01   0.0000000e+00
   6.0000000e-02   1.5000000e-01   0.0000000e+00
   6.0000000e-02   2.0000000e-01   0.0000000e+00
   6.0000000e-02   2.5000000e-01   0.0000000e+00
   6.0000000e-02   3.0000000e-01   4.6000000e-01
   6.0000000e-02   3.5000000e-01   1.0000000e+00
   6.0000000e-02   4.0000000e-01   1.0000000e+00
   6.0000000e-02   4.5000000e-01   1.0000000e+00
   6.0000000e-02   5.0000000e-01   1.0000000e+00
   6.0000000e-02   5.5000000e-01   1.0000000e+00
   6.0000000e-02   6.0000000e-01   1.0000000e+00
   6.0000000e-02   6.5000000e-01   1.0000000e+00
   6.0000000e-02   7.0000000e-01   1.0000000e+00
   6.0000000e-02   7.5000000e-01   1.0000000e+00
   6.0000000e-02   8.0000000e-01   1.0000000e+00
   6.0000000e-02   8.5000000e-01   1.0000000e+00
   6.0000000e-02   9.0000000e-01   1.0000000e+00
   6.0000000e-02   9.5000000e-01   1.0000000e+00
   6.0000000e-02   1.0000000e+00   1.0000000e+00
   6.0000000e-02   1.0500000e+00   1.0000000e+00
   6.0000000e-02   1.1000000e+00   1.0000000e+00
   6.0000000e-02   1.1500000e+00   1.0000000e+00
   6.0000000e-02   1.2000000e+00   1.0000000e+00
   6.0000000e-02   1.2500000e+00   1.0000000e+00
   6.0000000e-02   1.3000000e+00   1.0000000e+00
   6.0000000e-02   1.3500000e+00   1.0000000e+00
   6.0000000e-02   1.4000000e+00   1.0000000e+00
   6.0000000e-02   1.4500000e+00   1.0000000e+00
   6.0000000e-02   1.5000000e+00   1.0000000e+00
   6.0000000e-02   1.5500000e+00   1.0000000e+00
   6.0000000e-02   1.6000000e+00   1.0000000e+00
   6.0000000e-02   1.6500000e+00   1.0000000e+00
   6.0000000e-02   1.7000000e+00   1.0000000e+00
   6.0000000e-02   1.7500000e+00   1.0000000e+00
   6.0000000e-02   1.8000000e+00   1.0000000e+00
   6.0000000e-02   1.8500000e+00   1.0000000e+00
   6.0000000e-02   1.9000000e+00   1.0000000e+00
   6.0000000e-02   1.9500000e+00   1.0000000e+00
   6.0000000e-02   2.0000000e+00   1.0000000e+00
   7.0000000e-02   5.0000000e-02   0.0000000e+00
   7.0000000e-02   1.0000000e-01   0.0000000e+00
   7.0000000e-02   1.5000000e-01   0.0000000e+00
   7.0000000e-02   2.0000000e-01   0.0000000e+00
   7.0000000e-02   2.5000000e-01   0.0000000e+00
   7.0000000e-02   3.0000000e-01   0.0000000e+00
   7.0000000e-02   3.5000000e-01   9.2000000e-01
   7.0000000e-02   4.0000000e-01   1.0000000e+00
   7.0000000e-02   4.5000000e-01   1.0000000e+00
   7.0000000e-02   5.0000000e-01   1.0000000e+00
   7.0000000e-02   5.5000000e-01   1.0000000e+00
   7.0000000e-02   6.0000000e-01   1.0000000e+00
   7.0000000e-02   6.5000000e-01   1.0000000e+00
   7.0000000e-02   7.0000000e-01   1.0000000e+00
   7.0000000e-02   7.5000000e-01   1.0000000e+00
   7.0000000e-02   8.0000000e-01   1.0000000e+00
   7.0000000e-02   8.5000000e-01   1.0000000e+00
   7.0000000e-02   9.0000000e-01   1.0000000e+00
   7.0000000e-02   9.5000000e-01   1.0000000e+00
   7.0000000e-02   1.0000000e+00   1.0000000e+00
   7.0000000e-02   1.0500000e+00   1.0000000e+00
   7.0000000e-02   1.1000000e+00   1.0000000e+00
   7.0000000e-02   1.1500000e+00   1.0000000e+00
   7.0000000e-02   1.2000000e+00   1.0000000e+00
   7.0000000e-02   1.2500000e+00   1.0000000e+00
   7.0000000e-02   1.3000000e+00   1.0000000e+00
   7.0000000e-02   1.3500000e+00   1.0000000e+00
   7.0000000e-02   1.4000000e+00   1.0000000e+00
   7.0000000e-02   1.4500000e+00   1.0000000e+00
   7.0000000e-02   1.5000000e+00   1.0000000e+00
   7.0000000e-02   1.5500000e+00   1.0000000e+00
   7.0000000e-02   1.6000000e+00   1.0000000e+00
   7.0000000e-02   1.6500000e+00   1.0000000e+00
   7.0000000e-02   1.7000000e+00   1.0000000e+00
   7.0000000e-02   1.7500000e+00   1.0000000e+00
   7.0000000e-02   1.8000000e+00   1.0000000e+00
   7.0000000e-02   1.8500000e+00   1.0000000e+00
   7.0000000e-02   1.9000000e+00   1.0000000e+00
   7.0000000e-02   1.9500000e+00   1.0000000e+00
   7.0000000e-02   2.0000000e+00   1.0000000e+00
   8.0000000e-02   5.0000000e-02   0.0000000e+00
   8.0000000e-02   1.0000000e-01   0.0000000e+00
   8.0000000e-02   1.5000000e-01   0.0000000e+00
   8.0000000e-02   2.0000000e-01   0.0000000e+00
   8.0000000e-02   2.5000000e-01   0.0000000e+00
   8.0000000e-02   3.0000000e-01   0.0000000e+00
   8.0000000e-02   3.5000000e-01   3.6000000e-01
   8.0000000e-02   4.0000000e-01   9.8000000e-01
   8.0000000e-02   4.5000000e-01   1.0000000e+00
   8.0000000e-02   5.0000000e-01   1.0000000e+00
   8.0000000e-02   5.5000000e-01   1.0000000e+00
   8.0000000e-02   6.0000000e-01   1.0000000e+00
   8.0000000e-02   6.5000000e-01   1.0000000e+00
   8.0000000e-02   7.0000000e-01   1.0000000e+00
   8.0000000e-02   7.5000000e-01   1.0000000e+00
   8.0000000e-02   8.0000000e-01   1.0000000e+00
   8.0000000e-02   8.5000000e-01   1.0000000e+00
   8.0000000e-02   9.0000000e-01   1.0000000e+00
   8.0000000e-02   9.5000000e-01   1.0000000e+00
   8.0000000e-02   1.0000000e+00   1.0000000e+00
   8.0000000e-02   1.0500000e+00   1.0000000e+00
   8.0000000e-02   1.1000000e+00   1.0000000e+00
   8.0000000e-02   1.1500000e+00   1.0000000e+00
   8.0000000e-02   1.2000000e+00   1.0000000e+00
   8.0000000e-02   1.2500000e+00   1.0000000e+00
   8.0000000e-02   1.3000000e+00   1.0000000e+00
   8.0000000e-02   1.3500000e+00   1.0000000e+00
   8.0000000e-02   1.4000000e+00   1.0000000e+00
   8.0000000e-02   1.4500000e+00   1.0000000e+00
   8.0000000e-02   1.5000000e+00   1.0000000e+00
   8.0000000e-02   1.5500000e+00   1.0000000e+00
   8.0000000e-02   1.6000000e+00   1.0000000e+00
   8.0000000e-02   1.6500000e+00   1.0000000e+00
   8.0000000e-02   1.7000000e+00   1.0000000e+00
   8.0000000e-02   1.7500000e+00   1.0000000e+00
   8.0000000e-02   1.8000000e+00   1.0000000e+00
   8.0000000e-02   1.8500000e+00   1.0000000e+00
   8.0000000e-02   1.9000000e+00   1.0000000e+00
   8.0000000e-02   1.9500000e+00   1.0000000e+00
   8.0000000e-02   2.0000000e+00   1.0000000e+00
   9.0000000e-02   5.0000000e-02   0.0000000e+00
   9.0000000e-02   1.0000000e-01   0.0000000e+00
   9.0000000e-02   1.5000000e-01   0.0000000e+00
   9.0000000e-02   2.0000000e-01   0.0000000e+00
   9.0000000e-02   2.5000000e-01   0.0000000e+00
   9.0000000e-02   3.0000000e-01   0.0000000e+00
   9.0000000e-02   3.5000000e-01   2.0000000e-02
   9.0000000e-02   4.0000000e-01   7.0000000e-01
   9.0000000e-02   4.5000000e-01   1.0000000e+00
   9.0000000e-02   5.0000000e-01   1.0000000e+00
   9.0000000e-02   5.5000000e-01   1.0000000e+00
   9.0000000e-02   6.0000000e-01   1.0000000e+00
   9.0000000e-02   6.5000000e-01   1.0000000e+00
   9.0000000e-02   7.0000000e-01   1.0000000e+00
   9.0000000e-02   7.5000000e-01   1.0000000e+00
   9.0000000e-02   8.0000000e-01   1.0000000e+00
   9.0000000e-02   8.5000000e-01   1.0000000e+00
   9.0000000e-02   9.0000000e-01   1.0000000e+00
   9.0000000e-02   9.5000000e-01   1.0000000e+00
   9.0000000e-02   1.0000000e+00   1.0000000e+00
   9.0000000e-02   1.0500000e+00   1.0000000e+00
   9.0000000e-02   1.1000000e+00   1.0000000e+00
   9.0000000e-02   1.1500000e+00   1.0000000e+00
   9.0000000e-02   1.2000000e+00   1.0000000e+00
   9.0000000e-02   1.2500000e+00   1.0000000e+00
   9.0000000e-02   1.3000000e+00   1.0000000e+00
   9.0000000e-02   1.3500000e+00   1.0000000e+00
   9.0000000e-02   1.4000000e+00   1.0000000e+00
   9.0000000e-02   1.4500000e+00   1.0000000e+00
   9.0000000e-02   1.5000000e+00   1.0000000e+00
   9.0000000e-02   1.5500000e+00   1.0000000e+00
   9.0000000e-02   1.6000000e+00   1.0000000e+00
   9.0000000e-02   1.6500000e+00   1.0000000e+00
   9.0000000e-02   1.7000000e+00   1.0000000e+00
   9.0000000e-02   1.7500000e+00   1.0000000e+00
   9.0000000e-02   1.8000000e+00   1.0000000e+00
   9.0000000e-02   1.8500000e+00   1.0000000e+00
   9.0000000e-02   1.9000000e+00   1.0000000e+00
   9.0000000e-02   1.9500000e+00   1.0000000e+00
   9.0000000e-02   2.0000000e+00   1.0000000e+00
   1.0000000e-01   5.0000000e-02   0.0000000e+00
   1.0000000e-01   1.0000000e-01   0.0000000e+00
   1.0000000e-01   1.5000000e-01   0.0000000e+00
   1.0000000e-01   2.0000000e-01   0.0000000e+00
   1.0000000e-01   2.5000000e-01   0.0000000e+00
   1.0000000e-01   3.0000000e-01   0.0000000e+00
   1.0000000e-01   3.5000000e-01   0.0000000e+00
   1.0000000e-01   4.0000000e-01   2.4000000e-01
   1.0000000e-01   4.5000000e-01   1.0000000e+00
   1.0000000e-01   5.0000000e-01   1.0000000e+00
   1.0000000e-01   5.5000000e-01   1.0000000e+00
   1.0000000e-01   6.0000000e-01   1.0000000e+00
   1.0000000e-01   6.5000000e-01   1.0000000e+00
   1.0000000e-01   7.0000000e-01   1.0000000e+00
   1.0000000e-01   7.5000000e-01   1.0000000e+00
   1.0000000e-01   8.0000000e-01   1.0000000e+00
   1.0000000e-01   8.5000000e-01   1.0000000e+00
   1.0000000e-01   9.0000000e-01   1.0000000e+00
   1.0000000e-01   9.5000000e-01   1.0000000e+00
   1.0000000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0500000e+00   1.0000000e+00
   1.0000000e-01   1.1000000e+00   1.0000000e+00
   1.0000000e-01   1.1500000e+00   1.0000000e+00
   1.0000000e-01   1.2000000e+00   1.0000000e+00
   1.0000000e-01   1.2500000e+00   1.0000000e+00
   1.0000000e-01   1.3000000e+00   1.0000000e+00
   1.0000000e-01   1.3500000e+00   1.0000000e+00
   1.0000000e-01   1.4000000e+00   1.0000000e+00
   1.0000000e-01   1.4500000e+00   1.0000000e+00
   1.0000000e-01   1.5000000e+00   1.0000000e+00
   1.0000000e-01   1.5500000e+00   1.0000000e+00
   1.0000000e-01   1.6000000e+00   1.0000000e+00
   1.0000000e-01   1.6500000e+00   1.0000000e+00
   1.0000000e-01   1.7000000e+00   1.0000000e+00
   1.0000000e-01   1.7500000e+00   1.0000000e+00
   1.0000000e-01   1.8000000e+00   1.0000000e+00
   1.0000000e-01   1.8500000e+00   1.0000000e+00
   1.0000000e-01   1.9000000e+00   1.0000000e+00
   1.0000000e-01   1.9500000e+00   1.0000000e+00
   1.0000000e-01   2.0000000e+00   1.0000000e+00
   1.1000000e-01   5.0000000e-02   0.0000000e+00
   1.1000000e-01   1.0000000e-01   0.0000000e+00
   1.1000000e-01   1.5000000e-01   0.0000000e+00
   1.1000000e-01   2.0000000e-01   0.0000000e+00
   1.1000000e-01   2.5000000e-01   0.0000000e+00
   1.1000000e-01   3.0000000e-01   0.0000000e+00
   1.1000000e-01   3.5000000e-01   0.0000000e+00
   1.1000000e-01   4.0000000e-01   2.0000000e-02
   1.1000000e-01   4.5000000e-01   7.8000000e-01
   1.1000000e-01   5.0000000e-01   1.0000000e+00
   1.1000000e-01   5.5000000e-01   1.0000000e+00
   1.1000000e-01   6.0000000e-01   1.0000000e+00
   1.1000000e-01   6.5000000e-01   1.0000000e+00
   1.1000000e-01   7.0000000e-01   1.0000000e+00
   1.1000000e-01   7.5000000e-01   1.0000000e+00
   1.1000000e-01   8.0000000e-01   1.0000000e+00
   1.1000000e-01   8.5000000e-01   1.0000000e+00
   1.1000000e-01   9.0000000e-01   1.0000000e+00
   1.1000000e-01   9.5000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00   1.0000000e+00
   1.1000000e-01   1.0500000e+00   1.0000000e+00
   1.1000000e-01   1.1000000e+00   1.0000000e+00
   1.1000000e-01   1.1500000e+00   1.0000000e+00
   1.1000000e-01   1.2000000e+00   1.0000000e+00
   1.1000000e-01   1.2500000e+00   1.0000000e+00
   1.1000000e-01   1.3000000e+00   1.0000000e+00
   1.1000000e-01   1.3500000e+00   1.0000000e+00
   1.1000000e-01   1.4000000e+00   1.0000000e+00
   1.1000000e-01   1.4500000e+00   1.0000000e+00
   1.1000000e-01   1.5000000e+00   1.0000000e+00
   1.1000000e-01   1.5500000e+00   1.0000000e+00
   1.1000000e-01   1.6000000e+00   1.0000000e+00
   1.1000000e-01   1.6500000e+00   1.0000000e+00
   1.1000000e-01   1.7000000e+00   1.0000000e+00
   1.1000000e-01   1.7500000e+00   1.0000000e+00
   1.1000000e-01   1.8000000e+00   1.0000000e+00
   1.1000000e-01   1.8500000e+00   1.0000000e+00
   1.1000000e-01   1.9000000e+00   1.0000000e+00
   1.1000000e-01   1.9500000e+00   1.0000000e+00
   1.1000000e-01   2.0000000e+00   1.0000000e+00
   1.2000000e-01   5.0000000e-02   0.0000000e+00
   1.2000000e-01   1.0000000e-01   0.0000000e+00
   1.2000000e-01   1.5000000e-01   0.0000000e+00
   1.2000000e-01   2.0000000e-01   0.0000000e+00
   1.2000000e-01   2.5000000e-01   0.0000000e+00
   1.2000000e-01   3.0000000e-01   0.0000000e+00
   1.2000000e-01   3.5000000e-01   0.0000000e+00
   1.2000000e-01   4.0000000e-01   0.0000000e+00
   1.2000000e-01   4.5000000e-01   2.6000000e-01
   1.2000000e-01   5.0000000e-01   1.0000000e+00
   1.2000000e-01   5.5000000e-01   1.0000000e+00
   1.2000000e-01   6.0000000e-01   1.0000000e+00
   1.2000000e-01   6.5000000e-01   1.0000000e+00
   1.2000000e-01   7.0000000e-01   1.0000000e+00
   1.2000000e-01   7.5000000e-01   1.0000000e+00
   1.2000000e-01   8.0000000e-01   1.0000000e+00
   1.2000000e-01   8.5000000e-01   1.0000000e+00
   1.2000000e-01   9.0000000e-01   1.0000000e+00
   1.2000000e-01   9.5000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00   1.0000000e+00
   1.2000000e-01   1.0500000e+00   1.0000000e+00
   1.2000000e-01   1.1000000e+00   1.0000000e+00
   1.2000000e-01   1.1500000e+00   1.0000000e+00
   1.2000000e-01   1.2000000e+00   1.0000000e+00
   1.2000000e-01   1.2500000e+00   1.0000000e+00
   1.2000000e-01   1.3000000e+00   1.0000000e+00
   1.2000000e-01   1.3500000e+00   1.0000000e+00
   1.2000000e-01   1.4000000e+00   1.0000000e+00
   1.2000000e-01   1.4500000e+00   1.0000000e+00
   1.2000000e-01   1.5000000e+00   1.0000000e+00
   1.2000000e-01   1.5500000e+00   1.0000000e+00
   1.2000000e-01   1.6000000e+00   1.0000000e+00
   1.2000000e-01   1.6500000e+00   1.0000000e+00
   1.2000000e-01   1.7000000e+00   1.0000000e+00
   1.2000000e-01   1.7500000e+00   1.0000000e+00
   1.2000000e-01   1.8000000e+00   1.0000000e+00
   1.2000000e-01   1.8500000e+00   1.0000000e+00
   1.2000000e-01   1.9000000e+00   1.0000000e+00
   1.2000000e-01   1.9500000e+00   1.0000000e+00
   1.2000000e-01   2.0000000e+00   1.0000000e+00
   1.3000000e-01   5.0000000e-02   0.0000000e+00
   1.3000000e-01   1.0000000e-01   0.0000000e+00
   1.3000000e-01   1.5000000e-01   0.0000000e+00
   1.3000000e-01   2.0000000e-01   0.0000000e+00
   1.3000000e-01   2.5000000e-01   0.0000000e+00
   1.3000000e-01   3.0000000e-01   0.0000000e+00
   1.3000000e-01   3.5000000e-01   0.0000000e+00
   1.3000000e-01   4.0000000e-01   0.0000000e+00
   1.3000000e-01   4.5000000e-01   2.0000000e-02
   1.3000000e-01   5.0000000e-01   8.6000000e-01
   1.3000000e-01   5.5000000e-01   1.0000000e+00
   1.3000000e-01   6.0000000e-01   1.0000000e+00
   1.3000000e-01   6.5000000e-01   1.0000000e+00
   1.3000000e-01   7.0000000e-01   1.0000000e+00
   1.3000000e-01   7.5000000e-01   1.0000000e+00
   1.3000000e-01   8.0000000e-01   1.0000000e+00
   1.3000000e-01   8.5000000e-01   1.0000000e+00
   1.3000000e-01   9.0000000e-01   1.0000000e+00
   1.3000000e-01   9.5000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00   1.0000000e+00
   1.3000000e-01   1.0500000e+00   1.0000000e+00
   1.3000000e-01   1.1000000e+00   1.0000000e+00
   1.3000000e-01   1.1500000e+00   1.0000000e+00
   1.3000000e-01   1.2000000e+00   1.0000000e+00
   1.3000000e-01   1.2500000e+00   1.0000000e+00
   1.3000000e-01   1.3000000e+00   1.0000000e+00
   1.3000000e-01   1.3500000e+00   1.0000000e+00
   1.3000000e-01   1.4000000e+00   1.0000000e+00
   1.3000000e-01   1.4500000e+00   1.0000000e+00
   1.3000000e-01   1.5000000e+00   1.0000000e+00
   1.3000000e-01   1.5500000e+00   1.0000000e+00
   1.3000000e-01   1.6000000e+00   1.0000000e+00
   1.3000000e-01   1.6500000e+00   1.0000000e+00
   1.3000000e-01   1.7000000e+00   1.0000000e+00
   1.3000000e-01   1.7500000e+00   1.0000000e+00
   1.3000000e-01   1.8000000e+00   1.0000000e+00
   1.3000000e-01   1.8500000e+00   1.0000000e+00
   1.3000000e-01   1.9000000e+00   1.0000000e+00
   1.3000000e-01   1.9500000e+00   1.0000000e+00
   1.3000000e-01   2.0000000e+00   1.0000000e+00
   1.4000000e-01   5.0000000e-02   0.0000000e+00
   1.4000000e-01   1.0000000e-01   0.0000000e+00
   1.4000000e-01   1.5000000e-01   0.0000000e+00
   1.4000000e-01   2.0000000e-01   0.0000000e+00
   1.4000000e-01   2.5000000e-01   0.0000000e+00
   1.4000000e-01   3.0000000e-01   0.0000000e+00
   1.4000000e-01   3.5000000e-01   0.0000000e+00
   1.4000000e-01   4.0000000e-01   0.0000000e+00
   1.4000000e-01   4.5000000e-01   0.0000000e+00
   1.4000000e-01   5.0000000e-01   5.2000000e-01
   1.4000000e-01   5.5000000e-01   1.0000000e+00
   1.4000000e-01   6.0000000e-01   1.0000000e+00
   1.4000000e-01   6.5000000e-01   1.0000000e+00
   1.4000000e-01   7.0000000e-01   1.0000000e+00
   1.4000000e-01   7.5000000e-01   1.0000000e+00
   1.4000000e-01   8.0000000e-01   1.0000000e+00
   1.4000000e-01   8.5000000e-01   1.0000000e+00
   1.4000000e-01   9.0000000e-01   1.0000000e+00
   1.4000000e-01   9.5000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00   1.0000000e+00
   1.4000000e-01   1.0500000e+00   1.0000000e+00
   1.4000000e-01   1.1000000e+00   1.0000000e+00
   1.4000000e-01   1.1500000e+00   1.0000000e+00
   1.4000000e-01   1.2000000e+00   1.0000000e+00
   1.4000000e-01   1.2500000e+00   1.0000000e+00
   1.4000000e-01   1.3000000e+00   1.0000000e+00
   1.4000000e-01   1.3500000e+00   1.0000000e+00
   1.4000000e-01   1.4000000e+00   1.0000000e+00
   1.4000000e-01   1.4500000e+00   1.0000000e+00
   1.4000000e-01   1.5000000e+00   1.0000000e+00
   1.4000000e-01   1.5500000e+00   1.0000000e+00
   1.4000000e-01   1.6000000e+00   1.0000000e+00
   1.4000000e-01   1.6500000e+00   1.0000000e+00
   1.4000000e-01   1.7000000e+00   1.0000000e+00
   1.4000000e-01   1.7500000e+00   1.0000000e+00
   1.4000000e-01   1.8000000e+00   1.0000000e+00
   1.4000000e-01   1.8500000e+00   1.0000000e+00
   1.4000000e-01   1.9000000e+00   1.0000000e+00
   1.4000000e-01   1.9500000e+00   1.0000000e+00
   1.4000000e-01   2.0000000e+00   1.0000000e+00
   1.5000000e-01   5.0000000e-02   0.0000000e+00
   1.5000000e-01   1.0000000e-01   0.0000000e+00
   1.5000000e-01   1.5000000e-01   0.0000000e+00
   1.5000000e-01   2.0000000e-01   0.0000000e+00
   1.5000000e-01   2.5000000e-01   0.0000000e+00
   1.5000000e-01   3.0000000e-01   0.0000000e+00
   1.5000000e-01   3.5000000e-01   0.0000000e+00
   1.5000000e-01   4.0000000e-01   0.0000000e+00
   1.5000000e-01   4.5000000e-01   0.0000000e+00
   1.5000000e-01   5.0000000e-01   0.0000000e+00
   1.5000000e-01   5.5000000e-01   9.8000000e-01
   1.5000000e-01   6.0000000e-01   1.0000000e+00
   1.5000000e-01   6.5000000e-01   1.0000000e+00
   1.5000000e-01   7.0000000e-01   1.0000000e+00
   1.5000000e-01   7.5000000e-01   1.0000000e+00
   1.5000000e-01   8.0000000e-01   1.0000000e+00
   1.5000000e-01   8.5000000e-01   1.0000000e+00
   1.5000000e-01   9.0000000e-01   1.0000000e+00
   1.5000000e-01   9.5000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00   1.0000000e+00
   1.5000000e-01   1.0500000e+00   1.0000000e+00
   1.5000000e-01   1.1000000e+00   1.0000000e+00
   1.5000000e-01   1.1500000e+00   1.0000000e+00
   1.5000000e-01   1.2000000e+00   1.0000000e+00
   1.5000000e-01   1.2500000e+00   1.0000000e+00
   1.5000000e-01   1.3000000e+00   1.0000000e+00
   1.5000000e-01   1.3500000e+00   1.0000000e+00
   1.5000000e-01   1.4000000e+00   1.0000000e+00
   1.5000000e-01   1.4500000e+00   1.0000000e+00
   1.5000000e-01   1.5000000e+00   1.0000000e+00
   1.5000000e-01   1.5500000e+00   1.0000000e+00
   1.5000000e-01   1.6000000e+00   1.0000000e+00
   1.5000000e-01   1.6500000e+00   1.0000000e+00
   1.5000000e-01   1.7000000e+00   1.0000000e+00
   1.5000000e-01   1.7500000e+00   1.0000000e+00
   1.5000000e-01   1.8000000e+00   1.0000000e+00
   1.5000000e-01   1.8500000e+00   1.0000000e+00
   1.5000000e-01   1.9000000e+00   1.0000000e+00
   1.5000000e-01   1.9500000e+00   1.0000000e+00
   1.5000000e-01   2.0000000e+00   1.0000000e+00
   1.6000000e-01   5.0000000e-02   0.0000000e+00
   1.6000000e-01   1.0000000e-01   0.0000000e+00
   1.6000000e-01   1.5000000e-01   0.0000000e+00
   1.6000000e-01   2.0000000e-01   0.0000000e+00
   1.6000000e-01   2.5000000e-01   0.0000000e+00
   1.6000000e-01   3.0000000e-01   0.0000000e+00
   1.6000000e-01   3.5000000e-01   0.0000000e+00
   1.6000000e-01   4.0000000e-01   0.0000000e+00
   1.6000000e-01   4.5000000e-01   0.0000000e+00
   1.6000000e-01   5.0000000e-01   0.0000000e+00
   1.6000000e-01   5.5000000e-01   4.8000000e-01
   1.6000000e-01   6.0000000e-01   1.0000000e+00
   1.6000000e-01   6.5000000e-01   1.0000000e+00
   1.6000000e-01   7.0000000e-01   1.0000000e+00
   1.6000000e-01   7.5000000e-01   1.0000000e+00
   1.6000000e-01   8.0000000e-01   1.0000000e+00
   1.6000000e-01   8.5000000e-01   1.0000000e+00
   1.6000000e-01   9.0000000e-01   1.0000000e+00
   1.6000000e-01   9.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00   1.0000000e+00
   1.6000000e-01   1.0500000e+00   1.0000000e+00
   1.6000000e-01   1.1000000e+00   1.0000000e+00
   1.6000000e-01   1.1500000e+00   1.0000000e+00
   1.6000000e-01   1.2000000e+00   1.0000000e+00
   1.6000000e-01   1.2500000e+00   1.0000000e+00
   1.6000000e-01   1.3000000e+00   1.0000000e+00
   1.6000000e-01   1.3500000e+00   1.0000000e+00
   1.6000000e-01   1.4000000e+00   1.0000000e+00
   1.6000000e-01   1.4500000e+00   1.0000000e+00
   1.6000000e-01   1.5000000e+00   1.0000000e+00
   1.6000000e-01   1.5500000e+00   1.0000000e+00
   1.6000000e-01   1.6000000e+00   1.0000000e+00
   1.6000000e-01   1.6500000e+00   1.0000000e+00
   1.6000000e-01   1.7000000e+00   1.0000000e+00
   1.6000000e-01   1.7500000e+00   1.0000000e+00
   1.6000000e-01   1.8000000e+00   1.0000000e+00
   1.6000000e-01   1.8500000e+00   1.0000000e+00
   1.6000000e-01   1.9000000e+00   1.0000000e+00
   1.6000000e-01   1.9500000e+00   1.0000000e+00
   1.6000000e-01   2.0000000e+00   1.0000000e+00
   1.7000000e-01   5.0000000e-02   0.0000000e+00
   1.7000000e-01   1.0000000e-01   0.0000000e+00
   1.7000000e-01   1.5000000e-01   0.0000000e+00
   1.7000000e-01   2.0000000e-01   0.0000000e+00
   1.7000000e-01   2.5000000e-01   0.0000000e+00
   1.7000000e-01   3.0000000e-01   0.0000000e+00
   1.7000000e-01   3.5000000e-01   0.0000000e+00
   1.7000000e-01   4.0000000e-01   0.0000000e+00
   1.7000000e-01   4.5000000e-01   0.0000000e+00
   1.7000000e-01   5.0000000e-01   0.0000000e+00
   1.7000000e-01   5.5000000e-01   2.8000000e-01
   1.7000000e-01   6.0000000e-01   9.6000000e-01
   1.7000000e-01   6.5000000e-01   1.0000000e+00
   1.7000000e-01   7.0000000e-01   1.0000000e+00
   1.7000000e-01   7.5000000e-01   1.0000000e+00
   1.7000000e-01   8.0000000e-01   1.0000000e+00
   1.7000000e-01   8.5000000e-01   1.0000000e+00
   1.7000000e-01   9.0000000e-01   1.0000000e+00
   1.7000000e-01   9.5000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00   1.0000000e+00
   1.7000000e-01   1.0500000e+00   1.0000000e+00
   1.7000000e-01   1.1000000e+00   1.0000000e+00
   1.7000000e-01   1.1500000e+00   1.0000000e+00
   1.7000000e-01   1.2000000e+00   1.0000000e+00
   1.7000000e-01   1.2500000e+00   1.0000000e+00
   1.7000000e-01   1.3000000e+00   1.0000000e+00
   1.7000000e-01   1.3500000e+00   1.0000000e+00
   1.7000000e-01   1.4000000e+00   1.0000000e+00
   1.7000000e-01   1.4500000e+00   1.0000000e+00
   1.7000000e-01   1.5000000e+00   1.0000000e+00
   1.7000000e-01   1.5500000e+00   1.0000000e+00
   1.7000000e-01   1.6000000e+00   1.0000000e+00
   1.7000000e-01   1.6500000e+00   1.0000000e+00
   1.7000000e-01   1.7000000e+00   1.0000000e+00
   1.7000000e-01   1.7500000e+00   1.0000000e+00
   1.7000000e-01   1.8000000e+00   1.0000000e+00
   1.7000000e-01   1.8500000e+00   1.0000000e+00
   1.7000000e-01   1.9000000e+00   1.0000000e+00
   1.7000000e-01   1.9500000e+00   1.0000000e+00
   1.7000000e-01   2.0000000e+00   1.0000000e+00
   1.8000000e-01   5.0000000e-02   0.0000000e+00
   1.8000000e-01   1.0000000e-01   0.0000000e+00
   1.8000000e-01   1.5000000e-01   0.0000000e+00
   1.8000000e-01   2.0000000e-01   0.0000000e+00
   1.8000000e-01   2.5000000e-01   0.0000000e+00
   1.8000000e-01   3.0000000e-01   0.0000000e+00
   1.8000000e-01   3.5000000e-01   0.0000000e+00
   1.8000000e-01   4.0000000e-01   0.0000000e+00
   1.8000000e-01   4.5000000e-01   0.0000000e+00
   1.8000000e-01   5.0000000e-01   0.0000000e+00
   1.8000000e-01   5.5000000e-01   6.0000000e-02
   1.8000000e-01   6.0000000e-01   7.4000000e-01
   1.8000000e-01   6.5000000e-01   1.0000000e+00
   1.8000000e-01   7.0000000e-01   1.0000000e+00
   1.8000000e-01   7.5000000e-01   1.0000000e+00
   1.8000000e-01   8.0000000e-01   1.0000000e+00
   1.8000000e-01   8.5000000e-01   1.0000000e+00
   1.8000000e-01   9.0000000e-01   1.0000000e+00
   1.8000000e-01   9.5000000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00   1.0000000e+00
   1.8000000e-01   1.0500000e+00   1.0000000e+00
   1.8000000e-01   1.1000000e+00   1.0000000e+00
   1.8000000e-01   1.1500000e+00   1.0000000e+00
   1.8000000e-01   1.2000000e+00   1.0000000e+00
   1.8000000e-01   1.2500000e+00   1.0000000e+00
   1.8000000e-01   1.3000000e+00   1.0000000e+00
   1.8000000e-01   1.3500000e+00   1.0000000e+00
   1.8000000e-01   1.4000000e+00   1.0000000e+00
   1.8000000e-01   1.4500000e+00   1.0000000e+00
   1.8000000e-01   1.5000000e+00   1.0000000e+00
   1.8000000e-01   1.5500000e+00   1.0000000e+00
   1.8000000e-01   1.6000000e+00   1.0000000e+00
   1.8000000e-01   1.6500000e+00   1.0000000e+00
   1.8000000e-01   1.7000000e+00   1.0000000e+00
   1.8000000e-01   1.7500000e+00   1.0000000e+00
   1.8000000e-01   1.8000000e+00   1.0000000e+00
   1.8000000e-01   1.8500000e+00   1.0000000e+00
   1.8000000e-01   1.9000000e+00   1.0000000e+00
   1.8000000e-01   1.9500000e+00   1.0000000e+00
   1.8000000e-01   2.0000000e+00   1.0000000e+00
   1.9000000e-01   5.0000000e-02   0.0000000e+00
   1.9000000e-01   1.0000000e-01   0.0000000e+00
   1.9000000e-01   1.5000000e-01   0.0000000e+00
   1.9000000e-01   2.0000000e-01   0.0000000e+00
   1.9000000e-01   2.5000000e-01   0.0000000e+00
   1.9000000e-01   3.0000000e-01   0.0000000e+00
   1.9000000e-01   3.5000000e-01   0.0000000e+00
   1.9000000e-01   4.0000000e-01   0.0000000e+00
   1.9000000e-01   4.5000000e-01   0.0000000e+00
   1.9000000e-01   5.0000000e-01   0.0000000e+00
   1.9000000e-01   5.5000000e-01   0.0000000e+00
   1.9000000e-01   6.0000000e-01   4.8000000e-01
   1.9000000e-01   6.5000000e-01   1.0000000e+00
   1.9000000e-01   7.0000000e-01   1.0000000e+00
   1.9000000e-01   7.5000000e-01   1.0000000e+00
   1.9000000e-01   8.0000000e-01   1.0000000e+00
   1.9000000e-01   8.5000000e-01   1.0000000e+00
   1.9000000e-01   9.0000000e-01   1.0000000e+00
   1.9000000e-01   9.5000000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00   1.0000000e+00
   1.9000000e-01   1.0500000e+00   1.0000000e+00
   1.9000000e-01   1.1000000e+00   1.0000000e+00
   1.9000000e-01   1.1500000e+00   1.0000000e+00
   1.9000000e-01   1.2000000e+00   1.0000000e+00
   1.9000000e-01   1.2500000e+00   1.0000000e+00
   1.9000000e-01   1.3000000e+00   1.0000000e+00
   1.9000000e-01   1.3500000e+00   1.0000000e+00
   1.9000000e-01   1.4000000e+00   1.0000000e+00
   1.9000000e-01   1.4500000e+00   1.0000000e+00
   1.9000000e-01   1.5000000e+00   1.0000000e+00
   1.9000000e-01   1.5500000e+00   1.0000000e+00
   1.9000000e-01   1.6000000e+00   1.0000000e+00
   1.9000000e-01   1.6500000e+00   1.0000000e+00
   1.9000000e-01   1.7000000e+00   1.0000000e+00
   1.9000000e-01   1.7500000e+00   1.0000000e+00
   1.9000000e-01   1.8000000e+00   1.0000000e+00
   1.9000000e-01   1.8500000e+00   1.0000000e+00
   1.9000000e-01   1.9000000e+00   1.0000000e+00
   1.9000000e-01   1.9500000e+00   1.0000000e+00
   1.9000000e-01   2.0000000e+00   1.0000000e+00
   2.0000000e-01   5.0000000e-02   0.0000000e+00
   2.0000000e-01   1.0000000e-01   0.0000000e+00
   2.0000000e-01   1.5000000e-01   0.0000000e+00
   2.0000000e-01   2.0000000e-01   0.0000000e+00
   2.0000000e-01   2.5000000e-01   0.0000000e+00
   2.0000000e-01   3.0000000e-01   0.0000000e+00
   2.0000000e-01   3.5000000e-01   0.0000000e+00
   2.0000000e-01   4.0000000e-01   0.0000000e+00
   2.0000000e-01   4.5000000e-01   0.0000000e+00
   2.0000000e-01   5.0000000e-01   0.0000000e+00
   2.0000000e-01   5.5000000e-01   0.0000000e+00
   2.0000000e-01   6.0000000e-01   1.4000000e-01
   2.0000000e-01   6.5000000e-01   1.0000000e+00
   2.0000000e-01   7.0000000e-01   1.0000000e+00
   2.0000000e-01   7.5000000e-01   1.0000000e+00
   2.0000000e-01   8.0000000e-01   1.0000000e+00
   2.0000000e-01   8.5000000e-01   1.0000000e+00
   2.0000000e-01   9.0000000e-01   1.0000000e+00
   2.0000000e-01   9.5000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00   1.0000000e+00
   2.0000000e-01   1.0500000e+00   1.0000000e+00
   2.0000000e-01   1.1000000e+00   1.0000000e+00
   2.0000000e-01   1.1500000e+00   1.0000000e+00
   2.0000000e-01   1.2000000e+00   1.0000000e+00
   2.0000000e-01   1.2500000e+00   1.0000000e+00
   2.0000000e-01   1.3000000e+00   1.0000000e+00
   2.0000000e-01   1.3500000e+00   1.0000000e+00
   2.0000000e-01   1.4000000e+00   1.0000000e+00
   2.0000000e-01   1.4500000e+00   1.0000000e+00
   2.0000000e-01   1.5000000e+00   1.0000000e+00
   2.0000000e-01   1.5500000e+00   1.0000000e+00
   2.0000000e-01   1.6000000e+00   1.0000000e+00
   2.0000000e-01   1.6500000e+00   1.0000000e+00
   2.0000000e-01   1.7000000e+00   1.0000000e+00
   2.0000000e-01   1.7500000e+00   1.0000000e+00
   2.0000000e-01   1.8000000e+00   1.0000000e+00
   2.0000000e-01   1.8500000e+00   1.0000000e+00
   2.0000000e-01   1.9000000e+00   1.0000000e+00
   2.0000000e-01   1.9500000e+00   1.0000000e+00
   2.0000000e-01   2.0000000e+00   1.0000000e+00
   2.1000000e-01   5.0000000e-02   0.0000000e+00
   2.1000000e-01   1.0000000e-01   0.0000000e+00
   2.1000000e-01   1.5000000e-01   0.0000000e+00
   2.1000000e-01   2.0000000e-01   0.0000000e+00
   2.1000000e-01   2.5000000e-01   0.0000000e+00
   2.1000000e-01   3.0000000e-01   0.0000000e+00
   2.1000000e-01   3.5000000e-01   0.0000000e+00
   2.1000000e-01   4.0000000e-01   0.0000000e+00
   2.1000000e-01   4.5000000e-01   0.0000000e+00
   2.1000000e-01   5.0000000e-01   0.0000000e+00
   2.1000000e-01   5.5000000e-01   0.0000000e+00
   2.1000000e-01   6.0000000e-01   4.0000000e-02
   2.1000000e-01   6.5000000e-01   8.8000000e-01
   2.1000000e-01   7.0000000e-01   1.0000000e+00
   2.1000000e-01   7.5000000e-01   1.0000000e+00
   2.1000000e-01   8.0000000e-01   1.0000000e+00
   2.1000000e-01   8.5000000e-01   1.0000000e+00
   2.1000000e-01   9.0000000e-01   1.0000000e+00
   2.1000000e-01   9.5000000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00   1.0000000e+00
   2.1000000e-01   1.0500000e+00   1.0000000e+00
   2.1000000e-01   1.1000000e+00   1.0000000e+00
   2.1000000e-01   1.1500000e+00   1.0000000e+00
   2.1000000e-01   1.2000000e+00   1.0000000e+00
   2.1000000e-01   1.2500000e+00   1.0000000e+00
   2.1000000e-01   1.3000000e+00   1.0000000e+00
   2.1000000e-01   1.3500000e+00   1.0000000e+00
   2.1000000e-01   1.4000000e+00   1.0000000e+00
   2.1000000e-01   1.4500000e+00   1.0000000e+00
   2.1000000e-01   1.5000000e+00   1.0000000e+00
   2.1000000e-01   1.5500000e+00   1.0000000e+00
   2.1000000e-01   1.6000000e+00   1.0000000e+00
   2.1000000e-01   1.6500000e+00   1.0000000e+00
   2.1000000e-01   1.7000000e+00   1.0000000e+00
   2.1000000e-01   1.7500000e+00   1.0000000e+00
   2.1000000e-01   1.8000000e+00   1.0000000e+00
   2.1000000e-01   1.8500000e+00   1.0000000e+00
   2.1000000e-01   1.9000000e+00   1.0000000e+00
   2.1000000e-01   1.9500000e+00   1.0000000e+00
   2.1000000e-01   2.0000000e+00   1.0000000e+00
   2.2000000e-01   5.0000000e-02   0.0000000e+00
   2.2000000e-01   1.0000000e-01   0.0000000e+00
   2.2000000e-01   1.5000000e-01   0.0000000e+00
   2.2000000e-01   2.0000000e-01   0.0000000e+00
   2.2000000e-01   2.5000000e-01   0.0000000e+00
   2.2000000e-01   3.0000000e-01   0.0000000e+00
   2.2000000e-01   3.5000000e-01   0.0000000e+00
   2.2000000e-01   4.0000000e-01   0.0000000e+00
   2.2000000e-01   4.5000000e-01   0.0000000e+00
   2.2000000e-01   5.0000000e-01   0.0000000e+00
   2.2000000e-01   5.5000000e-01   0.0000000e+00
   2.2000000e-01   6.0000000e-01   0.0000000e+00
   2.2000000e-01   6.5000000e-01   4.2000000e-01
   2.2000000e-01   7.0000000e-01   1.0000000e+00
   2.2000000e-01   7.5000000e-01   1.0000000e+00
   2.2000000e-01   8.0000000e-01   1.0000000e+00
   2.2000000e-01   8.5000000e-01   1.0000000e+00
   2.2000000e-01   9.0000000e-01   1.0000000e+00
   2.2000000e-01   9.5000000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00   1.0000000e+00
   2.2000000e-01   1.0500000e+00   1.0000000e+00
   2.2000000e-01   1.1000000e+00   1.0000000e+00
   2.2000000e-01   1.1500000e+00   1.0000000e+00
   2.2000000e-01   1.2000000e+00   1.0000000e+00
   2.2000000e-01   1.2500000e+00   1.0000000e+00
   2.2000000e-01   1.3000000e+00   1.0000000e+00
   2.2000000e-01   1.3500000e+00   1.0000000e+00
   2.2000000e-01   1.4000000e+00   1.0000000e+00
   2.2000000e-01   1.4500000e+00   1.0000000e+00
   2.2000000e-01   1.5000000e+00   1.0000000e+00
   2.2000000e-01   1.5500000e+00   1.0000000e+00
   2.2000000e-01   1.6000000e+00   1.0000000e+00
   2.2000000e-01   1.6500000e+00   1.0000000e+00
   2.2000000e-01   1.7000000e+00   1.0000000e+00
   2.2000000e-01   1.7500000e+00   1.0000000e+00
   2.2000000e-01   1.8000000e+00   1.0000000e+00
   2.2000000e-01   1.8500000e+00   1.0000000e+00
   2.2000000e-01   1.9000000e+00   1.0000000e+00
   2.2000000e-01   1.9500000e+00   1.0000000e+00
   2.2000000e-01   2.0000000e+00   1.0000000e+00
   2.3000000e-01   5.0000000e-02   0.0000000e+00
   2.3000000e-01   1.0000000e-01   0.0000000e+00
   2.3000000e-01   1.5000000e-01   0.0000000e+00
   2.3000000e-01   2.0000000e-01   0.0000000e+00
   2.3000000e-01   2.5000000e-01   0.0000000e+00
   2.3000000e-01   3.0000000e-01   0.0000000e+00
   2.3000000e-01   3.5000000e-01   0.0000000e+00
   2.3000000e-01   4.0000000e-01   0.0000000e+00
   2.3000000e-01   4.5000000e-01   0.0000000e+00
   2.3000000e-01   5.0000000e-01   0.0000000e+00
   2.3000000e-01   5.5000000e-01   0.0000000e+00
   2.3000000e-01   6.0000000e-01   0.0000000e+00
   2.3000000e-01   6.5000000e-01   8.0000000e-02
   2.3000000e-01   7.0000000e-01   9.2000000e-01
   2.3000000e-01   7.5000000e-01   1.0000000e+00
   2.3000000e-01   8.0000000e-01   1.0000000e+00
   2.3000000e-01   8.5000000e-01   1.0000000e+00
   2.3000000e-01   9.0000000e-01   1.0000000e+00
   2.3000000e-01   9.5000000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00   1.0000000e+00
   2.3000000e-01   1.0500000e+00   1.0000000e+00
   2.3000000e-01   1.1000000e+00   1.0000000e+00
   2.3000000e-01   1.1500000e+00   1.0000000e+00
   2.3000000e-01   1.2000000e+00   1.0000000e+00
   2.3000000e-01   1.2500000e+00   1.0000000e+00
   2.3000000e-01   1.3000000e+00   1.0000000e+00
   2.3000000e-01   1.3500000e+00   1.0000000e+00
   2.3000000e-01   1.4000000e+00   1.0000000e+00
   2.3000000e-01   1.4500000e+00   1.0000000e+00
   2.3000000e-01   1.5000000e+00   1.0000000e+00
   2.3000000e-01   1.5500000e+00   1.0000000e+00
   2.3000000e-01   1.6000000e+00   1.0000000e+00
   2.3000000e-01   1.6500000e+00   1.0000000e+00
   2.3000000e-01   1.7000000e+00   1.0000000e+00
   2.3000000e-01   1.7500000e+00   1.0000000e+00
   2.3000000e-01   1.8000000e+00   1.0000000e+00
   2.3000000e-01   1.8500000e+00   1.0000000e+00
   2.3000000e-01   1.9000000e+00   1.0000000e+00
   2.3000000e-01   1.9500000e+00   1.0000000e+00
   2.3000000e-01   2.0000000e+00   1.0000000e+00
   2.4000000e-01   5.0000000e-02   0.0000000e+00
   2.4000000e-01   1.0000000e-01   0.0000000e+00
   2.4000000e-01   1.5000000e-01   0.0000000e+00
   2.4000000e-01   2.0000000e-01   0.0000000e+00
   2.4000000e-01   2.5000000e-01   0.0000000e+00
   2.4000000e-01   3.0000000e-01   0.0000000e+00
   2.4000000e-01   3.5000000e-01   0.0000000e+00
   2.4000000e-01   4.0000000e-01   0.0000000e+00
   2.4000000e-01   4.5000000e-01   0.0000000e+00
   2.4000000e-01   5.0000000e-01   0.0000000e+00
   2.4000000e-01   5.5000000e-01   0.0000000e+00
   2.4000000e-01   6.0000000e-01   0.0000000e+00
   2.4000000e-01   6.5000000e-01   6.0000000e-02
   2.4000000e-01   7.0000000e-01   7.8000000e-01
   2.4000000e-01   7.5000000e-01   1.0000000e+00
   2.4000000e-01   8.0000000e-01   1.0000000e+00
   2.4000000e-01   8.5000000e-01   1.0000000e+00
   2.4000000e-01   9.0000000e-01   1.0000000e+00
   2.4000000e-01   9.5000000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00   1.0000000e+00
   2.4000000e-01   1.0500000e+00   1.0000000e+00
   2.4000000e-01   1.1000000e+00   1.0000000e+00
   2.4000000e-01   1.1500000e+00   1.0000000e+00
   2.4000000e-01   1.2000000e+00   1.0000000e+00
   2.4000000e-01   1.2500000e+00   1.0000000e+00
   2.4000000e-01   1.3000000e+00   1.0000000e+00
   2.4000000e-01   1.3500000e+00   1.0000000e+00
   2.4000000e-01   1.4000000e+00   1.0000000e+00
   2.4000000e-01   1.4500000e+00   1.0000000e+00
   2.4000000e-01   1.5000000e+00   1.0000000e+00
   2.4000000e-01   1.5500000e+00   1.0000000e+00
   2.4000000e-01   1.6000000e+00   1.0000000e+00
   2.4000000e-01   1.6500000e+00   1.0000000e+00
   2.4000000e-01   1.7000000e+00   1.0000000e+00
   2.4000000e-01   1.7500000e+00   1.0000000e+00
   2.4000000e-01   1.8000000e+00   1.0000000e+00
   2.4000000e-01   1.8500000e+00   1.0000000e+00
   2.4000000e-01   1.9000000e+00   1.0000000e+00
   2.4000000e-01   1.9500000e+00   1.0000000e+00
   2.4000000e-01   2.0000000e+00   1.0000000e+00
   2.5000000e-01   5.0000000e-02   0.0000000e+00
   2.5000000e-01   1.0000000e-01   0.0000000e+00
   2.5000000e-01   1.5000000e-01   0.0000000e+00
   2.5000000e-01   2.0000000e-01   0.0000000e+00
   2.5000000e-01   2.5000000e-01   0.0000000e+00
   2.5000000e-01   3.0000000e-01   0.0000000e+00
   2.5000000e-01   3.5000000e-01   0.0000000e+00
   2.5000000e-01   4.0000000e-01   0.0000000e+00
   2.5000000e-01   4.5000000e-01   0.0000000e+00
   2.5000000e-01   5.0000000e-01   0.0000000e+00
   2.5000000e-01   5.5000000e-01   0.0000000e+00
   2.5000000e-01   6.0000000e-01   0.0000000e+00
   2.5000000e-01   6.5000000e-01   0.0000000e+00
   2.5000000e-01   7.0000000e-01   3.8000000e-01
   2.5000000e-01   7.5000000e-01   9.8000000e-01
   2.5000000e-01   8.0000000e-01   1.0000000e+00
   2.5000000e-01   8.5000000e-01   1.0000000e+00
   2.5000000e-01   9.0000000e-01   1.0000000e+00
   2.5000000e-01   9.5000000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00   1.0000000e+00
   2.5000000e-01   1.0500000e+00   1.0000000e+00
   2.5000000e-01   1.1000000e+00   1.0000000e+00
   2.5000000e-01   1.1500000e+00   1.0000000e+00
   2.5000000e-01   1.2000000e+00   1.0000000e+00
   2.5000000e-01   1.2500000e+00   1.0000000e+00
   2.5000000e-01   1.3000000e+00   1.0000000e+00
   2.5000000e-01   1.3500000e+00   1.0000000e+00
   2.5000000e-01   1.4000000e+00   1.0000000e+00
   2.5000000e-01   1.4500000e+00   1.0000000e+00
   2.5000000e-01   1.5000000e+00   1.0000000e+00
   2.5000000e-01   1.5500000e+00   1.0000000e+00
   2.5000000e-01   1.6000000e+00   1.0000000e+00
   2.5000000e-01   1.6500000e+00   1.0000000e+00
   2.5000000e-01   1.7000000e+00   1.0000000e+00
   2.5000000e-01   1.7500000e+00   1.0000000e+00
   2.5000000e-01   1.8000000e+00   1.0000000e+00
   2.5000000e-01   1.8500000e+00   1.0000000e+00
   2.5000000e-01   1.9000000e+00   1.0000000e+00
   2.5000000e-01   1.9500000e+00   1.0000000e+00
   2.5000000e-01   2.0000000e+00   1.0000000e+00
   2.6000000e-01   5.0000000e-02   0.0000000e+00
   2.6000000e-01   1.0000000e-01   0.0000000e+00
   2.6000000e-01   1.5000000e-01   0.0000000e+00
   2.6000000e-01   2.0000000e-01   0.0000000e+00
   2.6000000e-01   2.5000000e-01   0.0000000e+00
   2.6000000e-01   3.0000000e-01   0.0000000e+00
   2.6000000e-01   3.5000000e-01   0.0000000e+00
   2.6000000e-01   4.0000000e-01   0.0000000e+00
   2.6000000e-01   4.5000000e-01   0.0000000e+00
   2.6000000e-01   5.0000000e-01   0.0000000e+00
   2.6000000e-01   5.5000000e-01   0.0000000e+00
   2.6000000e-01   6.0000000e-01   0.0000000e+00
   2.6000000e-01   6.5000000e-01   0.0000000e+00
   2.6000000e-01   7.0000000e-01   2.6000000e-01
   2.6000000e-01   7.5000000e-01   9.6000000e-01
   2.6000000e-01   8.0000000e-01   1.0000000e+00
   2.6000000e-01   8.5000000e-01   1.0000000e+00
   2.6000000e-01   9.0000000e-01   1.0000000e+00
   2.6000000e-01   9.5000000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00   1.0000000e+00
   2.6000000e-01   1.0500000e+00   1.0000000e+00
   2.6000000e-01   1.1000000e+00   1.0000000e+00
   2.6000000e-01   1.1500000e+00   1.0000000e+00
   2.6000000e-01   1.2000000e+00   1.0000000e+00
   2.6000000e-01   1.2500000e+00   1.0000000e+00
   2.6000000e-01   1.3000000e+00   1.0000000e+00
   2.6000000e-01   1.3500000e+00   1.0000000e+00
   2.6000000e-01   1.4000000e+00   1.0000000e+00
   2.6000000e-01   1.4500000e+00   1.0000000e+00
   2.6000000e-01   1.5000000e+00   1.0000000e+00
   2.6000000e-01   1.5500000e+00   1.0000000e+00
   2.6000000e-01   1.6000000e+00   1.0000000e+00
   2.6000000e-01   1.6500000e+00   1.0000000e+00
   2.6000000e-01   1.7000000e+00   1.0000000e+00
   2.6000000e-01   1.7500000e+00   1.0000000e+00
   2.6000000e-01   1.8000000e+00   1.0000000e+00
   2.6000000e-01   1.8500000e+00   1.0000000e+00
   2.6000000e-01   1.9000000e+00   1.0000000e+00
   2.6000000e-01   1.9500000e+00   1.0000000e+00
   2.6000000e-01   2.0000000e+00   1.0000000e+00
   2.7000000e-01   5.0000000e-02   0.0000000e+00
   2.7000000e-01   1.0000000e-01   0.0000000e+00
   2.7000000e-01   1.5000000e-01   0.0000000e+00
   2.7000000e-01   2.0000000e-01   0.0000000e+00
   2.7000000e-01   2.5000000e-01   0.0000000e+00
   2.7000000e-01   3.0000000e-01   0.0000000e+00
   2.7000000e-01   3.5000000e-01   0.0000000e+00
   2.7000000e-01   4.0000000e-01   0.0000000e+00
   2.7000000e-01   4.5000000e-01   0.0000000e+00
   2.7000000e-01   5.0000000e-01   0.0000000e+00
   2.7000000e-01   5.5000000e-01   0.0000000e+00
   2.7000000e-01   6.0000000e-01   0.0000000e+00
   2.7000000e-01   6.5000000e-01   0.0000000e+00
   2.7000000e-01   7.0000000e-01   6.0000000e-02
   2.7000000e-01   7.5000000e-01   9.0000000e-01
   2.7000000e-01   8.0000000e-01   1.0000000e+00
   2.7000000e-01   8.5000000e-01   1.0000000e+00
   2.7000000e-01   9.0000000e-01   1.0000000e+00
   2.7000000e-01   9.5000000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00   1.0000000e+00
   2.7000000e-01   1.0500000e+00   1.0000000e+00
   2.7000000e-01   1.1000000e+00   1.0000000e+00
   2.7000000e-01   1.1500000e+00   1.0000000e+00
   2.7000000e-01   1.2000000e+00   1.0000000e+00
   2.7000000e-01   1.2500000e+00   1.0000000e+00
   2.7000000e-01   1.3000000e+00   1.0000000e+00
   2.7000000e-01   1.3500000e+00   1.0000000e+00
   2.7000000e-01   1.4000000e+00   1.0000000e+00
   2.7000000e-01   1.4500000e+00   1.0000000e+00
   2.7000000e-01   1.5000000e+00   1.0000000e+00
   2.7000000e-01   1.5500000e+00   1.0000000e+00
   2.7000000e-01   1.6000000e+00   1.0000000e+00
   2.7000000e-01   1.6500000e+00   1.0000000e+00
   2.7000000e-01   1.7000000e+00   1.0000000e+00
   2.7000000e-01   1.7500000e+00   1.0000000e+00
   2.7000000e-01   1.8000000e+00   1.0000000e+00
   2.7000000e-01   1.8500000e+00   1.0000000e+00
   2.7000000e-01   1.9000000e+00   1.0000000e+00
   2.7000000e-01   1.9500000e+00   1.0000000e+00
   2.7000000e-01   2.0000000e+00   1.0000000e+00
   2.8000000e-01   5.0000000e-02   0.0000000e+00
   2.8000000e-01   1.0000000e-01   0.0000000e+00
   2.8000000e-01   1.5000000e-01   0.0000000e+00
   2.8000000e-01   2.0000000e-01   0.0000000e+00
   2.8000000e-01   2.5000000e-01   0.0000000e+00
   2.8000000e-01   3.0000000e-01   0.0000000e+00
   2.8000000e-01   3.5000000e-01   0.0000000e+00
   2.8000000e-01   4.0000000e-01   0.0000000e+00
   2.8000000e-01   4.5000000e-01   0.0000000e+00
   2.8000000e-01   5.0000000e-01   0.0000000e+00
   2.8000000e-01   5.5000000e-01   0.0000000e+00
   2.8000000e-01   6.0000000e-01   0.0000000e+00
   2.8000000e-01   6.5000000e-01   0.0000000e+00
   2.8000000e-01   7.0000000e-01   2.0000000e-02
   2.8000000e-01   7.5000000e-01   5.8000000e-01
   2.8000000e-01   8.0000000e-01   1.0000000e+00
   2.8000000e-01   8.5000000e-01   1.0000000e+00
   2.8000000e-01   9.0000000e-01   1.0000000e+00
   2.8000000e-01   9.5000000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00   1.0000000e+00
   2.8000000e-01   1.0500000e+00   1.0000000e+00
   2.8000000e-01   1.1000000e+00   1.0000000e+00
   2.8000000e-01   1.1500000e+00   1.0000000e+00
   2.8000000e-01   1.2000000e+00   1.0000000e+00
   2.8000000e-01   1.2500000e+00   1.0000000e+00
   2.8000000e-01   1.3000000e+00   1.0000000e+00
   2.8000000e-01   1.3500000e+00   1.0000000e+00
   2.8000000e-01   1.4000000e+00   1.0000000e+00
   2.8000000e-01   1.4500000e+00   1.0000000e+00
   2.8000000e-01   1.5000000e+00   1.0000000e+00
   2.8000000e-01   1.5500000e+00   1.0000000e+00
   2.8000000e-01   1.6000000e+00   1.0000000e+00
   2.8000000e-01   1.6500000e+00   1.0000000e+00
   2.8000000e-01   1.7000000e+00   1.0000000e+00
   2.8000000e-01   1.7500000e+00   1.0000000e+00
   2.8000000e-01   1.8000000e+00   1.0000000e+00
   2.8000000e-01   1.8500000e+00   1.0000000e+00
   2.8000000e-01   1.9000000e+00   1.0000000e+00
   2.8000000e-01   1.9500000e+00   1.0000000e+00
   2.8000000e-01   2.0000000e+00   1.0000000e+00
   2.9000000e-01   5.0000000e-02   0.0000000e+00
   2.9000000e-01   1.0000000e-01   0.0000000e+00
   2.9000000e-01   1.5000000e-01   0.0000000e+00
   2.9000000e-01   2.0000000e-01   0.0000000e+00
   2.9000000e-01   2.5000000e-01   0.0000000e+00
   2.9000000e-01   3.0000000e-01   0.0000000e+00
   2.9000000e-01   3.5000000e-01   0.0000000e+00
   2.9000000e-01   4.0000000e-01   0.0000000e+00
   2.9000000e-01   4.5000000e-01   0.0000000e+00
   2.9000000e-01   5.0000000e-01   0.0000000e+00
   2.9000000e-01   5.5000000e-01   0.0000000e+00
   2.9000000e-01   6.0000000e-01   0.0000000e+00
   2.9000000e-01   6.5000000e-01   0.0000000e+00
   2.9000000e-01   7.0000000e-01   0.0000000e+00
   2.9000000e-01   7.5000000e-01   3.0000000e-01
   2.9000000e-01   8.0000000e-01   9.6000000e-01
   2.9000000e-01   8.5000000e-01   1.0000000e+00
   2.9000000e-01   9.0000000e-01   1.0000000e+00
   2.9000000e-01   9.5000000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00   1.0000000e+00
   2.9000000e-01   1.0500000e+00   1.0000000e+00
   2.9000000e-01   1.1000000e+00   1.0000000e+00
   2.9000000e-01   1.1500000e+00   1.0000000e+00
   2.9000000e-01   1.2000000e+00   1.0000000e+00
   2.9000000e-01   1.2500000e+00   1.0000000e+00
   2.9000000e-01   1.3000000e+00   1.0000000e+00
   2.9000000e-01   1.3500000e+00   1.0000000e+00
   2.9000000e-01   1.4000000e+00   1.0000000e+00
   2.9000000e-01   1.4500000e+00   1.0000000e+00
   2.9000000e-01   1.5000000e+00   1.0000000e+00
   2.9000000e-01   1.5500000e+00   1.0000000e+00
   2.9000000e-01   1.6000000e+00   1.0000000e+00
   2.9000000e-01   1.6500000e+00   1.0000000e+00
   2.9000000e-01   1.7000000e+00   1.0000000e+00
   2.9000000e-01   1.7500000e+00   1.0000000e+00
   2.9000000e-01   1.8000000e+00   1.0000000e+00
   2.9000000e-01   1.8500000e+00   1.0000000e+00
   2.9000000e-01   1.9000000e+00   1.0000000e+00
   2.9000000e-01   1.9500000e+00   1.0000000e+00
   2.9000000e-01   2.0000000e+00   1.0000000e+00
   3.0000000e-01   5.0000000e-02   0.0000000e+00
   3.0000000e-01   1.0000000e-01   0.0000000e+00
   3.0000000e-01   1.5000000e-01   0.0000000e+00
   3.0000000e-01   2.0000000e-01   0.0000000e+00
   3.0000000e-01   2.5000000e-01   0.0000000e+00
   3.0000000e-01   3.0000000e-01   0.0000000e+00
   3.0000000e-01   3.5000000e-01   0.0000000e+00
   3.0000000e-01   4.0000000e-01   0.0000000e+00
   3.0000000e-01   4.5000000e-01   0.0000000e+00
   3.0000000e-01   5.0000000e-01   0.0000000e+00
   3.0000000e-01   5.5000000e-01   0.0000000e+00
   3.0000000e-01   6.0000000e-01   0.0000000e+00
   3.0000000e-01   6.5000000e-01   0.0000000e+00
   3.0000000e-01   7.0000000e-01   0.0000000e+00
   3.0000000e-01   7.5000000e-01   8.0000000e-02
   3.0000000e-01   8.0000000e-01   9.2000000e-01
   3.0000000e-01   8.5000000e-01   1.0000000e+00
   3.0000000e-01   9.0000000e-01   1.0000000e+00
   3.0000000e-01   9.5000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0500000e+00   1.0000000e+00
   3.0000000e-01   1.1000000e+00   1.0000000e+00
   3.0000000e-01   1.1500000e+00   1.0000000e+00
   3.0000000e-01   1.2000000e+00   1.0000000e+00
   3.0000000e-01   1.2500000e+00   1.0000000e+00
   3.0000000e-01   1.3000000e+00   1.0000000e+00
   3.0000000e-01   1.3500000e+00   1.0000000e+00
   3.0000000e-01   1.4000000e+00   1.0000000e+00
   3.0000000e-01   1.4500000e+00   1.0000000e+00
   3.0000000e-01   1.5000000e+00   1.0000000e+00
   3.0000000e-01   1.5500000e+00   1.0000000e+00
   3.0000000e-01   1.6000000e+00   1.0000000e+00
   3.0000000e-01   1.6500000e+00   1.0000000e+00
   3.0000000e-01   1.7000000e+00   1.0000000e+00
   3.0000000e-01   1.7500000e+00   1.0000000e+00
   3.0000000e-01   1.8000000e+00   1.0000000e+00
   3.0000000e-01   1.8500000e+00   1.0000000e+00
   3.0000000e-01   1.9000000e+00   1.0000000e+00
   3.0000000e-01   1.9500000e+00   1.0000000e+00
   3.0000000e-01   2.0000000e+00   1.0000000e+00
   3.1000000e-01   5.0000000e-02   0.0000000e+00
   3.1000000e-01   1.0000000e-01   0.0000000e+00
   3.1000000e-01   1.5000000e-01   0.0000000e+00
   3.1000000e-01   2.0000000e-01   0.0000000e+00
   3.1000000e-01   2.5000000e-01   0.0000000e+00
   3.1000000e-01   3.0000000e-01   0.0000000e+00
   3.1000000e-01   3.5000000e-01   0.0000000e+00
   3.1000000e-01   4.0000000e-01   0.0000000e+00
   3.1000000e-01   4.5000000e-01   0.0000000e+00
   3.1000000e-01   5.0000000e-01   0.0000000e+00
   3.1000000e-01   5.5000000e-01   0.0000000e+00
   3.1000000e-01   6.0000000e-01   0.0000000e+00
   3.1000000e-01   6.5000000e-01   0.0000000e+00
   3.1000000e-01   7.0000000e-01   0.0000000e+00
   3.1000000e-01   7.5000000e-01   1.4000000e-01
   3.1000000e-01   8.0000000e-01   7.2000000e-01
   3.1000000e-01   8.5000000e-01   1.0000000e+00
   3.1000000e-01   9.0000000e-01   1.0000000e+00
   3.1000000e-01   9.5000000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00   1.0000000e+00
   3.1000000e-01   1.0500000e+00   1.0000000e+00
   3.1000000e-01   1.1000000e+00   1.0000000e+00
   3.1000000e-01   1.1500000e+00   1.0000000e+00
   3.1000000e-01   1.2000000e+00   1.0000000e+00
   3.1000000e-01   1.2500000e+00   1.0000000e+00
   3.1000000e-01   1.3000000e+00   1.0000000e+00
   3.1000000e-01   1.3500000e+00   1.0000000e+00
   3.1000000e-01   1.4000000e+00   1.0000000e+00
   3.1000000e-01   1.4500000e+00   1.0000000e+00
   3.1000000e-01   1.5000000e+00   1.0000000e+00
   3.1000000e-01   1.5500000e+00   1.0000000e+00
   3.1000000e-01   1.6000000e+00   1.0000000e+00
   3.1000000e-01   1.6500000e+00   1.0000000e+00
   3.1000000e-01   1.7000000e+00   1.0000000e+00
   3.1000000e-01   1.7500000e+00   1.0000000e+00
   3.1000000e-01   1.8000000e+00   1.0000000e+00
   3.1000000e-01   1.8500000e+00   1.0000000e+00
   3.1000000e-01   1.9000000e+00   1.0000000e+00
   3.1000000e-01   1.9500000e+00   1.0000000e+00
   3.1000000e-01   2.0000000e+00   1.0000000e+00
   3.2000000e-01   5.0000000e-02   0.0000000e+00
   3.2000000e-01   1.0000000e-01   0.0000000e+00
   3.2000000e-01   1.5000000e-01   0.0000000e+00
   3.2000000e-01   2.0000000e-01   0.0000000e+00
   3.2000000e-01   2.5000000e-01   0.0000000e+00
   3.2000000e-01   3.0000000e-01   0.0000000e+00
   3.2000000e-01   3.5000000e-01   0.0000000e+00
   3.2000000e-01   4.0000000e-01   0.0000000e+00
   3.2000000e-01   4.5000000e-01   0.0000000e+00
   3.2000000e-01   5.0000000e-01   0.0000000e+00
   3.2000000e-01   5.5000000e-01   0.0000000e+00
   3.2000000e-01   6.0000000e-01   0.0000000e+00
   3.2000000e-01   6.5000000e-01   0.0000000e+00
   3.2000000e-01   7.0000000e-01   0.0000000e+00
   3.2000000e-01   7.5000000e-01   0.0000000e+00
   3.2000000e-01   8.0000000e-01   5.8000000e-01
   3.2000000e-01   8.5000000e-01   9.8000000e-01
   3.2000000e-01   9.0000000e-01   1.0000000e+00
   3.2000000e-01   9.5000000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00   1.0000000e+00
   3.2000000e-01   1.0500000e+00   1.0000000e+00
   3.2000000e-01   1.1000000e+00   1.0000000e+00
   3.2000000e-01   1.1500000e+00   1.0000000e+00
   3.2000000e-01   1.2000000e+00   1.0000000e+00
   3.2000000e-01   1.2500000e+00   1.0000000e+00
   3.2000000e-01   1.3000000e+00   1.0000000e+00
   3.2000000e-01   1.3500000e+00   1.0000000e+00
   3.2000000e-01   1.4000000e+00   1.0000000e+00
   3.2000000e-01   1.4500000e+00   1.0000000e+00
   3.2000000e-01   1.5000000e+00   1.0000000e+00
   3.2000000e-01   1.5500000e+00   1.0000000e+00
   3.2000000e-01   1.6000000e+00   1.0000000e+00
   3.2000000e-01   1.6500000e+00   1.0000000e+00
   3.2000000e-01   1.7000000e+00   1.0000000e+00
   3.2000000e-01   1.7500000e+00   1.0000000e+00
   3.2000000e-01   1.8000000e+00   1.0000000e+00
   3.2000000e-01   1.8500000e+00   1.0000000e+00
   3.2000000e-01   1.9000000e+00   1.0000000e+00
   3.2000000e-01   1.9500000e+00   1.0000000e+00
   3.2000000e-01   2.0000000e+00   1.0000000e+00
   3.3000000e-01   5.0000000e-02   0.0000000e+00
   3.3000000e-01   1.0000000e-01   0.0000000e+00
   3.3000000e-01   1.5000000e-01   0.0000000e+00
   3.3000000e-01   2.0000000e-01   0.0000000e+00
   3.3000000e-01   2.5000000e-01   0.0000000e+00
   3.3000000e-01   3.0000000e-01   0.0000000e+00
   3.3000000e-01   3.5000000e-01   0.0000000e+00
   3.3000000e-01   4.0000000e-01   0.0000000e+00
   3.3000000e-01   4.5000000e-01   0.0000000e+00
   3.3000000e-01   5.0000000e-01   0.0000000e+00
   3.3000000e-01   5.5000000e-01   0.0000000e+00
   3.3000000e-01   6.0000000e-01   0.0000000e+00
   3.3000000e-01   6.5000000e-01   0.0000000e+00
   3.3000000e-01   7.0000000e-01   0.0000000e+00
   3.3000000e-01   7.5000000e-01   0.0000000e+00
   3.3000000e-01   8.0000000e-01   4.0000000e-01
   3.3000000e-01   8.5000000e-01   9.6000000e-01
   3.3000000e-01   9.0000000e-01   1.0000000e+00
   3.3000000e-01   9.5000000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00   1.0000000e+00
   3.3000000e-01   1.0500000e+00   1.0000000e+00
   3.3000000e-01   1.1000000e+00   1.0000000e+00
   3.3000000e-01   1.1500000e+00   1.0000000e+00
   3.3000000e-01   1.2000000e+00   1.0000000e+00
   3.3000000e-01   1.2500000e+00   1.0000000e+00
   3.3000000e-01   1.3000000e+00   1.0000000e+00
   3.3000000e-01   1.3500000e+00   1.0000000e+00
   3.3000000e-01   1.4000000e+00   1.0000000e+00
   3.3000000e-01   1.4500000e+00   1.0000000e+00
   3.3000000e-01   1.5000000e+00   1.0000000e+00
   3.3000000e-01   1.5500000e+00   1.0000000e+00
   3.3000000e-01   1.6000000e+00   1.0000000e+00
   3.3000000e-01   1.6500000e+00   1.0000000e+00
   3.3000000e-01   1.7000000e+00   1.0000000e+00
   3.3000000e-01   1.7500000e+00   1.0000000e+00
   3.3000000e-01   1.8000000e+00   1.0000000e+00
   3.3000000e-01   1.8500000e+00   1.0000000e+00
   3.3000000e-01   1.9000000e+00   1.0000000e+00
   3.3000000e-01   1.9500000e+00   1.0000000e+00
   3.3000000e-01   2.0000000e+00   1.0000000e+00
   3.4000000e-01   5.0000000e-02   0.0000000e+00
   3.4000000e-01   1.0000000e-01   0.0000000e+00
   3.4000000e-01   1.5000000e-01   0.0000000e+00
   3.4000000e-01   2.0000000e-01   0.0000000e+00
   3.4000000e-01   2.5000000e-01   0.0000000e+00
   3.4000000e-01   3.0000000e-01   0.0000000e+00
   3.4000000e-01   3.5000000e-01   0.0000000e+00
   3.4000000e-01   4.0000000e-01   0.0000000e+00
   3.4000000e-01   4.5000000e-01   0.0000000e+00
   3.4000000e-01   5.0000000e-01   0.0000000e+00
   3.4000000e-01   5.5000000e-01   0.0000000e+00
   3.4000000e-01   6.0000000e-01   0.0000000e+00
   3.4000000e-01   6.5000000e-01   0.0000000e+00
   3.4000000e-01   7.0000000e-01   0.0000000e+00
   3.4000000e-01   7.5000000e-01   0.0000000e+00
   3.4000000e-01   8.0000000e-01   1.0000000e-01
   3.4000000e-01   8.5000000e-01   9.4000000e-01
   3.4000000e-01   9.0000000e-01   1.0000000e+00
   3.4000000e-01   9.5000000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00   1.0000000e+00
   3.4000000e-01   1.0500000e+00   1.0000000e+00
   3.4000000e-01   1.1000000e+00   1.0000000e+00
   3.4000000e-01   1.1500000e+00   1.0000000e+00
   3.4000000e-01   1.2000000e+00   1.0000000e+00
   3.4000000e-01   1.2500000e+00   1.0000000e+00
   3.4000000e-01   1.3000000e+00   1.0000000e+00
   3.4000000e-01   1.3500000e+00   1.0000000e+00
   3.4000000e-01   1.4000000e+00   1.0000000e+00
   3.4000000e-01   1.4500000e+00   1.0000000e+00
   3.4000000e-01   1.5000000e+00   1.0000000e+00
   3.4000000e-01   1.5500000e+00   1.0000000e+00
   3.4000000e-01   1.6000000e+00   1.0000000e+00
   3.4000000e-01   1.6500000e+00   1.0000000e+00
   3.4000000e-01   1.7000000e+00   1.0000000e+00
   3.4000000e-01   1.7500000e+00   1.0000000e+00
   3.4000000e-01   1.8000000e+00   1.0000000e+00
   3.4000000e-01   1.8500000e+00   1.0000000e+00
   3.4000000e-01   1.9000000e+00   1.0000000e+00
   3.4000000e-01   1.9500000e+00   1.0000000e+00
   3.4000000e-01   2.0000000e+00   1.0000000e+00
   3.5000000e-01   5.0000000e-02   0.0000000e+00
   3.5000000e-01   1.0000000e-01   0.0000000e+00
   3.5000000e-01   1.5000000e-01   0.0000000e+00
   3.5000000e-01   2.0000000e-01   0.0000000e+00
   3.5000000e-01   2.5000000e-01   0.0000000e+00
   3.5000000e-01   3.0000000e-01   0.0000000e+00
   3.5000000e-01   3.5000000e-01   0.0000000e+00
   3.5000000e-01   4.0000000e-01   0.0000000e+00
   3.5000000e-01   4.5000000e-01   0.0000000e+00
   3.5000000e-01   5.0000000e-01   0.0000000e+00
   3.5000000e-01   5.5000000e-01   0.0000000e+00
   3.5000000e-01   6.0000000e-01   0.0000000e+00
   3.5000000e-01   6.5000000e-01   0.0000000e+00
   3.5000000e-01   7.0000000e-01   0.0000000e+00
   3.5000000e-01   7.5000000e-01   0.0000000e+00
   3.5000000e-01   8.0000000e-01   2.0000000e-02
   3.5000000e-01   8.5000000e-01   8.8000000e-01
   3.5000000e-01   9.0000000e-01   1.0000000e+00
   3.5000000e-01   9.5000000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00   1.0000000e+00
   3.5000000e-01   1.0500000e+00   1.0000000e+00
   3.5000000e-01   1.1000000e+00   1.0000000e+00
   3.5000000e-01   1.1500000e+00   1.0000000e+00
   3.5000000e-01   1.2000000e+00   1.0000000e+00
   3.5000000e-01   1.2500000e+00   1.0000000e+00
   3.5000000e-01   1.3000000e+00   1.0000000e+00
   3.5000000e-01   1.3500000e+00   1.0000000e+00
   3.5000000e-01   1.4000000e+00   1.0000000e+00
   3.5000000e-01   1.4500000e+00   1.0000000e+00
   3.5000000e-01   1.5000000e+00   1.0000000e+00
   3.5000000e-01   1.5500000e+00   1.0000000e+00
   3.5000000e-01   1.6000000e+00   1.0000000e+00
   3.5000000e-01   1.6500000e+00   1.0000000e+00
   3.5000000e-01   1.7000000e+00   1.0000000e+00
   3.5000000e-01   1.7500000e+00   1.0000000e+00
   3.5000000e-01   1.8000000e+00   1.0000000e+00
   3.5000000e-01   1.8500000e+00   1.0000000e+00
   3.5000000e-01   1.9000000e+00   1.0000000e+00
   3.5000000e-01   1.9500000e+00   1.0000000e+00
   3.5000000e-01   2.0000000e+00   1.0000000e+00
   3.6000000e-01   5.0000000e-02   0.0000000e+00
   3.6000000e-01   1.0000000e-01   0.0000000e+00
   3.6000000e-01   1.5000000e-01   0.0000000e+00
   3.6000000e-01   2.0000000e-01   0.0000000e+00
   3.6000000e-01   2.5000000e-01   0.0000000e+00
   3.6000000e-01   3.0000000e-01   0.0000000e+00
   3.6000000e-01   3.5000000e-01   0.0000000e+00
   3.6000000e-01   4.0000000e-01   0.0000000e+00
   3.6000000e-01   4.5000000e-01   0.0000000e+00
   3.6000000e-01   5.0000000e-01   0.0000000e+00
   3.6000000e-01   5.5000000e-01   0.0000000e+00
   3.6000000e-01   6.0000000e-01   0.0000000e+00
   3.6000000e-01   6.5000000e-01   0.0000000e+00
   3.6000000e-01   7.0000000e-01   0.0000000e+00
   3.6000000e-01   7.5000000e-01   0.0000000e+00
   3.6000000e-01   8.0000000e-01   0.0000000e+00
   3.6000000e-01   8.5000000e-01   7.4000000e-01
   3.6000000e-01   9.0000000e-01   1.0000000e+00
   3.6000000e-01   9.5000000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00   1.0000000e+00
   3.6000000e-01   1.0500000e+00   1.0000000e+00
   3.6000000e-01   1.1000000e+00   1.0000000e+00
   3.6000000e-01   1.1500000e+00   1.0000000e+00
   3.6000000e-01   1.2000000e+00   1.0000000e+00
   3.6000000e-01   1.2500000e+00   1.0000000e+00
   3.6000000e-01   1.3000000e+00   1.0000000e+00
   3.6000000e-01   1.3500000e+00   1.0000000e+00
   3.6000000e-01   1.4000000e+00   1.0000000e+00
   3.6000000e-01   1.4500000e+00   1.0000000e+00
   3.6000000e-01   1.5000000e+00   1.0000000e+00
   3.6000000e-01   1.5500000e+00   1.0000000e+00
   3.6000000e-01   1.6000000e+00   1.0000000e+00
   3.6000000e-01   1.6500000e+00   1.0000000e+00
   3.6000000e-01   1.7000000e+00   1.0000000e+00
   3.6000000e-01   1.7500000e+00   1.0000000e+00
   3.6000000e-01   1.8000000e+00   1.0000000e+00
   3.6000000e-01   1.8500000e+00   1.0000000e+00
   3.6000000e-01   1.9000000e+00   1.0000000e+00
   3.6000000e-01   1.9500000e+00   1.0000000e+00
   3.6000000e-01   2.0000000e+00   1.0000000e+00
   3.7000000e-01   5.0000000e-02   0.0000000e+00
   3.7000000e-01   1.0000000e-01   0.0000000e+00
   3.7000000e-01   1.5000000e-01   0.0000000e+00
   3.7000000e-01   2.0000000e-01   0.0000000e+00
   3.7000000e-01   2.5000000e-01   0.0000000e+00
   3.7000000e-01   3.0000000e-01   0.0000000e+00
   3.7000000e-01   3.5000000e-01   0.0000000e+00
   3.7000000e-01   4.0000000e-01   0.0000000e+00
   3.7000000e-01   4.5000000e-01   0.0000000e+00
   3.7000000e-01   5.0000000e-01   0.0000000e+00
   3.7000000e-01   5.5000000e-01   0.0000000e+00
   3.7000000e-01   6.0000000e-01   0.0000000e+00
   3.7000000e-01   6.5000000e-01   0.0000000e+00
   3.7000000e-01   7.0000000e-01   0.0000000e+00
   3.7000000e-01   7.5000000e-01   0.0000000e+00
   3.7000000e-01   8.0000000e-01   0.0000000e+00
   3.7000000e-01   8.5000000e-01   4.2000000e-01
   3.7000000e-01   9.0000000e-01   1.0000000e+00
   3.7000000e-01   9.5000000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00   1.0000000e+00
   3.7000000e-01   1.0500000e+00   1.0000000e+00
   3.7000000e-01   1.1000000e+00   1.0000000e+00
   3.7000000e-01   1.1500000e+00   1.0000000e+00
   3.7000000e-01   1.2000000e+00   1.0000000e+00
   3.7000000e-01   1.2500000e+00   1.0000000e+00
   3.7000000e-01   1.3000000e+00   1.0000000e+00
   3.7000000e-01   1.3500000e+00   1.0000000e+00
   3.7000000e-01   1.4000000e+00   1.0000000e+00
   3.7000000e-01   1.4500000e+00   1.0000000e+00
   3.7000000e-01   1.5000000e+00   1.0000000e+00
   3.7000000e-01   1.5500000e+00   1.0000000e+00
   3.7000000e-01   1.6000000e+00   1.0000000e+00
   3.7000000e-01   1.6500000e+00   1.0000000e+00
   3.7000000e-01   1.7000000e+00   1.0000000e+00
   3.7000000e-01   1.7500000e+00   1.0000000e+00
   3.7000000e-01   1.8000000e+00   1.0000000e+00
   3.7000000e-01   1.8500000e+00   1.0000000e+00
   3.7000000e-01   1.9000000e+00   1.0000000e+00
   3.7000000e-01   1.9500000e+00   1.0000000e+00
   3.7000000e-01   2.0000000e+00   1.0000000e+00
   3.8000000e-01   5.0000000e-02   0.0000000e+00
   3.8000000e-01   1.0000000e-01   0.0000000e+00
   3.8000000e-01   1.5000000e-01   0.0000000e+00
   3.8000000e-01   2.0000000e-01   0.0000000e+00
   3.8000000e-01   2.5000000e-01   0.0000000e+00
   3.8000000e-01   3.0000000e-01   0.0000000e+00
   3.8000000e-01   3.5000000e-01   0.0000000e+00
   3.8000000e-01   4.0000000e-01   0.0000000e+00
   3.8000000e-01   4.5000000e-01   0.0000000e+00
   3.8000000e-01   5.0000000e-01   0.0000000e+00
   3.8000000e-01   5.5000000e-01   0.0000000e+00
   3.8000000e-01   6.0000000e-01   0.0000000e+00
   3.8000000e-01   6.5000000e-01   0.0000000e+00
   3.8000000e-01   7.0000000e-01   0.0000000e+00
   3.8000000e-01   7.5000000e-01   0.0000000e+00
   3.8000000e-01   8.0000000e-01   0.0000000e+00
   3.8000000e-01   8.5000000e-01   2.8000000e-01
   3.8000000e-01   9.0000000e-01   9.2000000e-01
   3.8000000e-01   9.5000000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00   1.0000000e+00
   3.8000000e-01   1.0500000e+00   1.0000000e+00
   3.8000000e-01   1.1000000e+00   1.0000000e+00
   3.8000000e-01   1.1500000e+00   1.0000000e+00
   3.8000000e-01   1.2000000e+00   1.0000000e+00
   3.8000000e-01   1.2500000e+00   1.0000000e+00
   3.8000000e-01   1.3000000e+00   1.0000000e+00
   3.8000000e-01   1.3500000e+00   1.0000000e+00
   3.8000000e-01   1.4000000e+00   1.0000000e+00
   3.8000000e-01   1.4500000e+00   1.0000000e+00
   3.8000000e-01   1.5000000e+00   1.0000000e+00
   3.8000000e-01   1.5500000e+00   1.0000000e+00
   3.8000000e-01   1.6000000e+00   1.0000000e+00
   3.8000000e-01   1.6500000e+00   1.0000000e+00
   3.8000000e-01   1.7000000e+00   1.0000000e+00
   3.8000000e-01   1.7500000e+00   1.0000000e+00
   3.8000000e-01   1.8000000e+00   1.0000000e+00
   3.8000000e-01   1.8500000e+00   1.0000000e+00
   3.8000000e-01   1.9000000e+00   1.0000000e+00
   3.8000000e-01   1.9500000e+00   1.0000000e+00
   3.8000000e-01   2.0000000e+00   1.0000000e+00
   3.9000000e-01   5.0000000e-02   0.0000000e+00
   3.9000000e-01   1.0000000e-01   0.0000000e+00
   3.9000000e-01   1.5000000e-01   0.0000000e+00
   3.9000000e-01   2.0000000e-01   0.0000000e+00
   3.9000000e-01   2.5000000e-01   0.0000000e+00
   3.9000000e-01   3.0000000e-01   0.0000000e+00
   3.9000000e-01   3.5000000e-01   0.0000000e+00
   3.9000000e-01   4.0000000e-01   0.0000000e+00
   3.9000000e-01   4.5000000e-01   0.0000000e+00
   3.9000000e-01   5.0000000e-01   0.0000000e+00
   3.9000000e-01   5.5000000e-01   0.0000000e+00
   3.9000000e-01   6.0000000e-01   0.0000000e+00
   3.9000000e-01   6.5000000e-01   0.0000000e+00
   3.9000000e-01   7.0000000e-01   0.0000000e+00
   3.9000000e-01   7.5000000e-01   0.0000000e+00
   3.9000000e-01   8.0000000e-01   0.0000000e+00
   3.9000000e-01   8.5000000e-01   1.0000000e-01
   3.9000000e-01   9.0000000e-01   9.6000000e-01
   3.9000000e-01   9.5000000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00   1.0000000e+00
   3.9000000e-01   1.0500000e+00   1.0000000e+00
   3.9000000e-01   1.1000000e+00   1.0000000e+00
   3.9000000e-01   1.1500000e+00   1.0000000e+00
   3.9000000e-01   1.2000000e+00   1.0000000e+00
   3.9000000e-01   1.2500000e+00   1.0000000e+00
   3.9000000e-01   1.3000000e+00   1.0000000e+00
   3.9000000e-01   1.3500000e+00   1.0000000e+00
   3.9000000e-01   1.4000000e+00   1.0000000e+00
   3.9000000e-01   1.4500000e+00   1.0000000e+00
   3.9000000e-01   1.5000000e+00   1.0000000e+00
   3.9000000e-01   1.5500000e+00   1.0000000e+00
   3.9000000e-01   1.6000000e+00   1.0000000e+00
   3.9000000e-01   1.6500000e+00   1.0000000e+00
   3.9000000e-01   1.7000000e+00   1.0000000e+00
   3.9000000e-01   1.7500000e+00   1.0000000e+00
   3.9000000e-01   1.8000000e+00   1.0000000e+00
   3.9000000e-01   1.8500000e+00   1.0000000e+00
   3.9000000e-01   1.9000000e+00   1.0000000e+00
   3.9000000e-01   1.9500000e+00   1.0000000e+00
   3.9000000e-01   2.0000000e+00   1.0000000e+00
   4.0000000e-01   5.0000000e-02   0.0000000e+00
   4.0000000e-01   1.0000000e-01   0.0000000e+00
   4.0000000e-01   1.5000000e-01   0.0000000e+00
   4.0000000e-01   2.0000000e-01   0.0000000e+00
   4.0000000e-01   2.5000000e-01   0.0000000e+00
   4.0000000e-01   3.0000000e-01   0.0000000e+00
   4.0000000e-01   3.5000000e-01   0.0000000e+00
   4.0000000e-01   4.0000000e-01   0.0000000e+00
   4.0000000e-01   4.5000000e-01   0.0000000e+00
   4.0000000e-01   5.0000000e-01   0.0000000e+00
   4.0000000e-01   5.5000000e-01   0.0000000e+00
   4.0000000e-01   6.0000000e-01   0.0000000e+00
   4.0000000e-01   6.5000000e-01   0.0000000e+00
   4.0000000e-01   7.0000000e-01   0.0000000e+00
   4.0000000e-01   7.5000000e-01   0.0000000e+00
   4.0000000e-01   8.0000000e-01   0.0000000e+00
   4.0000000e-01   8.5000000e-01   0.0000000e+00
   4.0000000e-01   9.0000000e-01   7.0000000e-01
   4.0000000e-01   9.5000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00   1.0000000e+00
   4.0000000e-01   1.0500000e+00   1.0000000e+00
   4.0000000e-01   1.1000000e+00   1.0000000e+00
   4.0000000e-01   1.1500000e+00   1.0000000e+00
   4.0000000e-01   1.2000000e+00   1.0000000e+00
   4.0000000e-01   1.2500000e+00   1.0000000e+00
   4.0000000e-01   1.3000000e+00   1.0000000e+00
   4.0000000e-01   1.3500000e+00   1.0000000e+00
   4.0000000e-01   1.4000000e+00   1.0000000e+00
   4.0000000e-01   1.4500000e+00   1.0000000e+00
   4.0000000e-01   1.5000000e+00   1.0000000e+00
   4.0000000e-01   1.5500000e+00   1.0000000e+00
   4.0000000e-01   1.6000000e+00   1.0000000e+00
   4.0000000e-01   1.6500000e+00   1.0000000e+00
   4.0000000e-01   1.7000000e+00   1.0000000e+00
   4.0000000e-01   1.7500000e+00   1.0000000e+00
   4.0000000e-01   1.8000000e+00   1.0000000e+00
   4.0000000e-01   1.8500000e+00   1.0000000e+00
   4.0000000e-01   1.9000000e+00   1.0000000e+00
   4.0000000e-01   1.9500000e+00   1.0000000e+00
   4.0000000e-01   2.0000000e+00   1.0000000e+00
   4.1000000e-01   5.0000000e-02   0.0000000e+00
   4.1000000e-01   1.0000000e-01   0.0000000e+00
   4.1000000e-01   1.5000000e-01   0.0000000e+00
   4.1000000e-01   2.0000000e-01   0.0000000e+00
   4.1000000e-01   2.5000000e-01   0.0000000e+00
   4.1000000e-01   3.0000000e-01   0.0000000e+00
   4.1000000e-01   3.5000000e-01   0.0000000e+00
   4.1000000e-01   4.0000000e-01   0.0000000e+00
   4.1000000e-01   4.5000000e-01   0.0000000e+00
   4.1000000e-01   5.0000000e-01   0.0000000e+00
   4.1000000e-01   5.5000000e-01   0.0000000e+00
   4.1000000e-01   6.0000000e-01   0.0000000e+00
   4.1000000e-01   6.5000000e-01   0.0000000e+00
   4.1000000e-01   7.0000000e-01   0.0000000e+00
   4.1000000e-01   7.5000000e-01   0.0000000e+00
   4.1000000e-01   8.0000000e-01   0.0000000e+00
   4.1000000e-01   8.5000000e-01   0.0000000e+00
   4.1000000e-01   9.0000000e-01   5.2000000e-01
   4.1000000e-01   9.5000000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00   1.0000000e+00
   4.1000000e-01   1.0500000e+00   1.0000000e+00
   4.1000000e-01   1.1000000e+00   1.0000000e+00
   4.1000000e-01   1.1500000e+00   1.0000000e+00
   4.1000000e-01   1.2000000e+00   1.0000000e+00
   4.1000000e-01   1.2500000e+00   1.0000000e+00
   4.1000000e-01   1.3000000e+00   1.0000000e+00
   4.1000000e-01   1.3500000e+00   1.0000000e+00
   4.1000000e-01   1.4000000e+00   1.0000000e+00
   4.1000000e-01   1.4500000e+00   1.0000000e+00
   4.1000000e-01   1.5000000e+00   1.0000000e+00
   4.1000000e-01   1.5500000e+00   1.0000000e+00
   4.1000000e-01   1.6000000e+00   1.0000000e+00
   4.1000000e-01   1.6500000e+00   1.0000000e+00
   4.1000000e-01   1.7000000e+00   1.0000000e+00
   4.1000000e-01   1.7500000e+00   1.0000000e+00
   4.1000000e-01   1.8000000e+00   1.0000000e+00
   4.1000000e-01   1.8500000e+00   1.0000000e+00
   4.1000000e-01   1.9000000e+00   1.0000000e+00
   4.1000000e-01   1.9500000e+00   1.0000000e+00
   4.1000000e-01   2.0000000e+00   1.0000000e+00
   4.2000000e-01   5.0000000e-02   0.0000000e+00
   4.2000000e-01   1.0000000e-01   0.0000000e+00
   4.2000000e-01   1.5000000e-01   0.0000000e+00
   4.2000000e-01   2.0000000e-01   0.0000000e+00
   4.2000000e-01   2.5000000e-01   0.0000000e+00
   4.2000000e-01   3.0000000e-01   0.0000000e+00
   4.2000000e-01   3.5000000e-01   0.0000000e+00
   4.2000000e-01   4.0000000e-01   0.0000000e+00
   4.2000000e-01   4.5000000e-01   0.0000000e+00
   4.2000000e-01   5.0000000e-01   0.0000000e+00
   4.2000000e-01   5.5000000e-01   0.0000000e+00
   4.2000000e-01   6.0000000e-01   0.0000000e+00
   4.2000000e-01   6.5000000e-01   0.0000000e+00
   4.2000000e-01   7.0000000e-01   0.0000000e+00
   4.2000000e-01   7.5000000e-01   0.0000000e+00
   4.2000000e-01   8.0000000e-01   0.0000000e+00
   4.2000000e-01   8.5000000e-01   0.0000000e+00
   4.2000000e-01   9.0000000e-01   4.0000000e-01
   4.2000000e-01   9.5000000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00   1.0000000e+00
   4.2000000e-01   1.0500000e+00   1.0000000e+00
   4.2000000e-01   1.1000000e+00   1.0000000e+00
   4.2000000e-01   1.1500000e+00   1.0000000e+00
   4.2000000e-01   1.2000000e+00   1.0000000e+00
   4.2000000e-01   1.2500000e+00   1.0000000e+00
   4.2000000e-01   1.3000000e+00   1.0000000e+00
   4.2000000e-01   1.3500000e+00   1.0000000e+00
   4.2000000e-01   1.4000000e+00   1.0000000e+00
   4.2000000e-01   1.4500000e+00   1.0000000e+00
   4.2000000e-01   1.5000000e+00   1.0000000e+00
   4.2000000e-01   1.5500000e+00   1.0000000e+00
   4.2000000e-01   1.6000000e+00   1.0000000e+00
   4.2000000e-01   1.6500000e+00   1.0000000e+00
   4.2000000e-01   1.7000000e+00   1.0000000e+00
   4.2000000e-01   1.7500000e+00   1.0000000e+00
   4.2000000e-01   1.8000000e+00   1.0000000e+00
   4.2000000e-01   1.8500000e+00   1.0000000e+00
   4.2000000e-01   1.9000000e+00   1.0000000e+00
   4.2000000e-01   1.9500000e+00   1.0000000e+00
   4.2000000e-01   2.0000000e+00   1.0000000e+00
   4.3000000e-01   5.0000000e-02   0.0000000e+00
   4.3000000e-01   1.0000000e-01   0.0000000e+00
   4.3000000e-01   1.5000000e-01   0.0000000e+00
   4.3000000e-01   2.0000000e-01   0.0000000e+00
   4.3000000e-01   2.5000000e-01   0.0000000e+00
   4.3000000e-01   3.0000000e-01   0.0000000e+00
   4.3000000e-01   3.5000000e-01   0.0000000e+00
   4.3000000e-01   4.0000000e-01   0.0000000e+00
   4.3000000e-01   4.5000000e-01   0.0000000e+00
   4.3000000e-01   5.0000000e-01   0.0000000e+00
   4.3000000e-01   5.5000000e-01   0.0000000e+00
   4.3000000e-01   6.0000000e-01   0.0000000e+00
   4.3000000e-01   6.5000000e-01   0.0000000e+00
   4.3000000e-01   7.0000000e-01   0.0000000e+00
   4.3000000e-01   7.5000000e-01   0.0000000e+00
   4.3000000e-01   8.0000000e-01   0.0000000e+00
   4.3000000e-01   8.5000000e-01   0.0000000e+00
   4.3000000e-01   9.0000000e-01   2.2000000e-01
   4.3000000e-01   9.5000000e-01   9.8000000e-01
   4.3000000e-01   1.0000000e+00   1.0000000e+00
   4.3000000e-01   1.0500000e+00   1.0000000e+00
   4.3000000e-01   1.1000000e+00   1.0000000e+00
   4.3000000e-01   1.1500000e+00   1.0000000e+00
   4.3000000e-01   1.2000000e+00   1.0000000e+00
   4.3000000e-01   1.2500000e+00   1.0000000e+00
   4.3000000e-01   1.3000000e+00   1.0000000e+00
   4.3000000e-01   1.3500000e+00   1.0000000e+00
   4.3000000e-01   1.4000000e+00   1.0000000e+00
   4.3000000e-01   1.4500000e+00   1.0000000e+00
   4.3000000e-01   1.5000000e+00   1.0000000e+00
   4.3000000e-01   1.5500000e+00   1.0000000e+00
   4.3000000e-01   1.6000000e+00   1.0000000e+00
   4.3000000e-01   1.6500000e+00   1.0000000e+00
   4.3000000e-01   1.7000000e+00   1.0000000e+00
   4.3000000e-01   1.7500000e+00   1.0000000e+00
   4.3000000e-01   1.8000000e+00   1.0000000e+00
   4.3000000e-01   1.8500000e+00   1.0000000e+00
   4.3000000e-01   1.9000000e+00   1.0000000e+00
   4.3000000e-01   1.9500000e+00   1.0000000e+00
   4.3000000e-01   2.0000000e+00   1.0000000e+00
   4.4000000e-01   5.0000000e-02   0.0000000e+00
   4.4000000e-01   1.0000000e-01   0.0000000e+00
   4.4000000e-01   1.5000000e-01   0.0000000e+00
   4.4000000e-01   2.0000000e-01   0.0000000e+00
   4.4000000e-01   2.5000000e-01   0.0000000e+00
   4.4000000e-01   3.0000000e-01   0.0000000e+00
   4.4000000e-01   3.5000000e-01   0.0000000e+00
   4.4000000e-01   4.0000000e-01   0.0000000e+00
   4.4000000e-01   4.5000000e-01   0.0000000e+00
   4.4000000e-01   5.0000000e-01   0.0000000e+00
   4.4000000e-01   5.5000000e-01   0.0000000e+00
   4.4000000e-01   6.0000000e-01   0.0000000e+00
   4.4000000e-01   6.5000000e-01   0.0000000e+00
   4.4000000e-01   7.0000000e-01   0.0000000e+00
   4.4000000e-01   7.5000000e-01   0.0000000e+00
   4.4000000e-01   8.0000000e-01   0.0000000e+00
   4.4000000e-01   8.5000000e-01   0.0000000e+00
   4.4000000e-01   9.0000000e-01   8.0000000e-02
   4.4000000e-01   9.5000000e-01   9.6000000e-01
   4.4000000e-01   1.0000000e+00   1.0000000e+00
   4.4000000e-01   1.0500000e+00   1.0000000e+00
   4.4000000e-01   1.1000000e+00   1.0000000e+00
   4.4000000e-01   1.1500000e+00   1.0000000e+00
   4.4000000e-01   1.2000000e+00   1.0000000e+00
   4.4000000e-01   1.2500000e+00   1.0000000e+00
   4.4000000e-01   1.3000000e+00   1.0000000e+00
   4.4000000e-01   1.3500000e+00   1.0000000e+00
   4.4000000e-01   1.4000000e+00   1.0000000e+00
   4.4000000e-01   1.4500000e+00   1.0000000e+00
   4.4000000e-01   1.5000000e+00   1.0000000e+00
   4.4000000e-01   1.5500000e+00   1.0000000e+00
   4.4000000e-01   1.6000000e+00   1.0000000e+00
   4.4000000e-01   1.6500000e+00   1.0000000e+00
   4.4000000e-01   1.7000000e+00   1.0000000e+00
   4.4000000e-01   1.7500000e+00   1.0000000e+00
   4.4000000e-01   1.8000000e+00   1.0000000e+00
   4.4000000e-01   1.8500000e+00   1.0000000e+00
   4.4000000e-01   1.9000000e+00   1.0000000e+00
   4.4000000e-01   1.9500000e+00   1.0000000e+00
   4.4000000e-01   2.0000000e+00   1.0000000e+00
   4.5000000e-01   5.0000000e-02   0.0000000e+00
   4.5000000e-01   1.0000000e-01   0.0000000e+00
   4.5000000e-01   1.5000000e-01   0.0000000e+00
   4.5000000e-01   2.0000000e-01   0.0000000e+00
   4.5000000e-01   2.5000000e-01   0.0000000e+00
   4.5000000e-01   3.0000000e-01   0.0000000e+00
   4.5000000e-01   3.5000000e-01   0.0000000e+00
   4.5000000e-01   4.0000000e-01   0.0000000e+00
   4.5000000e-01   4.5000000e-01   0.0000000e+00
   4.5000000e-01   5.0000000e-01   0.0000000e+00
   4.5000000e-01   5.5000000e-01   0.0000000e+00
   4.5000000e-01   6.0000000e-01   0.0000000e+00
   4.5000000e-01   6.5000000e-01   0.0000000e+00
   4.5000000e-01   7.0000000e-01   0.0000000e+00
   4.5000000e-01   7.5000000e-01   0.0000000e+00
   4.5000000e-01   8.0000000e-01   0.0000000e+00
   4.5000000e-01   8.5000000e-01   0.0000000e+00
   4.5000000e-01   9.0000000e-01   8.0000000e-02
   4.5000000e-01   9.5000000e-01   9.0000000e-01
   4.5000000e-01   1.0000000e+00   1.0000000e+00
   4.5000000e-01   1.0500000e+00   1.0000000e+00
   4.5000000e-01   1.1000000e+00   1.0000000e+00
   4.5000000e-01   1.1500000e+00   1.0000000e+00
   4.5000000e-01   1.2000000e+00   1.0000000e+00
   4.5000000e-01   1.2500000e+00   1.0000000e+00
   4.5000000e-01   1.3000000e+00   1.0000000e+00
   4.5000000e-01   1.3500000e+00   1.0000000e+00
   4.5000000e-01   1.4000000e+00   1.0000000e+00
   4.5000000e-01   1.4500000e+00   1.0000000e+00
   4.5000000e-01   1.5000000e+00   1.0000000e+00
   4.5000000e-01   1.5500000e+00   1.0000000e+00
   4.5000000e-01   1.6000000e+00   1.0000000e+00
   4.5000000e-01   1.6500000e+00   1.0000000e+00
   4.5000000e-01   1.7000000e+00   1.0000000e+00
   4.5000000e-01   1.7500000e+00   1.0000000e+00
   4.5000000e-01   1.8000000e+00   1.0000000e+00
   4.5000000e-01   1.8500000e+00   1.0000000e+00
   4.5000000e-01   1.9000000e+00   1.0000000e+00
   4.5000000e-01   1.9500000e+00   1.0000000e+00
   4.5000000e-01   2.0000000e+00   1.0000000e+00
   4.6000000e-01   5.0000000e-02   0.0000000e+00
   4.6000000e-01   1.0000000e-01   0.0000000e+00
   4.6000000e-01   1.5000000e-01   0.0000000e+00
   4.6000000e-01   2.0000000e-01   0.0000000e+00
   4.6000000e-01   2.5000000e-01   0.0000000e+00
   4.6000000e-01   3.0000000e-01   0.0000000e+00
   4.6000000e-01   3.5000000e-01   0.0000000e+00
   4.6000000e-01   4.0000000e-01   0.0000000e+00
   4.6000000e-01   4.5000000e-01   0.0000000e+00
   4.6000000e-01   5.0000000e-01   0.0000000e+00
   4.6000000e-01   5.5000000e-01   0.0000000e+00
   4.6000000e-01   6.0000000e-01   0.0000000e+00
   4.6000000e-01   6.5000000e-01   0.0000000e+00
   4.6000000e-01   7.0000000e-01   0.0000000e+00
   4.6000000e-01   7.5000000e-01   0.0000000e+00
   4.6000000e-01   8.0000000e-01   0.0000000e+00
   4.6000000e-01   8.5000000e-01   0.0000000e+00
   4.6000000e-01   9.0000000e-01   2.0000000e-02
   4.6000000e-01   9.5000000e-01   6.6000000e-01
   4.6000000e-01   1.0000000e+00   1.0000000e+00
   4.6000000e-01   1.0500000e+00   1.0000000e+00
   4.6000000e-01   1.1000000e+00   1.0000000e+00
   4.6000000e-01   1.1500000e+00   1.0000000e+00
   4.6000000e-01   1.2000000e+00   1.0000000e+00
   4.6000000e-01   1.2500000e+00   1.0000000e+00
   4.6000000e-01   1.3000000e+00   1.0000000e+00
   4.6000000e-01   1.3500000e+00   1.0000000e+00
   4.6000000e-01   1.4000000e+00   1.0000000e+00
   4.6000000e-01   1.4500000e+00   1.0000000e+00
   4.6000000e-01   1.5000000e+00   1.0000000e+00
   4.6000000e-01   1.5500000e+00   1.0000000e+00
   4.6000000e-01   1.6000000e+00   1.0000000e+00
   4.6000000e-01   1.6500000e+00   1.0000000e+00
   4.6000000e-01   1.7000000e+00   1.0000000e+00
   4.6000000e-01   1.7500000e+00   1.0000000e+00
   4.6000000e-01   1.8000000e+00   1.0000000e+00
   4.6000000e-01   1.8500000e+00   1.0000000e+00
   4.6000000e-01   1.9000000e+00   1.0000000e+00
   4.6000000e-01   1.9500000e+00   1.0000000e+00
   4.6000000e-01   2.0000000e+00   1.0000000e+00
   4.7000000e-01   5.0000000e-02   0.0000000e+00
   4.7000000e-01   1.0000000e-01   0.0000000e+00
   4.7000000e-01   1.5000000e-01   0.0000000e+00
   4.7000000e-01   2.0000000e-01   0.0000000e+00
   4.7000000e-01   2.5000000e-01   0.0000000e+00
   4.7000000e-01   3.0000000e-01   0.0000000e+00
   4.7000000e-01   3.5000000e-01   0.0000000e+00
   4.7000000e-01   4.0000000e-01   0.0000000e+00
   4.7000000e-01   4.5000000e-01   0.0000000e+00
   4.7000000e-01   5.0000000e-01   0.0000000e+00
   4.7000000e-01   5.5000000e-01   0.0000000e+00
   4.7000000e-01   6.0000000e-01   0.0000000e+00
   4.7000000e-01   6.5000000e-01   0.0000000e+00
   4.7000000e-01   7.0000000e-01   0.0000000e+00
   4.7000000e-01   7.5000000e-01   0.0000000e+00
   4.7000000e-01   8.0000000e-01   0.0000000e+00
   4.7000000e-01   8.5000000e-01   0.0000000e+00
   4.7000000e-01   9.0000000e-01   0.0000000e+00
   4.7000000e-01   9.5000000e-01   5.0000000e-01
   4.7000000e-01   1.0000000e+00   1.0000000e+00
   4.7000000e-01   1.0500000e+00   1.0000000e+00
   4.7000000e-01   1.1000000e+00   1.0000000e+00
   4.7000000e-01   1.1500000e+00   1.0000000e+00
   4.7000000e-01   1.2000000e+00   1.0000000e+00
   4.7000000e-01   1.2500000e+00   1.0000000e+00
   4.7000000e-01   1.3000000e+00   1.0000000e+00
   4.7000000e-01   1.3500000e+00   1.0000000e+00
   4.7000000e-01   1.4000000e+00   1.0000000e+00
   4.7000000e-01   1.4500000e+00   1.0000000e+00
   4.7000000e-01   1.5000000e+00   1.0000000e+00
   4.7000000e-01   1.5500000e+00   1.0000000e+00
   4.7000000e-01   1.6000000e+00   1.0000000e+00
   4.7000000e-01   1.6500000e+00   1.0000000e+00
   4.7000000e-01   1.7000000e+00   1.0000000e+00
   4.7000000e-01   1.7500000e+00   1.0000000e+00
   4.7000000e-01   1.8000000e+00   1.0000000e+00
   4.7000000e-01   1.8500000e+00   1.0000000e+00
   4.7000000e-01   1.9000000e+00   1.0000000e+00
   4.7000000e-01   1.9500000e+00   1.0000000e+00
   4.7000000e-01   2.0000000e+00   1.0000000e+00
   4.8000000e-01   5.0000000e-02   0.0000000e+00
   4.8000000e-01   1.0000000e-01   0.0000000e+00
   4.8000000e-01   1.5000000e-01   0.0000000e+00
   4.8000000e-01   2.0000000e-01   0.0000000e+00
   4.8000000e-01   2.5000000e-01   0.0000000e+00
   4.8000000e-01   3.0000000e-01   0.0000000e+00
   4.8000000e-01   3.5000000e-01   0.0000000e+00
   4.8000000e-01   4.0000000e-01   0.0000000e+00
   4.8000000e-01   4.5000000e-01   0.0000000e+00
   4.8000000e-01   5.0000000e-01   0.0000000e+00
   4.8000000e-01   5.5000000e-01   0.0000000e+00
   4.8000000e-01   6.0000000e-01   0.0000000e+00
   4.8000000e-01   6.5000000e-01   0.0000000e+00
   4.8000000e-01   7.0000000e-01   0.0000000e+00
   4.8000000e-01   7.5000000e-01   0.0000000e+00
   4.8000000e-01   8.0000000e-01   0.0000000e+00
   4.8000000e-01   8.5000000e-01   0.0000000e+00
   4.8000000e-01   9.0000000e-01   0.0000000e+00
   4.8000000e-01   9.5000000e-01   3.8000000e-01
   4.8000000e-01   1.0000000e+00   9.8000000e-01
   4.8000000e-01   1.0500000e+00   1.0000000e+00
   4.8000000e-01   1.1000000e+00   1.0000000e+00
   4.8000000e-01   1.1500000e+00   1.0000000e+00
   4.8000000e-01   1.2000000e+00   1.0000000e+00
   4.8000000e-01   1.2500000e+00   1.0000000e+00
   4.8000000e-01   1.3000000e+00   1.0000000e+00
   4.8000000e-01   1.3500000e+00   1.0000000e+00
   4.8000000e-01   1.4000000e+00   1.0000000e+00
   4.8000000e-01   1.4500000e+00   1.0000000e+00
   4.8000000e-01   1.5000000e+00   1.0000000e+00
   4.8000000e-01   1.5500000e+00   1.0000000e+00
   4.8000000e-01   1.6000000e+00   1.0000000e+00
   4.8000000e-01   1.6500000e+00   1.0000000e+00
   4.8000000e-01   1.7000000e+00   1.0000000e+00
   4.8000000e-01   1.7500000e+00   1.0000000e+00
   4.8000000e-01   1.8000000e+00   1.0000000e+00
   4.8000000e-01   1.8500000e+00   1.0000000e+00
   4.8000000e-01   1.9000000e+00   1.0000000e+00
   4.8000000e-01   1.9500000e+00   1.0000000e+00
   4.8000000e-01   2.0000000e+00   1.0000000e+00
   4.9000000e-01   5.0000000e-02   0.0000000e+00
   4.9000000e-01   1.0000000e-01   0.0000000e+00
   4.9000000e-01   1.5000000e-01   0.0000000e+00
   4.9000000e-01   2.0000000e-01   0.0000000e+00
   4.9000000e-01   2.5000000e-01   0.0000000e+00
   4.9000000e-01   3.0000000e-01   0.0000000e+00
   4.9000000e-01   3.5000000e-01   0.0000000e+00
   4.9000000e-01   4.0000000e-01   0.0000000e+00
   4.9000000e-01   4.5000000e-01   0.0000000e+00
   4.9000000e-01   5.0000000e-01   0.0000000e+00
   4.9000000e-01   5.5000000e-01   0.0000000e+00
   4.9000000e-01   6.0000000e-01   0.0000000e+00
   4.9000000e-01   6.5000000e-01   0.0000000e+00
   4.9000000e-01   7.0000000e-01   0.0000000e+00
   4.9000000e-01   7.5000000e-01   0.0000000e+00
   4.9000000e-01   8.0000000e-01   0.0000000e+00
   4.9000000e-01   8.5000000e-01   0.0000000e+00
   4.9000000e-01   9.0000000e-01   0.0000000e+00
   4.9000000e-01   9.5000000e-01   1.2000000e-01
   4.9000000e-01   1.0000000e+00   9.8000000e-01
   4.9000000e-01   1.0500000e+00   1.0000000e+00
   4.9000000e-01   1.1000000e+00   1.0000000e+00
   4.9000000e-01   1.1500000e+00   1.0000000e+00
   4.9000000e-01   1.2000000e+00   1.0000000e+00
   4.9000000e-01   1.2500000e+00   1.0000000e+00
   4.9000000e-01   1.3000000e+00   1.0000000e+00
   4.9000000e-01   1.3500000e+00   1.0000000e+00
   4.9000000e-01   1.4000000e+00   1.0000000e+00
   4.9000000e-01   1.4500000e+00   1.0000000e+00
   4.9000000e-01   1.5000000e+00   1.0000000e+00
   4.9000000e-01   1.5500000e+00   1.0000000e+00
   4.9000000e-01   1.6000000e+00   1.0000000e+00
   4.9000000e-01   1.6500000e+00   1.0000000e+00
   4.9000000e-01   1.7000000e+00   1.0000000e+00
   4.9000000e-01   1.7500000e+00   1.0000000e+00
   4.9000000e-01   1.8000000e+00   1.0000000e+00
   4.9000000e-01   1.8500000e+00   1.0000000e+00
   4.9000000e-01   1.9000000e+00   1.0000000e+00
   4.9000000e-01   1.9500000e+00   1.0000000e+00
   4.9000000e-01   2.0000000e+00   1.0000000e+00
   5.0000000e-01   5.0000000e-02   0.0000000e+00
   5.0000000e-01   1.0000000e-01   0.0000000e+00
   5.0000000e-01   1.5000000e-01   0.0000000e+00
   5.0000000e-01   2.0000000e-01   0.0000000e+00
   5.0000000e-01   2.5000000e-01   0.0000000e+00
   5.0000000e-01   3.0000000e-01   0.0000000e+00
   5.0000000e-01   3.5000000e-01   0.0000000e+00
   5.0000000e-01   4.0000000e-01   0.0000000e+00
   5.0000000e-01   4.5000000e-01   0.0000000e+00
   5.0000000e-01   5.0000000e-01   0.0000000e+00
   5.0000000e-01   5.5000000e-01   0.0000000e+00
   5.0000000e-01   6.0000000e-01   0.0000000e+00
   5.0000000e-01   6.5000000e-01   0.0000000e+00
   5.0000000e-01   7.0000000e-01   0.0000000e+00
   5.0000000e-01   7.5000000e-01   0.0000000e+00
   5.0000000e-01   8.0000000e-01   0.0000000e+00
   5.0000000e-01   8.5000000e-01   0.0000000e+00
   5.0000000e-01   9.0000000e-01   0.0000000e+00
   5.0000000e-01   9.5000000e-01   8.0000000e-02
   5.0000000e-01   1.0000000e+00   9.0000000e-01
   5.0000000e-01   1.0500000e+00   1.0000000e+00
   5.0000000e-01   1.1000000e+00   1.0000000e+00
   5.0000000e-01   1.1500000e+00   1.0000000e+00
   5.0000000e-01   1.2000000e+00   1.0000000e+00
   5.0000000e-01   1.2500000e+00   1.0000000e+00
   5.0000000e-01   1.3000000e+00   1.0000000e+00
   5.0000000e-01   1.3500000e+00   1.0000000e+00
   5.0000000e-01   1.4000000e+00   1.0000000e+00
   5.0000000e-01   1.4500000e+00   1.0000000e+00
   5.0000000e-01   1.5000000e+00   1.0000000e+00
   5.0000000e-01   1.5500000e+00   1.0000000e+00
   5.0000000e-01   1.6000000e+00   1.0000000e+00
   5.0000000e-01   1.6500000e+00   1.0000000e+00
   5.0000000e-01   1.7000000e+00   1.0000000e+00
   5.0000000e-01   1.7500000e+00   1.0000000e+00
   5.0000000e-01   1.8000000e+00   1.0000000e+00
   5.0000000e-01   1.8500000e+00   1.0000000e+00
   5.0000000e-01   1.9000000e+00   1.0000000e+00
   5.0000000e-01   1.9500000e+00   1.0000000e+00
   5.0000000e-01   2.0000000e+00   1.0000000e+00
   5.1000000e-01   5.0000000e-02   0.0000000e+00
   5.1000000e-01   1.0000000e-01   0.0000000e+00
   5.1000000e-01   1.5000000e-01   0.0000000e+00
   5.1000000e-01   2.0000000e-01   0.0000000e+00
   5.1000000e-01   2.5000000e-01   0.0000000e+00
   5.1000000e-01   3.0000000e-01   0.0000000e+00
   5.1000000e-01   3.5000000e-01   0.0000000e+00
   5.1000000e-01   4.0000000e-01   0.0000000e+00
   5.1000000e-01   4.5000000e-01   0.0000000e+00
   5.1000000e-01   5.0000000e-01   0.0000000e+00
   5.1000000e-01   5.5000000e-01   0.0000000e+00
   5.1000000e-01   6.0000000e-01   0.0000000e+00
   5.1000000e-01   6.5000000e-01   0.0000000e+00
   5.1000000e-01   7.0000000e-01   0.0000000e+00
   5.1000000e-01   7.5000000e-01   0.0000000e+00
   5.1000000e-01   8.0000000e-01   0.0000000e+00
   5.1000000e-01   8.5000000e-01   0.0000000e+00
   5.1000000e-01   9.0000000e-01   0.0000000e+00
   5.1000000e-01   9.5000000e-01   4.0000000e-02
   5.1000000e-01   1.0000000e+00   8.6000000e-01
   5.1000000e-01   1.0500000e+00   1.0000000e+00
   5.1000000e-01   1.1000000e+00   1.0000000e+00
   5.1000000e-01   1.1500000e+00   1.0000000e+00
   5.1000000e-01   1.2000000e+00   1.0000000e+00
   5.1000000e-01   1.2500000e+00   1.0000000e+00
   5.1000000e-01   1.3000000e+00   1.0000000e+00
   5.1000000e-01   1.3500000e+00   1.0000000e+00
   5.1000000e-01   1.4000000e+00   1.0000000e+00
   5.1000000e-01   1.4500000e+00   1.0000000e+00
   5.1000000e-01   1.5000000e+00   1.0000000e+00
   5.1000000e-01   1.5500000e+00   1.0000000e+00
   5.1000000e-01   1.6000000e+00   1.0000000e+00
   5.1000000e-01   1.6500000e+00   1.0000000e+00
   5.1000000e-01   1.7000000e+00   1.0000000e+00
   5.1000000e-01   1.7500000e+00   1.0000000e+00
   5.1000000e-01   1.8000000e+00   1.0000000e+00
   5.1000000e-01   1.8500000e+00   1.0000000e+00
   5.1000000e-01   1.9000000e+00   1.0000000e+00
   5.1000000e-01   1.9500000e+00   1.0000000e+00
   5.1000000e-01   2.0000000e+00   1.0000000e+00
   5.2000000e-01   5.0000000e-02   0.0000000e+00
   5.2000000e-01   1.0000000e-01   0.0000000e+00
   5.2000000e-01   1.5000000e-01   0.0000000e+00
   5.2000000e-01   2.0000000e-01   0.0000000e+00
   5.2000000e-01   2.5000000e-01   0.0000000e+00
   5.2000000e-01   3.0000000e-01   0.0000000e+00
   5.2000000e-01   3.5000000e-01   0.0000000e+00
   5.2000000e-01   4.0000000e-01   0.0000000e+00
   5.2000000e-01   4.5000000e-01   0.0000000e+00
   5.2000000e-01   5.0000000e-01   0.0000000e+00
   5.2000000e-01   5.5000000e-01   0.0000000e+00
   5.2000000e-01   6.0000000e-01   0.0000000e+00
   5.2000000e-01   6.5000000e-01   0.0000000e+00
   5.2000000e-01   7.0000000e-01   0.0000000e+00
   5.2000000e-01   7.5000000e-01   0.0000000e+00
   5.2000000e-01   8.0000000e-01   0.0000000e+00
   5.2000000e-01   8.5000000e-01   0.0000000e+00
   5.2000000e-01   9.0000000e-01   0.0000000e+00
   5.2000000e-01   9.5000000e-01   0.0000000e+00
   5.2000000e-01   1.0000000e+00   7.8000000e-01
   5.2000000e-01   1.0500000e+00   1.0000000e+00
   5.2000000e-01   1.1000000e+00   1.0000000e+00
   5.2000000e-01   1.1500000e+00   1.0000000e+00
   5.2000000e-01   1.2000000e+00   1.0000000e+00
   5.2000000e-01   1.2500000e+00   1.0000000e+00
   5.2000000e-01   1.3000000e+00   1.0000000e+00
   5.2000000e-01   1.3500000e+00   1.0000000e+00
   5.2000000e-01   1.4000000e+00   1.0000000e+00
   5.2000000e-01   1.4500000e+00   1.0000000e+00
   5.2000000e-01   1.5000000e+00   1.0000000e+00
   5.2000000e-01   1.5500000e+00   1.0000000e+00
   5.2000000e-01   1.6000000e+00   1.0000000e+00
   5.2000000e-01   1.6500000e+00   1.0000000e+00
   5.2000000e-01   1.7000000e+00   1.0000000e+00
   5.2000000e-01   1.7500000e+00   1.0000000e+00
   5.2000000e-01   1.8000000e+00   1.0000000e+00
   5.2000000e-01   1.8500000e+00   1.0000000e+00
   5.2000000e-01   1.9000000e+00   1.0000000e+00
   5.2000000e-01   1.9500000e+00   1.0000000e+00
   5.2000000e-01   2.0000000e+00   1.0000000e+00
   5.3000000e-01   5.0000000e-02   0.0000000e+00
   5.3000000e-01   1.0000000e-01   0.0000000e+00
   5.3000000e-01   1.5000000e-01   0.0000000e+00
   5.3000000e-01   2.0000000e-01   0.0000000e+00
   5.3000000e-01   2.5000000e-01   0.0000000e+00
   5.3000000e-01   3.0000000e-01   0.0000000e+00
   5.3000000e-01   3.5000000e-01   0.0000000e+00
   5.3000000e-01   4.0000000e-01   0.0000000e+00
   5.3000000e-01   4.5000000e-01   0.0000000e+00
   5.3000000e-01   5.0000000e-01   0.0000000e+00
   5.3000000e-01   5.5000000e-01   0.0000000e+00
   5.3000000e-01   6.0000000e-01   0.0000000e+00
   5.3000000e-01   6.5000000e-01   0.0000000e+00
   5.3000000e-01   7.0000000e-01   0.0000000e+00
   5.3000000e-01   7.5000000e-01   0.0000000e+00
   5.3000000e-01   8.0000000e-01   0.0000000e+00
   5.3000000e-01   8.5000000e-01   0.0000000e+00
   5.3000000e-01   9.0000000e-01   0.0000000e+00
   5.3000000e-01   9.5000000e-01   0.0000000e+00
   5.3000000e-01   1.0000000e+00   6.2000000e-01
   5.3000000e-01   1.0500000e+00   1.0000000e+00
   5.3000000e-01   1.1000000e+00   1.0000000e+00
   5.3000000e-01   1.1500000e+00   1.0000000e+00
   5.3000000e-01   1.2000000e+00   1.0000000e+00
   5.3000000e-01   1.2500000e+00   1.0000000e+00
   5.3000000e-01   1.3000000e+00   1.0000000e+00
   5.3000000e-01   1.3500000e+00   1.0000000e+00
   5.3000000e-01   1.4000000e+00   1.0000000e+00
   5.3000000e-01   1.4500000e+00   1.0000000e+00
   5.3000000e-01   1.5000000e+00   1.0000000e+00
   5.3000000e-01   1.5500000e+00   1.0000000e+00
   5.3000000e-01   1.6000000e+00   1.0000000e+00
   5.3000000e-01   1.6500000e+00   1.0000000e+00
   5.3000000e-01   1.7000000e+00   1.0000000e+00
   5.3000000e-01   1.7500000e+00   1.0000000e+00
   5.3000000e-01   1.8000000e+00   1.0000000e+00
   5.3000000e-01   1.8500000e+00   1.0000000e+00
   5.3000000e-01   1.9000000e+00   1.0000000e+00
   5.3000000e-01   1.9500000e+00   1.0000000e+00
   5.3000000e-01   2.0000000e+00   1.0000000e+00
   5.4000000e-01   5.0000000e-02   0.0000000e+00
   5.4000000e-01   1.0000000e-01   0.0000000e+00
   5.4000000e-01   1.5000000e-01   0.0000000e+00
   5.4000000e-01   2.0000000e-01   0.0000000e+00
   5.4000000e-01   2.5000000e-01   0.0000000e+00
   5.4000000e-01   3.0000000e-01   0.0000000e+00
   5.4000000e-01   3.5000000e-01   0.0000000e+00
   5.4000000e-01   4.0000000e-01   0.0000000e+00
   5.4000000e-01   4.5000000e-01   0.0000000e+00
   5.4000000e-01   5.0000000e-01   0.0000000e+00
   5.4000000e-01   5.5000000e-01   0.0000000e+00
   5.4000000e-01   6.0000000e-01   0.0000000e+00
   5.4000000e-01   6.5000000e-01   0.0000000e+00
   5.4000000e-01   7.0000000e-01   0.0000000e+00
   5.4000000e-01   7.5000000e-01   0.0000000e+00
   5.4000000e-01   8.0000000e-01   0.0000000e+00
   5.4000000e-01   8.5000000e-01   0.0000000e+00
   5.4000000e-01   9.0000000e-01   0.0000000e+00
   5.4000000e-01   9.5000000e-01   0.0000000e+00
   5.4000000e-01   1.0000000e+00   3.6000000e-01
   5.4000000e-01   1.0500000e+00   1.0000000e+00
   5.4000000e-01   1.1000000e+00   1.0000000e+00
   5.4000000e-01   1.1500000e+00   1.0000000e+00
   5.4000000e-01   1.2000000e+00   1.0000000e+00
   5.4000000e-01   1.2500000e+00   1.0000000e+00
   5.4000000e-01   1.3000000e+00   1.0000000e+00
   5.4000000e-01   1.3500000e+00   1.0000000e+00
   5.4000000e-01   1.4000000e+00   1.0000000e+00
   5.4000000e-01   1.4500000e+00   1.0000000e+00
   5.4000000e-01   1.5000000e+00   1.0000000e+00
   5.4000000e-01   1.5500000e+00   1.0000000e+00
   5.4000000e-01   1.6000000e+00   1.0000000e+00
   5.4000000e-01   1.6500000e+00   1.0000000e+00
   5.4000000e-01   1.7000000e+00   1.0000000e+00
   5.4000000e-01   1.7500000e+00   1.0000000e+00
   5.4000000e-01   1.8000000e+00   1.0000000e+00
   5.4000000e-01   1.8500000e+00   1.0000000e+00
   5.4000000e-01   1.9000000e+00   1.0000000e+00
   5.4000000e-01   1.9500000e+00   1.0000000e+00
   5.4000000e-01   2.0000000e+00   1.0000000e+00
   5.5000000e-01   5.0000000e-02   0.0000000e+00
   5.5000000e-01   1.0000000e-01   0.0000000e+00
   5.5000000e-01   1.5000000e-01   0.0000000e+00
   5.5000000e-01   2.0000000e-01   0.0000000e+00
   5.5000000e-01   2.5000000e-01   0.0000000e+00
   5.5000000e-01   3.0000000e-01   0.0000000e+00
   5.5000000e-01   3.5000000e-01   0.0000000e+00
   5.5000000e-01   4.0000000e-01   0.0000000e+00
   5.5000000e-01   4.5000000e-01   0.0000000e+00
   5.5000000e-01   5.0000000e-01   0.0000000e+00
   5.5000000e-01   5.5000000e-01   0.0000000e+00
   5.5000000e-01   6.0000000e-01   0.0000000e+00
   5.5000000e-01   6.5000000e-01   0.0000000e+00
   5.5000000e-01   7.0000000e-01   0.0000000e+00
   5.5000000e-01   7.5000000e-01   0.0000000e+00
   5.5000000e-01   8.0000000e-01   0.0000000e+00
   5.5000000e-01   8.5000000e-01   0.0000000e+00
   5.5000000e-01   9.0000000e-01   0.0000000e+00
   5.5000000e-01   9.5000000e-01   0.0000000e+00
   5.5000000e-01   1.0000000e+00   2.4000000e-01
   5.5000000e-01   1.0500000e+00   1.0000000e+00
   5.5000000e-01   1.1000000e+00   1.0000000e+00
   5.5000000e-01   1.1500000e+00   1.0000000e+00
   5.5000000e-01   1.2000000e+00   1.0000000e+00
   5.5000000e-01   1.2500000e+00   1.0000000e+00
   5.5000000e-01   1.3000000e+00   1.0000000e+00
   5.5000000e-01   1.3500000e+00   1.0000000e+00
   5.5000000e-01   1.4000000e+00   1.0000000e+00
   5.5000000e-01   1.4500000e+00   1.0000000e+00
   5.5000000e-01   1.5000000e+00   1.0000000e+00
   5.5000000e-01   1.5500000e+00   1.0000000e+00
   5.5000000e-01   1.6000000e+00   1.0000000e+00
   5.5000000e-01   1.6500000e+00   1.0000000e+00
   5.5000000e-01   1.7000000e+00   1.0000000e+00
   5.5000000e-01   1.7500000e+00   1.0000000e+00
   5.5000000e-01   1.8000000e+00   1.0000000e+00
   5.5000000e-01   1.8500000e+00   1.0000000e+00
   5.5000000e-01   1.9000000e+00   1.0000000e+00
   5.5000000e-01   1.9500000e+00   1.0000000e+00
   5.5000000e-01   2.0000000e+00   1.0000000e+00
   5.6000000e-01   5.0000000e-02   0.0000000e+00
   5.6000000e-01   1.0000000e-01   0.0000000e+00
   5.6000000e-01   1.5000000e-01   0.0000000e+00
   5.6000000e-01   2.0000000e-01   0.0000000e+00
   5.6000000e-01   2.5000000e-01   0.0000000e+00
   5.6000000e-01   3.0000000e-01   0.0000000e+00
   5.6000000e-01   3.5000000e-01   0.0000000e+00
   5.6000000e-01   4.0000000e-01   0.0000000e+00
   5.6000000e-01   4.5000000e-01   0.0000000e+00
   5.6000000e-01   5.0000000e-01   0.0000000e+00
   5.6000000e-01   5.5000000e-01   0.0000000e+00
   5.6000000e-01   6.0000000e-01   0.0000000e+00
   5.6000000e-01   6.5000000e-01   0.0000000e+00
   5.6000000e-01   7.0000000e-01   0.0000000e+00
   5.6000000e-01   7.5000000e-01   0.0000000e+00
   5.6000000e-01   8.0000000e-01   0.0000000e+00
   5.6000000e-01   8.5000000e-01   0.0000000e+00
   5.6000000e-01   9.0000000e-01   0.0000000e+00
   5.6000000e-01   9.5000000e-01   0.0000000e+00
   5.6000000e-01   1.0000000e+00   8.0000000e-02
   5.6000000e-01   1.0500000e+00   9.8000000e-01
   5.6000000e-01   1.1000000e+00   1.0000000e+00
   5.6000000e-01   1.1500000e+00   1.0000000e+00
   5.6000000e-01   1.2000000e+00   1.0000000e+00
   5.6000000e-01   1.2500000e+00   1.0000000e+00
   5.6000000e-01   1.3000000e+00   1.0000000e+00
   5.6000000e-01   1.3500000e+00   1.0000000e+00
   5.6000000e-01   1.4000000e+00   1.0000000e+00
   5.6000000e-01   1.4500000e+00   1.0000000e+00
   5.6000000e-01   1.5000000e+00   1.0000000e+00
   5.6000000e-01   1.5500000e+00   1.0000000e+00
   5.6000000e-01   1.6000000e+00   1.0000000e+00
   5.6000000e-01   1.6500000e+00   1.0000000e+00
   5.6000000e-01   1.7000000e+00   1.0000000e+00
   5.6000000e-01   1.7500000e+00   1.0000000e+00
   5.6000000e-01   1.8000000e+00   1.0000000e+00
   5.6000000e-01   1.8500000e+00   1.0000000e+00
   5.6000000e-01   1.9000000e+00   1.0000000e+00
   5.6000000e-01   1.9500000e+00   1.0000000e+00
   5.6000000e-01   2.0000000e+00   1.0000000e+00
   5.7000000e-01   5.0000000e-02   0.0000000e+00
   5.7000000e-01   1.0000000e-01   0.0000000e+00
   5.7000000e-01   1.5000000e-01   0.0000000e+00
   5.7000000e-01   2.0000000e-01   0.0000000e+00
   5.7000000e-01   2.5000000e-01   0.0000000e+00
   5.7000000e-01   3.0000000e-01   0.0000000e+00
   5.7000000e-01   3.5000000e-01   0.0000000e+00
   5.7000000e-01   4.0000000e-01   0.0000000e+00
   5.7000000e-01   4.5000000e-01   0.0000000e+00
   5.7000000e-01   5.0000000e-01   0.0000000e+00
   5.7000000e-01   5.5000000e-01   0.0000000e+00
   5.7000000e-01   6.0000000e-01   0.0000000e+00
   5.7000000e-01   6.5000000e-01   0.0000000e+00
   5.7000000e-01   7.0000000e-01   0.0000000e+00
   5.7000000e-01   7.5000000e-01   0.0000000e+00
   5.7000000e-01   8.0000000e-01   0.0000000e+00
   5.7000000e-01   8.5000000e-01   0.0000000e+00
   5.7000000e-01   9.0000000e-01   0.0000000e+00
   5.7000000e-01   9.5000000e-01   0.0000000e+00
   5.7000000e-01   1.0000000e+00   1.0000000e-01
   5.7000000e-01   1.0500000e+00   9.6000000e-01
   5.7000000e-01   1.1000000e+00   1.0000000e+00
   5.7000000e-01   1.1500000e+00   1.0000000e+00
   5.7000000e-01   1.2000000e+00   1.0000000e+00
   5.7000000e-01   1.2500000e+00   1.0000000e+00
   5.7000000e-01   1.3000000e+00   1.0000000e+00
   5.7000000e-01   1.3500000e+00   1.0000000e+00
   5.7000000e-01   1.4000000e+00   1.0000000e+00
   5.7000000e-01   1.4500000e+00   1.0000000e+00
   5.7000000e-01   1.5000000e+00   1.0000000e+00
   5.7000000e-01   1.5500000e+00   1.0000000e+00
   5.7000000e-01   1.6000000e+00   1.0000000e+00
   5.7000000e-01   1.6500000e+00   1.0000000e+00
   5.7000000e-01   1.7000000e+00   1.0000000e+00
   5.7000000e-01   1.7500000e+00   1.0000000e+00
   5.7000000e-01   1.8000000e+00   1.0000000e+00
   5.7000000e-01   1.8500000e+00   1.0000000e+00
   5.7000000e-01   1.9000000e+00   1.0000000e+00
   5.7000000e-01   1.9500000e+00   1.0000000e+00
   5.7000000e-01   2.0000000e+00   1.0000000e+00
   5.8000000e-01   5.0000000e-02   0.0000000e+00
   5.8000000e-01   1.0000000e-01   0.0000000e+00
   5.8000000e-01   1.5000000e-01   0.0000000e+00
   5.8000000e-01   2.0000000e-01   0.0000000e+00
   5.8000000e-01   2.5000000e-01   0.0000000e+00
   5.8000000e-01   3.0000000e-01   0.0000000e+00
   5.8000000e-01   3.5000000e-01   0.0000000e+00
   5.8000000e-01   4.0000000e-01   0.0000000e+00
   5.8000000e-01   4.5000000e-01   0.0000000e+00
   5.8000000e-01   5.0000000e-01   0.0000000e+00
   5.8000000e-01   5.5000000e-01   0.0000000e+00
   5.8000000e-01   6.0000000e-01   0.0000000e+00
   5.8000000e-01   6.5000000e-01   0.0000000e+00
   5.8000000e-01   7.0000000e-01   0.0000000e+00
   5.8000000e-01   7.5000000e-01   0.0000000e+00
   5.8000000e-01   8.0000000e-01   0.0000000e+00
   5.8000000e-01   8.5000000e-01   0.0000000e+00
   5.8000000e-01   9.0000000e-01   0.0000000e+00
   5.8000000e-01   9.5000000e-01   0.0000000e+00
   5.8000000e-01   1.0000000e+00   8.0000000e-02
   5.8000000e-01   1.0500000e+00   9.0000000e-01
   5.8000000e-01   1.1000000e+00   1.0000000e+00
   5.8000000e-01   1.1500000e+00   1.0000000e+00
   5.8000000e-01   1.2000000e+00   1.0000000e+00
   5.8000000e-01   1.2500000e+00   1.0000000e+00
   5.8000000e-01   1.3000000e+00   1.0000000e+00
   5.8000000e-01   1.3500000e+00   1.0000000e+00
   5.8000000e-01   1.4000000e+00   1.0000000e+00
   5.8000000e-01   1.4500000e+00   1.0000000e+00
   5.8000000e-01   1.5000000e+00   1.0000000e+00
   5.8000000e-01   1.5500000e+00   1.0000000e+00
   5.8000000e-01   1.6000000e+00   1.0000000e+00
   5.8000000e-01   1.6500000e+00   1.0000000e+00
   5.8000000e-01   1.7000000e+00   1.0000000e+00
   5.8000000e-01   1.7500000e+00   1.0000000e+00
   5.8000000e-01   1.8000000e+00   1.0000000e+00
   5.8000000e-01   1.8500000e+00   1.0000000e+00
   5.8000000e-01   1.9000000e+00   1.0000000e+00
   5.8000000e-01   1.9500000e+00   1.0000000e+00
   5.8000000e-01   2.0000000e+00   1.0000000e+00
   5.9000000e-01   5.0000000e-02   0.0000000e+00
   5.9000000e-01   1.0000000e-01   0.0000000e+00
   5.9000000e-01   1.5000000e-01   0.0000000e+00
   5.9000000e-01   2.0000000e-01   0.0000000e+00
   5.9000000e-01   2.5000000e-01   0.0000000e+00
   5.9000000e-01   3.0000000e-01   0.0000000e+00
   5.9000000e-01   3.5000000e-01   0.0000000e+00
   5.9000000e-01   4.0000000e-01   0.0000000e+00
   5.9000000e-01   4.5000000e-01   0.0000000e+00
   5.9000000e-01   5.0000000e-01   0.0000000e+00
   5.9000000e-01   5.5000000e-01   0.0000000e+00
   5.9000000e-01   6.0000000e-01   0.0000000e+00
   5.9000000e-01   6.5000000e-01   0.0000000e+00
   5.9000000e-01   7.0000000e-01   0.0000000e+00
   5.9000000e-01   7.5000000e-01   0.0000000e+00
   5.9000000e-01   8.0000000e-01   0.0000000e+00
   5.9000000e-01   8.5000000e-01   0.0000000e+00
   5.9000000e-01   9.0000000e-01   0.0000000e+00
   5.9000000e-01   9.5000000e-01   0.0000000e+00
   5.9000000e-01   1.0000000e+00   2.0000000e-02
   5.9000000e-01   1.0500000e+00   9.2000000e-01
   5.9000000e-01   1.1000000e+00   1.0000000e+00
   5.9000000e-01   1.1500000e+00   1.0000000e+00
   5.9000000e-01   1.2000000e+00   1.0000000e+00
   5.9000000e-01   1.2500000e+00   1.0000000e+00
   5.9000000e-01   1.3000000e+00   1.0000000e+00
   5.9000000e-01   1.3500000e+00   1.0000000e+00
   5.9000000e-01   1.4000000e+00   1.0000000e+00
   5.9000000e-01   1.4500000e+00   1.0000000e+00
   5.9000000e-01   1.5000000e+00   1.0000000e+00
   5.9000000e-01   1.5500000e+00   1.0000000e+00
   5.9000000e-01   1.6000000e+00   1.0000000e+00
   5.9000000e-01   1.6500000e+00   1.0000000e+00
   5.9000000e-01   1.7000000e+00   1.0000000e+00
   5.9000000e-01   1.7500000e+00   1.0000000e+00
   5.9000000e-01   1.8000000e+00   1.0000000e+00
   5.9000000e-01   1.8500000e+00   1.0000000e+00
   5.9000000e-01   1.9000000e+00   1.0000000e+00
   5.9000000e-01   1.9500000e+00   1.0000000e+00
   5.9000000e-01   2.0000000e+00   1.0000000e+00
   6.0000000e-01   5.0000000e-02   0.0000000e+00
   6.0000000e-01   1.0000000e-01   0.0000000e+00
   6.0000000e-01   1.5000000e-01   0.0000000e+00
   6.0000000e-01   2.0000000e-01   0.0000000e+00
   6.0000000e-01   2.5000000e-01   0.0000000e+00
   6.0000000e-01   3.0000000e-01   0.0000000e+00
   6.0000000e-01   3.5000000e-01   0.0000000e+00
   6.0000000e-01   4.0000000e-01   0.0000000e+00
   6.0000000e-01   4.5000000e-01   0.0000000e+00
   6.0000000e-01   5.0000000e-01   0.0000000e+00
   6.0000000e-01   5.5000000e-01   0.0000000e+00
   6.0000000e-01   6.0000000e-01   0.0000000e+00
   6.0000000e-01   6.5000000e-01   0.0000000e+00
   6.0000000e-01   7.0000000e-01   0.0000000e+00
   6.0000000e-01   7.5000000e-01   0.0000000e+00
   6.0000000e-01   8.0000000e-01   0.0000000e+00
   6.0000000e-01   8.5000000e-01   0.0000000e+00
   6.0000000e-01   9.0000000e-01   0.0000000e+00
   6.0000000e-01   9.5000000e-01   0.0000000e+00
   6.0000000e-01   1.0000000e+00   0.0000000e+00
   6.0000000e-01   1.0500000e+00   8.2000000e-01
   6.0000000e-01   1.1000000e+00   1.0000000e+00
   6.0000000e-01   1.1500000e+00   1.0000000e+00
   6.0000000e-01   1.2000000e+00   1.0000000e+00
   6.0000000e-01   1.2500000e+00   1.0000000e+00
   6.0000000e-01   1.3000000e+00   1.0000000e+00
   6.0000000e-01   1.3500000e+00   1.0000000e+00
   6.0000000e-01   1.4000000e+00   1.0000000e+00
   6.0000000e-01   1.4500000e+00   1.0000000e+00
   6.0000000e-01   1.5000000e+00   1.0000000e+00
   6.0000000e-01   1.5500000e+00   1.0000000e+00
   6.0000000e-01   1.6000000e+00   1.0000000e+00
   6.0000000e-01   1.6500000e+00   1.0000000e+00
   6.0000000e-01   1.7000000e+00   1.0000000e+00
   6.0000000e-01   1.7500000e+00   1.0000000e+00
   6.0000000e-01   1.8000000e+00   1.0000000e+00
   6.0000000e-01   1.8500000e+00   1.0000000e+00
   6.0000000e-01   1.9000000e+00   1.0000000e+00
   6.0000000e-01   1.9500000e+00   1.0000000e+00
   6.0000000e-01   2.0000000e+00   1.0000000e+00
   6.1000000e-01   5.0000000e-02   0.0000000e+00
   6.1000000e-01   1.0000000e-01   0.0000000e+00
   6.1000000e-01   1.5000000e-01   0.0000000e+00
   6.1000000e-01   2.0000000e-01   0.0000000e+00
   6.1000000e-01   2.5000000e-01   0.0000000e+00
   6.1000000e-01   3.0000000e-01   0.0000000e+00
   6.1000000e-01   3.5000000e-01   0.0000000e+00
   6.1000000e-01   4.0000000e-01   0.0000000e+00
   6.1000000e-01   4.5000000e-01   0.0000000e+00
   6.1000000e-01   5.0000000e-01   0.0000000e+00
   6.1000000e-01   5.5000000e-01   0.0000000e+00
   6.1000000e-01   6.0000000e-01   0.0000000e+00
   6.1000000e-01   6.5000000e-01   0.0000000e+00
   6.1000000e-01   7.0000000e-01   0.0000000e+00
   6.1000000e-01   7.5000000e-01   0.0000000e+00
   6.1000000e-01   8.0000000e-01   0.0000000e+00
   6.1000000e-01   8.5000000e-01   0.0000000e+00
   6.1000000e-01   9.0000000e-01   0.0000000e+00
   6.1000000e-01   9.5000000e-01   0.0000000e+00
   6.1000000e-01   1.0000000e+00   0.0000000e+00
   6.1000000e-01   1.0500000e+00   5.2000000e-01
   6.1000000e-01   1.1000000e+00   1.0000000e+00
   6.1000000e-01   1.1500000e+00   1.0000000e+00
   6.1000000e-01   1.2000000e+00   1.0000000e+00
   6.1000000e-01   1.2500000e+00   1.0000000e+00
   6.1000000e-01   1.3000000e+00   1.0000000e+00
   6.1000000e-01   1.3500000e+00   1.0000000e+00
   6.1000000e-01   1.4000000e+00   1.0000000e+00
   6.1000000e-01   1.4500000e+00   1.0000000e+00
   6.1000000e-01   1.5000000e+00   1.0000000e+00
   6.1000000e-01   1.5500000e+00   1.0000000e+00
   6.1000000e-01   1.6000000e+00   1.0000000e+00
   6.1000000e-01   1.6500000e+00   1.0000000e+00
   6.1000000e-01   1.7000000e+00   1.0000000e+00
   6.1000000e-01   1.7500000e+00   1.0000000e+00
   6.1000000e-01   1.8000000e+00   1.0000000e+00
   6.1000000e-01   1.8500000e+00   1.0000000e+00
   6.1000000e-01   1.9000000e+00   1.0000000e+00
   6.1000000e-01   1.9500000e+00   1.0000000e+00
   6.1000000e-01   2.0000000e+00   1.0000000e+00
   6.2000000e-01   5.0000000e-02   0.0000000e+00
   6.2000000e-01   1.0000000e-01   0.0000000e+00
   6.2000000e-01   1.5000000e-01   0.0000000e+00
   6.2000000e-01   2.0000000e-01   0.0000000e+00
   6.2000000e-01   2.5000000e-01   0.0000000e+00
   6.2000000e-01   3.0000000e-01   0.0000000e+00
   6.2000000e-01   3.5000000e-01   0.0000000e+00
   6.2000000e-01   4.0000000e-01   0.0000000e+00
   6.2000000e-01   4.5000000e-01   0.0000000e+00
   6.2000000e-01   5.0000000e-01   0.0000000e+00
   6.2000000e-01   5.5000000e-01   0.0000000e+00
   6.2000000e-01   6.0000000e-01   0.0000000e+00
   6.2000000e-01   6.5000000e-01   0.0000000e+00
   6.2000000e-01   7.0000000e-01   0.0000000e+00
   6.2000000e-01   7.5000000e-01   0.0000000e+00
   6.2000000e-01   8.0000000e-01   0.0000000e+00
   6.2000000e-01   8.5000000e-01   0.0000000e+00
   6.2000000e-01   9.0000000e-01   0.0000000e+00
   6.2000000e-01   9.5000000e-01   0.0000000e+00
   6.2000000e-01   1.0000000e+00   0.0000000e+00
   6.2000000e-01   1.0500000e+00   5.0000000e-01
   6.2000000e-01   1.1000000e+00   1.0000000e+00
   6.2000000e-01   1.1500000e+00   1.0000000e+00
   6.2000000e-01   1.2000000e+00   1.0000000e+00
   6.2000000e-01   1.2500000e+00   1.0000000e+00
   6.2000000e-01   1.3000000e+00   1.0000000e+00
   6.2000000e-01   1.3500000e+00   1.0000000e+00
   6.2000000e-01   1.4000000e+00   1.0000000e+00
   6.2000000e-01   1.4500000e+00   1.0000000e+00
   6.2000000e-01   1.5000000e+00   1.0000000e+00
   6.2000000e-01   1.5500000e+00   1.0000000e+00
   6.2000000e-01   1.6000000e+00   1.0000000e+00
   6.2000000e-01   1.6500000e+00   1.0000000e+00
   6.2000000e-01   1.7000000e+00   1.0000000e+00
   6.2000000e-01   1.7500000e+00   1.0000000e+00
   6.2000000e-01   1.8000000e+00   1.0000000e+00
   6.2000000e-01   1.8500000e+00   1.0000000e+00
   6.2000000e-01   1.9000000e+00   1.0000000e+00
   6.2000000e-01   1.9500000e+00   1.0000000e+00
   6.2000000e-01   2.0000000e+00   1.0000000e+00
   6.3000000e-01   5.0000000e-02   0.0000000e+00
   6.3000000e-01   1.0000000e-01   0.0000000e+00
   6.3000000e-01   1.5000000e-01   0.0000000e+00
   6.3000000e-01   2.0000000e-01   0.0000000e+00
   6.3000000e-01   2.5000000e-01   0.0000000e+00
   6.3000000e-01   3.0000000e-01   0.0000000e+00
   6.3000000e-01   3.5000000e-01   0.0000000e+00
   6.3000000e-01   4.0000000e-01   0.0000000e+00
   6.3000000e-01   4.5000000e-01   0.0000000e+00
   6.3000000e-01   5.0000000e-01   0.0000000e+00
   6.3000000e-01   5.5000000e-01   0.0000000e+00
   6.3000000e-01   6.0000000e-01   0.0000000e+00
   6.3000000e-01   6.5000000e-01   0.0000000e+00
   6.3000000e-01   7.0000000e-01   0.0000000e+00
   6.3000000e-01   7.5000000e-01   0.0000000e+00
   6.3000000e-01   8.0000000e-01   0.0000000e+00
   6.3000000e-01   8.5000000e-01   0.0000000e+00
   6.3000000e-01   9.0000000e-01   0.0000000e+00
   6.3000000e-01   9.5000000e-01   0.0000000e+00
   6.3000000e-01   1.0000000e+00   0.0000000e+00
   6.3000000e-01   1.0500000e+00   2.6000000e-01
   6.3000000e-01   1.1000000e+00   1.0000000e+00
   6.3000000e-01   1.1500000e+00   1.0000000e+00
   6.3000000e-01   1.2000000e+00   1.0000000e+00
   6.3000000e-01   1.2500000e+00   1.0000000e+00
   6.3000000e-01   1.3000000e+00   1.0000000e+00
   6.3000000e-01   1.3500000e+00   1.0000000e+00
   6.3000000e-01   1.4000000e+00   1.0000000e+00
   6.3000000e-01   1.4500000e+00   1.0000000e+00
   6.3000000e-01   1.5000000e+00   1.0000000e+00
   6.3000000e-01   1.5500000e+00   1.0000000e+00
   6.3000000e-01   1.6000000e+00   1.0000000e+00
   6.3000000e-01   1.6500000e+00   1.0000000e+00
   6.3000000e-01   1.7000000e+00   1.0000000e+00
   6.3000000e-01   1.7500000e+00   1.0000000e+00
   6.3000000e-01   1.8000000e+00   1.0000000e+00
   6.3000000e-01   1.8500000e+00   1.0000000e+00
   6.3000000e-01   1.9000000e+00   1.0000000e+00
   6.3000000e-01   1.9500000e+00   1.0000000e+00
   6.3000000e-01   2.0000000e+00   1.0000000e+00
   6.4000000e-01   5.0000000e-02   0.0000000e+00
   6.4000000e-01   1.0000000e-01   0.0000000e+00
   6.4000000e-01   1.5000000e-01   0.0000000e+00
   6.4000000e-01   2.0000000e-01   0.0000000e+00
   6.4000000e-01   2.5000000e-01   0.0000000e+00
   6.4000000e-01   3.0000000e-01   0.0000000e+00
   6.4000000e-01   3.5000000e-01   0.0000000e+00
   6.4000000e-01   4.0000000e-01   0.0000000e+00
   6.4000000e-01   4.5000000e-01   0.0000000e+00
   6.4000000e-01   5.0000000e-01   0.0000000e+00
   6.4000000e-01   5.5000000e-01   0.0000000e+00
   6.4000000e-01   6.0000000e-01   0.0000000e+00
   6.4000000e-01   6.5000000e-01   0.0000000e+00
   6.4000000e-01   7.0000000e-01   0.0000000e+00
   6.4000000e-01   7.5000000e-01   0.0000000e+00
   6.4000000e-01   8.0000000e-01   0.0000000e+00
   6.4000000e-01   8.5000000e-01   0.0000000e+00
   6.4000000e-01   9.0000000e-01   0.0000000e+00
   6.4000000e-01   9.5000000e-01   0.0000000e+00
   6.4000000e-01   1.0000000e+00   0.0000000e+00
   6.4000000e-01   1.0500000e+00   2.8000000e-01
   6.4000000e-01   1.1000000e+00   1.0000000e+00
   6.4000000e-01   1.1500000e+00   1.0000000e+00
   6.4000000e-01   1.2000000e+00   1.0000000e+00
   6.4000000e-01   1.2500000e+00   1.0000000e+00
   6.4000000e-01   1.3000000e+00   1.0000000e+00
   6.4000000e-01   1.3500000e+00   1.0000000e+00
   6.4000000e-01   1.4000000e+00   1.0000000e+00
   6.4000000e-01   1.4500000e+00   1.0000000e+00
   6.4000000e-01   1.5000000e+00   1.0000000e+00
   6.4000000e-01   1.5500000e+00   1.0000000e+00
   6.4000000e-01   1.6000000e+00   1.0000000e+00
   6.4000000e-01   1.6500000e+00   1.0000000e+00
   6.4000000e-01   1.7000000e+00   1.0000000e+00
   6.4000000e-01   1.7500000e+00   1.0000000e+00
   6.4000000e-01   1.8000000e+00   1.0000000e+00
   6.4000000e-01   1.8500000e+00   1.0000000e+00
   6.4000000e-01   1.9000000e+00   1.0000000e+00
   6.4000000e-01   1.9500000e+00   1.0000000e+00
   6.4000000e-01   2.0000000e+00   1.0000000e+00
   6.5000000e-01   5.0000000e-02   0.0000000e+00
   6.5000000e-01   1.0000000e-01   0.0000000e+00
   6.5000000e-01   1.5000000e-01   0.0000000e+00
   6.5000000e-01   2.0000000e-01   0.0000000e+00
   6.5000000e-01   2.5000000e-01   0.0000000e+00
   6.5000000e-01   3.0000000e-01   0.0000000e+00
   6.5000000e-01   3.5000000e-01   0.0000000e+00
   6.5000000e-01   4.0000000e-01   0.0000000e+00
   6.5000000e-01   4.5000000e-01   0.0000000e+00
   6.5000000e-01   5.0000000e-01   0.0000000e+00
   6.5000000e-01   5.5000000e-01   0.0000000e+00
   6.5000000e-01   6.0000000e-01   0.0000000e+00
   6.5000000e-01   6.5000000e-01   0.0000000e+00
   6.5000000e-01   7.0000000e-01   0.0000000e+00
   6.5000000e-01   7.5000000e-01   0.0000000e+00
   6.5000000e-01   8.0000000e-01   0.0000000e+00
   6.5000000e-01   8.5000000e-01   0.0000000e+00
   6.5000000e-01   9.0000000e-01   0.0000000e+00
   6.5000000e-01   9.5000000e-01   0.0000000e+00
   6.5000000e-01   1.0000000e+00   0.0000000e+00
   6.5000000e-01   1.0500000e+00   1.2000000e-01
   6.5000000e-01   1.1000000e+00   9.8000000e-01
   6.5000000e-01   1.1500000e+00   1.0000000e+00
   6.5000000e-01   1.2000000e+00   1.0000000e+00
   6.5000000e-01   1.2500000e+00   1.0000000e+00
   6.5000000e-01   1.3000000e+00   1.0000000e+00
   6.5000000e-01   1.3500000e+00   1.0000000e+00
   6.5000000e-01   1.4000000e+00   1.0000000e+00
   6.5000000e-01   1.4500000e+00   1.0000000e+00
   6.5000000e-01   1.5000000e+00   1.0000000e+00
   6.5000000e-01   1.5500000e+00   1.0000000e+00
   6.5000000e-01   1.6000000e+00   1.0000000e+00
   6.5000000e-01   1.6500000e+00   1.0000000e+00
   6.5000000e-01   1.7000000e+00   1.0000000e+00
   6.5000000e-01   1.7500000e+00   1.0000000e+00
   6.5000000e-01   1.8000000e+00   1.0000000e+00
   6.5000000e-01   1.8500000e+00   1.0000000e+00
   6.5000000e-01   1.9000000e+00   1.0000000e+00
   6.5000000e-01   1.9500000e+00   1.0000000e+00
   6.5000000e-01   2.0000000e+00   1.0000000e+00
   6.6000000e-01   5.0000000e-02   0.0000000e+00
   6.6000000e-01   1.0000000e-01   0.0000000e+00
   6.6000000e-01   1.5000000e-01   0.0000000e+00
   6.6000000e-01   2.0000000e-01   0.0000000e+00
   6.6000000e-01   2.5000000e-01   0.0000000e+00
   6.6000000e-01   3.0000000e-01   0.0000000e+00
   6.6000000e-01   3.5000000e-01   0.0000000e+00
   6.6000000e-01   4.0000000e-01   0.0000000e+00
   6.6000000e-01   4.5000000e-01   0.0000000e+00
   6.6000000e-01   5.0000000e-01   0.0000000e+00
   6.6000000e-01   5.5000000e-01   0.0000000e+00
   6.6000000e-01   6.0000000e-01   0.0000000e+00
   6.6000000e-01   6.5000000e-01   0.0000000e+00
   6.6000000e-01   7.0000000e-01   0.0000000e+00
   6.6000000e-01   7.5000000e-01   0.0000000e+00
   6.6000000e-01   8.0000000e-01   0.0000000e+00
   6.6000000e-01   8.5000000e-01   0.0000000e+00
   6.6000000e-01   9.0000000e-01   0.0000000e+00
   6.6000000e-01   9.5000000e-01   0.0000000e+00
   6.6000000e-01   1.0000000e+00   0.0000000e+00
   6.6000000e-01   1.0500000e+00   1.0000000e-01
   6.6000000e-01   1.1000000e+00   9.6000000e-01
   6.6000000e-01   1.1500000e+00   1.0000000e+00
   6.6000000e-01   1.2000000e+00   1.0000000e+00
   6.6000000e-01   1.2500000e+00   1.0000000e+00
   6.6000000e-01   1.3000000e+00   1.0000000e+00
   6.6000000e-01   1.3500000e+00   1.0000000e+00
   6.6000000e-01   1.4000000e+00   1.0000000e+00
   6.6000000e-01   1.4500000e+00   1.0000000e+00
   6.6000000e-01   1.5000000e+00   1.0000000e+00
   6.6000000e-01   1.5500000e+00   1.0000000e+00
   6.6000000e-01   1.6000000e+00   1.0000000e+00
   6.6000000e-01   1.6500000e+00   1.0000000e+00
   6.6000000e-01   1.7000000e+00   1.0000000e+00
   6.6000000e-01   1.7500000e+00   1.0000000e+00
   6.6000000e-01   1.8000000e+00   1.0000000e+00
   6.6000000e-01   1.8500000e+00   1.0000000e+00
   6.6000000e-01   1.9000000e+00   1.0000000e+00
   6.6000000e-01   1.9500000e+00   1.0000000e+00
   6.6000000e-01   2.0000000e+00   1.0000000e+00
   6.7000000e-01   5.0000000e-02   0.0000000e+00
   6.7000000e-01   1.0000000e-01   0.0000000e+00
   6.7000000e-01   1.5000000e-01   0.0000000e+00
   6.7000000e-01   2.0000000e-01   0.0000000e+00
   6.7000000e-01   2.5000000e-01   0.0000000e+00
   6.7000000e-01   3.0000000e-01   0.0000000e+00
   6.7000000e-01   3.5000000e-01   0.0000000e+00
   6.7000000e-01   4.0000000e-01   0.0000000e+00
   6.7000000e-01   4.5000000e-01   0.0000000e+00
   6.7000000e-01   5.0000000e-01   0.0000000e+00
   6.7000000e-01   5.5000000e-01   0.0000000e+00
   6.7000000e-01   6.0000000e-01   0.0000000e+00
   6.7000000e-01   6.5000000e-01   0.0000000e+00
   6.7000000e-01   7.0000000e-01   0.0000000e+00
   6.7000000e-01   7.5000000e-01   0.0000000e+00
   6.7000000e-01   8.0000000e-01   0.0000000e+00
   6.7000000e-01   8.5000000e-01   0.0000000e+00
   6.7000000e-01   9.0000000e-01   0.0000000e+00
   6.7000000e-01   9.5000000e-01   0.0000000e+00
   6.7000000e-01   1.0000000e+00   0.0000000e+00
   6.7000000e-01   1.0500000e+00   0.0000000e+00
   6.7000000e-01   1.1000000e+00   9.4000000e-01
   6.7000000e-01   1.1500000e+00   1.0000000e+00
   6.7000000e-01   1.2000000e+00   1.0000000e+00
   6.7000000e-01   1.2500000e+00   1.0000000e+00
   6.7000000e-01   1.3000000e+00   1.0000000e+00
   6.7000000e-01   1.3500000e+00   1.0000000e+00
   6.7000000e-01   1.4000000e+00   1.0000000e+00
   6.7000000e-01   1.4500000e+00   1.0000000e+00
   6.7000000e-01   1.5000000e+00   1.0000000e+00
   6.7000000e-01   1.5500000e+00   1.0000000e+00
   6.7000000e-01   1.6000000e+00   1.0000000e+00
   6.7000000e-01   1.6500000e+00   1.0000000e+00
   6.7000000e-01   1.7000000e+00   1.0000000e+00
   6.7000000e-01   1.7500000e+00   1.0000000e+00
   6.7000000e-01   1.8000000e+00   1.0000000e+00
   6.7000000e-01   1.8500000e+00   1.0000000e+00
   6.7000000e-01   1.9000000e+00   1.0000000e+00
   6.7000000e-01   1.9500000e+00   1.0000000e+00
   6.7000000e-01   2.0000000e+00   1.0000000e+00
   6.8000000e-01   5.0000000e-02   0.0000000e+00
   6.8000000e-01   1.0000000e-01   0.0000000e+00
   6.8000000e-01   1.5000000e-01   0.0000000e+00
   6.8000000e-01   2.0000000e-01   0.0000000e+00
   6.8000000e-01   2.5000000e-01   0.0000000e+00
   6.8000000e-01   3.0000000e-01   0.0000000e+00
   6.8000000e-01   3.5000000e-01   0.0000000e+00
   6.8000000e-01   4.0000000e-01   0.0000000e+00
   6.8000000e-01   4.5000000e-01   0.0000000e+00
   6.8000000e-01   5.0000000e-01   0.0000000e+00
   6.8000000e-01   5.5000000e-01   0.0000000e+00
   6.8000000e-01   6.0000000e-01   0.0000000e+00
   6.8000000e-01   6.5000000e-01   0.0000000e+00
   6.8000000e-01   7.0000000e-01   0.0000000e+00
   6.8000000e-01   7.5000000e-01   0.0000000e+00
   6.8000000e-01   8.0000000e-01   0.0000000e+00
   6.8000000e-01   8.5000000e-01   0.0000000e+00
   6.8000000e-01   9.0000000e-01   0.0000000e+00
   6.8000000e-01   9.5000000e-01   0.0000000e+00
   6.8000000e-01   1.0000000e+00   0.0000000e+00
   6.8000000e-01   1.0500000e+00   0.0000000e+00
   6.8000000e-01   1.1000000e+00   8.6000000e-01
   6.8000000e-01   1.1500000e+00   1.0000000e+00
   6.8000000e-01   1.2000000e+00   1.0000000e+00
   6.8000000e-01   1.2500000e+00   1.0000000e+00
   6.8000000e-01   1.3000000e+00   1.0000000e+00
   6.8000000e-01   1.3500000e+00   1.0000000e+00
   6.8000000e-01   1.4000000e+00   1.0000000e+00
   6.8000000e-01   1.4500000e+00   1.0000000e+00
   6.8000000e-01   1.5000000e+00   1.0000000e+00
   6.8000000e-01   1.5500000e+00   1.0000000e+00
   6.8000000e-01   1.6000000e+00   1.0000000e+00
   6.8000000e-01   1.6500000e+00   1.0000000e+00
   6.8000000e-01   1.7000000e+00   1.0000000e+00
   6.8000000e-01   1.7500000e+00   1.0000000e+00
   6.8000000e-01   1.8000000e+00   1.0000000e+00
   6.8000000e-01   1.8500000e+00   1.0000000e+00
   6.8000000e-01   1.9000000e+00   1.0000000e+00
   6.8000000e-01   1.9500000e+00   1.0000000e+00
   6.8000000e-01   2.0000000e+00   1.0000000e+00
   6.9000000e-01   5.0000000e-02   0.0000000e+00
   6.9000000e-01   1.0000000e-01   0.0000000e+00
   6.9000000e-01   1.5000000e-01   0.0000000e+00
   6.9000000e-01   2.0000000e-01   0.0000000e+00
   6.9000000e-01   2.5000000e-01   0.0000000e+00
   6.9000000e-01   3.0000000e-01   0.0000000e+00
   6.9000000e-01   3.5000000e-01   0.0000000e+00
   6.9000000e-01   4.0000000e-01   0.0000000e+00
   6.9000000e-01   4.5000000e-01   0.0000000e+00
   6.9000000e-01   5.0000000e-01   0.0000000e+00
   6.9000000e-01   5.5000000e-01   0.0000000e+00
   6.9000000e-01   6.0000000e-01   0.0000000e+00
   6.9000000e-01   6.5000000e-01   0.0000000e+00
   6.9000000e-01   7.0000000e-01   0.0000000e+00
   6.9000000e-01   7.5000000e-01   0.0000000e+00
   6.9000000e-01   8.0000000e-01   0.0000000e+00
   6.9000000e-01   8.5000000e-01   0.0000000e+00
   6.9000000e-01   9.0000000e-01   0.0000000e+00
   6.9000000e-01   9.5000000e-01   0.0000000e+00
   6.9000000e-01   1.0000000e+00   0.0000000e+00
   6.9000000e-01   1.0500000e+00   0.0000000e+00
   6.9000000e-01   1.1000000e+00   8.8000000e-01
   6.9000000e-01   1.1500000e+00   1.0000000e+00
   6.9000000e-01   1.2000000e+00   1.0000000e+00
   6.9000000e-01   1.2500000e+00   1.0000000e+00
   6.9000000e-01   1.3000000e+00   1.0000000e+00
   6.9000000e-01   1.3500000e+00   1.0000000e+00
   6.9000000e-01   1.4000000e+00   1.0000000e+00
   6.9000000e-01   1.4500000e+00   1.0000000e+00
   6.9000000e-01   1.5000000e+00   1.0000000e+00
   6.9000000e-01   1.5500000e+00   1.0000000e+00
   6.9000000e-01   1.6000000e+00   1.0000000e+00
   6.9000000e-01   1.6500000e+00   1.0000000e+00
   6.9000000e-01   1.7000000e+00   1.0000000e+00
   6.9000000e-01   1.7500000e+00   1.0000000e+00
   6.9000000e-01   1.8000000e+00   1.0000000e+00
   6.9000000e-01   1.8500000e+00   1.0000000e+00
   6.9000000e-01   1.9000000e+00   1.0000000e+00
   6.9000000e-01   1.9500000e+00   1.0000000e+00
   6.9000000e-01   2.0000000e+00   1.0000000e+00
   7.0000000e-01   5.0000000e-02   0.0000000e+00
   7.0000000e-01   1.0000000e-01   0.0000000e+00
   7.0000000e-01   1.5000000e-01   0.0000000e+00
   7.0000000e-01   2.0000000e-01   0.0000000e+00
   7.0000000e-01   2.5000000e-01   0.0000000e+00
   7.0000000e-01   3.0000000e-01   0.0000000e+00
   7.0000000e-01   3.5000000e-01   0.0000000e+00
   7.0000000e-01   4.0000000e-01   0.0000000e+00
   7.0000000e-01   4.5000000e-01   0.0000000e+00
   7.0000000e-01   5.0000000e-01   0.0000000e+00
   7.0000000e-01   5.5000000e-01   0.0000000e+00
   7.0000000e-01   6.0000000e-01   0.0000000e+00
   7.0000000e-01   6.5000000e-01   0.0000000e+00
   7.0000000e-01   7.0000000e-01   0.0000000e+00
   7.0000000e-01   7.5000000e-01   0.0000000e+00
   7.0000000e-01   8.0000000e-01   0.0000000e+00
   7.0000000e-01   8.5000000e-01   0.0000000e+00
   7.0000000e-01   9.0000000e-01   0.0000000e+00
   7.0000000e-01   9.5000000e-01   0.0000000e+00
   7.0000000e-01   1.0000000e+00   0.0000000e+00
   7.0000000e-01   1.0500000e+00   0.0000000e+00
   7.0000000e-01   1.1000000e+00   8.0000000e-01
   7.0000000e-01   1.1500000e+00   1.0000000e+00
   7.0000000e-01   1.2000000e+00   1.0000000e+00
   7.0000000e-01   1.2500000e+00   1.0000000e+00
   7.0000000e-01   1.3000000e+00   1.0000000e+00
   7.0000000e-01   1.3500000e+00   1.0000000e+00
   7.0000000e-01   1.4000000e+00   1.0000000e+00
   7.0000000e-01   1.4500000e+00   1.0000000e+00
   7.0000000e-01   1.5000000e+00   1.0000000e+00
   7.0000000e-01   1.5500000e+00   1.0000000e+00
   7.0000000e-01   1.6000000e+00   1.0000000e+00
   7.0000000e-01   1.6500000e+00   1.0000000e+00
   7.0000000e-01   1.7000000e+00   1.0000000e+00
   7.0000000e-01   1.7500000e+00   1.0000000e+00
   7.0000000e-01   1.8000000e+00   1.0000000e+00
   7.0000000e-01   1.8500000e+00   1.0000000e+00
   7.0000000e-01   1.9000000e+00   1.0000000e+00
   7.0000000e-01   1.9500000e+00   1.0000000e+00
   7.0000000e-01   2.0000000e+00   1.0000000e+00
   7.1000000e-01   5.0000000e-02   0.0000000e+00
   7.1000000e-01   1.0000000e-01   0.0000000e+00
   7.1000000e-01   1.5000000e-01   0.0000000e+00
   7.1000000e-01   2.0000000e-01   0.0000000e+00
   7.1000000e-01   2.5000000e-01   0.0000000e+00
   7.1000000e-01   3.0000000e-01   0.0000000e+00
   7.1000000e-01   3.5000000e-01   0.0000000e+00
   7.1000000e-01   4.0000000e-01   0.0000000e+00
   7.1000000e-01   4.5000000e-01   0.0000000e+00
   7.1000000e-01   5.0000000e-01   0.0000000e+00
   7.1000000e-01   5.5000000e-01   0.0000000e+00
   7.1000000e-01   6.0000000e-01   0.0000000e+00
   7.1000000e-01   6.5000000e-01   0.0000000e+00
   7.1000000e-01   7.0000000e-01   0.0000000e+00
   7.1000000e-01   7.5000000e-01   0.0000000e+00
   7.1000000e-01   8.0000000e-01   0.0000000e+00
   7.1000000e-01   8.5000000e-01   0.0000000e+00
   7.1000000e-01   9.0000000e-01   0.0000000e+00
   7.1000000e-01   9.5000000e-01   0.0000000e+00
   7.1000000e-01   1.0000000e+00   0.0000000e+00
   7.1000000e-01   1.0500000e+00   0.0000000e+00
   7.1000000e-01   1.1000000e+00   7.4000000e-01
   7.1000000e-01   1.1500000e+00   1.0000000e+00
   7.1000000e-01   1.2000000e+00   1.0000000e+00
   7.1000000e-01   1.2500000e+00   1.0000000e+00
   7.1000000e-01   1.3000000e+00   1.0000000e+00
   7.1000000e-01   1.3500000e+00   1.0000000e+00
   7.1000000e-01   1.4000000e+00   1.0000000e+00
   7.1000000e-01   1.4500000e+00   1.0000000e+00
   7.1000000e-01   1.5000000e+00   1.0000000e+00
   7.1000000e-01   1.5500000e+00   1.0000000e+00
   7.1000000e-01   1.6000000e+00   1.0000000e+00
   7.1000000e-01   1.6500000e+00   1.0000000e+00
   7.1000000e-01   1.7000000e+00   1.0000000e+00
   7.1000000e-01   1.7500000e+00   1.0000000e+00
   7.1000000e-01   1.8000000e+00   1.0000000e+00
   7.1000000e-01   1.8500000e+00   1.0000000e+00
   7.1000000e-01   1.9000000e+00   1.0000000e+00
   7.1000000e-01   1.9500000e+00   1.0000000e+00
   7.1000000e-01   2.0000000e+00   1.0000000e+00
   7.2000000e-01   5.0000000e-02   0.0000000e+00
   7.2000000e-01   1.0000000e-01   0.0000000e+00
   7.2000000e-01   1.5000000e-01   0.0000000e+00
   7.2000000e-01   2.0000000e-01   0.0000000e+00
   7.2000000e-01   2.5000000e-01   0.0000000e+00
   7.2000000e-01   3.0000000e-01   0.0000000e+00
   7.2000000e-01   3.5000000e-01   0.0000000e+00
   7.2000000e-01   4.0000000e-01   0.0000000e+00
   7.2000000e-01   4.5000000e-01   0.0000000e+00
   7.2000000e-01   5.0000000e-01   0.0000000e+00
   7.2000000e-01   5.5000000e-01   0.0000000e+00
   7.2000000e-01   6.0000000e-01   0.0000000e+00
   7.2000000e-01   6.5000000e-01   0.0000000e+00
   7.2000000e-01   7.0000000e-01   0.0000000e+00
   7.2000000e-01   7.5000000e-01   0.0000000e+00
   7.2000000e-01   8.0000000e-01   0.0000000e+00
   7.2000000e-01   8.5000000e-01   0.0000000e+00
   7.2000000e-01   9.0000000e-01   0.0000000e+00
   7.2000000e-01   9.5000000e-01   0.0000000e+00
   7.2000000e-01   1.0000000e+00   0.0000000e+00
   7.2000000e-01   1.0500000e+00   0.0000000e+00
   7.2000000e-01   1.1000000e+00   7.8000000e-01
   7.2000000e-01   1.1500000e+00   1.0000000e+00
   7.2000000e-01   1.2000000e+00   1.0000000e+00
   7.2000000e-01   1.2500000e+00   1.0000000e+00
   7.2000000e-01   1.3000000e+00   1.0000000e+00
   7.2000000e-01   1.3500000e+00   1.0000000e+00
   7.2000000e-01   1.4000000e+00   1.0000000e+00
   7.2000000e-01   1.4500000e+00   1.0000000e+00
   7.2000000e-01   1.5000000e+00   1.0000000e+00
   7.2000000e-01   1.5500000e+00   1.0000000e+00
   7.2000000e-01   1.6000000e+00   1.0000000e+00
   7.2000000e-01   1.6500000e+00   1.0000000e+00
   7.2000000e-01   1.7000000e+00   1.0000000e+00
   7.2000000e-01   1.7500000e+00   1.0000000e+00
   7.2000000e-01   1.8000000e+00   1.0000000e+00
   7.2000000e-01   1.8500000e+00   1.0000000e+00
   7.2000000e-01   1.9000000e+00   1.0000000e+00
   7.2000000e-01   1.9500000e+00   1.0000000e+00
   7.2000000e-01   2.0000000e+00   1.0000000e+00
   7.3000000e-01   5.0000000e-02   0.0000000e+00
   7.3000000e-01   1.0000000e-01   0.0000000e+00
   7.3000000e-01   1.5000000e-01   0.0000000e+00
   7.3000000e-01   2.0000000e-01   0.0000000e+00
   7.3000000e-01   2.5000000e-01   0.0000000e+00
   7.3000000e-01   3.0000000e-01   0.0000000e+00
   7.3000000e-01   3.5000000e-01   0.0000000e+00
   7.3000000e-01   4.0000000e-01   0.0000000e+00
   7.3000000e-01   4.5000000e-01   0.0000000e+00
   7.3000000e-01   5.0000000e-01   0.0000000e+00
   7.3000000e-01   5.5000000e-01   0.0000000e+00
   7.3000000e-01   6.0000000e-01   0.0000000e+00
   7.3000000e-01   6.5000000e-01   0.0000000e+00
   7.3000000e-01   7.0000000e-01   0.0000000e+00
   7.3000000e-01   7.5000000e-01   0.0000000e+00
   7.3000000e-01   8.0000000e-01   0.0000000e+00
   7.3000000e-01   8.5000000e-01   0.0000000e+00
   7.3000000e-01   9.0000000e-01   0.0000000e+00
   7.3000000e-01   9.5000000e-01   0.0000000e+00
   7.3000000e-01   1.0000000e+00   0.0000000e+00
   7.3000000e-01   1.0500000e+00   0.0000000e+00
   7.3000000e-01   1.1000000e+00   7.0000000e-01
   7.3000000e-01   1.1500000e+00   1.0000000e+00
   7.3000000e-01   1.2000000e+00   1.0000000e+00
   7.3000000e-01   1.2500000e+00   1.0000000e+00
   7.3000000e-01   1.3000000e+00   1.0000000e+00
   7.3000000e-01   1.3500000e+00   1.0000000e+00
   7.3000000e-01   1.4000000e+00   1.0000000e+00
   7.3000000e-01   1.4500000e+00   1.0000000e+00
   7.3000000e-01   1.5000000e+00   1.0000000e+00
   7.3000000e-01   1.5500000e+00   1.0000000e+00
   7.3000000e-01   1.6000000e+00   1.0000000e+00
   7.3000000e-01   1.6500000e+00   1.0000000e+00
   7.3000000e-01   1.7000000e+00   1.0000000e+00
   7.3000000e-01   1.7500000e+00   1.0000000e+00
   7.3000000e-01   1.8000000e+00   1.0000000e+00
   7.3000000e-01   1.8500000e+00   1.0000000e+00
   7.3000000e-01   1.9000000e+00   1.0000000e+00
   7.3000000e-01   1.9500000e+00   1.0000000e+00
   7.3000000e-01   2.0000000e+00   1.0000000e+00
   7.4000000e-01   5.0000000e-02   0.0000000e+00
   7.4000000e-01   1.0000000e-01   0.0000000e+00
   7.4000000e-01   1.5000000e-01   0.0000000e+00
   7.4000000e-01   2.0000000e-01   0.0000000e+00
   7.4000000e-01   2.5000000e-01   0.0000000e+00
   7.4000000e-01   3.0000000e-01   0.0000000e+00
   7.4000000e-01   3.5000000e-01   0.0000000e+00
   7.4000000e-01   4.0000000e-01   0.0000000e+00
   7.4000000e-01   4.5000000e-01   0.0000000e+00
   7.4000000e-01   5.0000000e-01   0.0000000e+00
   7.4000000e-01   5.5000000e-01   0.0000000e+00
   7.4000000e-01   6.0000000e-01   0.0000000e+00
   7.4000000e-01   6.5000000e-01   0.0000000e+00
   7.4000000e-01   7.0000000e-01   0.0000000e+00
   7.4000000e-01   7.5000000e-01   0.0000000e+00
   7.4000000e-01   8.0000000e-01   0.0000000e+00
   7.4000000e-01   8.5000000e-01   0.0000000e+00
   7.4000000e-01   9.0000000e-01   0.0000000e+00
   7.4000000e-01   9.5000000e-01   0.0000000e+00
   7.4000000e-01   1.0000000e+00   0.0000000e+00
   7.4000000e-01   1.0500000e+00   0.0000000e+00
   7.4000000e-01   1.1000000e+00   5.0000000e-01
   7.4000000e-01   1.1500000e+00   1.0000000e+00
   7.4000000e-01   1.2000000e+00   1.0000000e+00
   7.4000000e-01   1.2500000e+00   1.0000000e+00
   7.4000000e-01   1.3000000e+00   1.0000000e+00
   7.4000000e-01   1.3500000e+00   1.0000000e+00
   7.4000000e-01   1.4000000e+00   1.0000000e+00
   7.4000000e-01   1.4500000e+00   1.0000000e+00
   7.4000000e-01   1.5000000e+00   1.0000000e+00
   7.4000000e-01   1.5500000e+00   1.0000000e+00
   7.4000000e-01   1.6000000e+00   1.0000000e+00
   7.4000000e-01   1.6500000e+00   1.0000000e+00
   7.4000000e-01   1.7000000e+00   1.0000000e+00
   7.4000000e-01   1.7500000e+00   1.0000000e+00
   7.4000000e-01   1.8000000e+00   1.0000000e+00
   7.4000000e-01   1.8500000e+00   1.0000000e+00
   7.4000000e-01   1.9000000e+00   1.0000000e+00
   7.4000000e-01   1.9500000e+00   1.0000000e+00
   7.4000000e-01   2.0000000e+00   1.0000000e+00
   7.5000000e-01   5.0000000e-02   0.0000000e+00
   7.5000000e-01   1.0000000e-01   0.0000000e+00
   7.5000000e-01   1.5000000e-01   0.0000000e+00
   7.5000000e-01   2.0000000e-01   0.0000000e+00
   7.5000000e-01   2.5000000e-01   0.0000000e+00
   7.5000000e-01   3.0000000e-01   0.0000000e+00
   7.5000000e-01   3.5000000e-01   0.0000000e+00
   7.5000000e-01   4.0000000e-01   0.0000000e+00
   7.5000000e-01   4.5000000e-01   0.0000000e+00
   7.5000000e-01   5.0000000e-01   0.0000000e+00
   7.5000000e-01   5.5000000e-01   0.0000000e+00
   7.5000000e-01   6.0000000e-01   0.0000000e+00
   7.5000000e-01   6.5000000e-01   0.0000000e+00
   7.5000000e-01   7.0000000e-01   0.0000000e+00
   7.5000000e-01   7.5000000e-01   0.0000000e+00
   7.5000000e-01   8.0000000e-01   0.0000000e+00
   7.5000000e-01   8.5000000e-01   0.0000000e+00
   7.5000000e-01   9.0000000e-01   0.0000000e+00
   7.5000000e-01   9.5000000e-01   0.0000000e+00
   7.5000000e-01   1.0000000e+00   0.0000000e+00
   7.5000000e-01   1.0500000e+00   0.0000000e+00
   7.5000000e-01   1.1000000e+00   4.6000000e-01
   7.5000000e-01   1.1500000e+00   1.0000000e+00
   7.5000000e-01   1.2000000e+00   1.0000000e+00
   7.5000000e-01   1.2500000e+00   1.0000000e+00
   7.5000000e-01   1.3000000e+00   1.0000000e+00
   7.5000000e-01   1.3500000e+00   1.0000000e+00
   7.5000000e-01   1.4000000e+00   1.0000000e+00
   7.5000000e-01   1.4500000e+00   1.0000000e+00
   7.5000000e-01   1.5000000e+00   1.0000000e+00
   7.5000000e-01   1.5500000e+00   1.0000000e+00
   7.5000000e-01   1.6000000e+00   1.0000000e+00
   7.5000000e-01   1.6500000e+00   1.0000000e+00
   7.5000000e-01   1.7000000e+00   1.0000000e+00
   7.5000000e-01   1.7500000e+00   1.0000000e+00
   7.5000000e-01   1.8000000e+00   1.0000000e+00
   7.5000000e-01   1.8500000e+00   1.0000000e+00
   7.5000000e-01   1.9000000e+00   1.0000000e+00
   7.5000000e-01   1.9500000e+00   1.0000000e+00
   7.5000000e-01   2.0000000e+00   1.0000000e+00
   7.6000000e-01   5.0000000e-02   0.0000000e+00
   7.6000000e-01   1.0000000e-01   0.0000000e+00
   7.6000000e-01   1.5000000e-01   0.0000000e+00
   7.6000000e-01   2.0000000e-01   0.0000000e+00
   7.6000000e-01   2.5000000e-01   0.0000000e+00
   7.6000000e-01   3.0000000e-01   0.0000000e+00
   7.6000000e-01   3.5000000e-01   0.0000000e+00
   7.6000000e-01   4.0000000e-01   0.0000000e+00
   7.6000000e-01   4.5000000e-01   0.0000000e+00
   7.6000000e-01   5.0000000e-01   0.0000000e+00
   7.6000000e-01   5.5000000e-01   0.0000000e+00
   7.6000000e-01   6.0000000e-01   0.0000000e+00
   7.6000000e-01   6.5000000e-01   0.0000000e+00
   7.6000000e-01   7.0000000e-01   0.0000000e+00
   7.6000000e-01   7.5000000e-01   0.0000000e+00
   7.6000000e-01   8.0000000e-01   0.0000000e+00
   7.6000000e-01   8.5000000e-01   0.0000000e+00
   7.6000000e-01   9.0000000e-01   0.0000000e+00
   7.6000000e-01   9.5000000e-01   0.0000000e+00
   7.6000000e-01   1.0000000e+00   0.0000000e+00
   7.6000000e-01   1.0500000e+00   0.0000000e+00
   7.6000000e-01   1.1000000e+00   4.6000000e-01
   7.6000000e-01   1.1500000e+00   1.0000000e+00
   7.6000000e-01   1.2000000e+00   1.0000000e+00
   7.6000000e-01   1.2500000e+00   1.0000000e+00
   7.6000000e-01   1.3000000e+00   1.0000000e+00
   7.6000000e-01   1.3500000e+00   1.0000000e+00
   7.6000000e-01   1.4000000e+00   1.0000000e+00
   7.6000000e-01   1.4500000e+00   1.0000000e+00
   7.6000000e-01   1.5000000e+00   1.0000000e+00
   7.6000000e-01   1.5500000e+00   1.0000000e+00
   7.6000000e-01   1.6000000e+00   1.0000000e+00
   7.6000000e-01   1.6500000e+00   1.0000000e+00
   7.6000000e-01   1.7000000e+00   1.0000000e+00
   7.6000000e-01   1.7500000e+00   1.0000000e+00
   7.6000000e-01   1.8000000e+00   1.0000000e+00
   7.6000000e-01   1.8500000e+00   1.0000000e+00
   7.6000000e-01   1.9000000e+00   1.0000000e+00
   7.6000000e-01   1.9500000e+00   1.0000000e+00
   7.6000000e-01   2.0000000e+00   1.0000000e+00
   7.7000000e-01   5.0000000e-02   0.0000000e+00
   7.7000000e-01   1.0000000e-01   0.0000000e+00
   7.7000000e-01   1.5000000e-01   0.0000000e+00
   7.7000000e-01   2.0000000e-01   0.0000000e+00
   7.7000000e-01   2.5000000e-01   0.0000000e+00
   7.7000000e-01   3.0000000e-01   0.0000000e+00
   7.7000000e-01   3.5000000e-01   0.0000000e+00
   7.7000000e-01   4.0000000e-01   0.0000000e+00
   7.7000000e-01   4.5000000e-01   0.0000000e+00
   7.7000000e-01   5.0000000e-01   0.0000000e+00
   7.7000000e-01   5.5000000e-01   0.0000000e+00
   7.7000000e-01   6.0000000e-01   0.0000000e+00
   7.7000000e-01   6.5000000e-01   0.0000000e+00
   7.7000000e-01   7.0000000e-01   0.0000000e+00
   7.7000000e-01   7.5000000e-01   0.0000000e+00
   7.7000000e-01   8.0000000e-01   0.0000000e+00
   7.7000000e-01   8.5000000e-01   0.0000000e+00
   7.7000000e-01   9.0000000e-01   0.0000000e+00
   7.7000000e-01   9.5000000e-01   0.0000000e+00
   7.7000000e-01   1.0000000e+00   0.0000000e+00
   7.7000000e-01   1.0500000e+00   0.0000000e+00
   7.7000000e-01   1.1000000e+00   3.6000000e-01
   7.7000000e-01   1.1500000e+00   1.0000000e+00
   7.7000000e-01   1.2000000e+00   1.0000000e+00
   7.7000000e-01   1.2500000e+00   1.0000000e+00
   7.7000000e-01   1.3000000e+00   1.0000000e+00
   7.7000000e-01   1.3500000e+00   1.0000000e+00
   7.7000000e-01   1.4000000e+00   1.0000000e+00
   7.7000000e-01   1.4500000e+00   1.0000000e+00
   7.7000000e-01   1.5000000e+00   1.0000000e+00
   7.7000000e-01   1.5500000e+00   1.0000000e+00
   7.7000000e-01   1.6000000e+00   1.0000000e+00
   7.7000000e-01   1.6500000e+00   1.0000000e+00
   7.7000000e-01   1.7000000e+00   1.0000000e+00
   7.7000000e-01   1.7500000e+00   1.0000000e+00
   7.7000000e-01   1.8000000e+00   1.0000000e+00
   7.7000000e-01   1.8500000e+00   1.0000000e+00
   7.7000000e-01   1.9000000e+00   1.0000000e+00
   7.7000000e-01   1.9500000e+00   1.0000000e+00
   7.7000000e-01   2.0000000e+00   1.0000000e+00
   7.8000000e-01   5.0000000e-02   0.0000000e+00
   7.8000000e-01   1.0000000e-01   0.0000000e+00
   7.8000000e-01   1.5000000e-01   0.0000000e+00
   7.8000000e-01   2.0000000e-01   0.0000000e+00
   7.8000000e-01   2.5000000e-01   0.0000000e+00
   7.8000000e-01   3.0000000e-01   0.0000000e+00
   7.8000000e-01   3.5000000e-01   0.0000000e+00
   7.8000000e-01   4.0000000e-01   0.0000000e+00
   7.8000000e-01   4.5000000e-01   0.0000000e+00
   7.8000000e-01   5.0000000e-01   0.0000000e+00
   7.8000000e-01   5.5000000e-01   0.0000000e+00
   7.8000000e-01   6.0000000e-01   0.0000000e+00
   7.8000000e-01   6.5000000e-01   0.0000000e+00
   7.8000000e-01   7.0000000e-01   0.0000000e+00
   7.8000000e-01   7.5000000e-01   0.0000000e+00
   7.8000000e-01   8.0000000e-01   0.0000000e+00
   7.8000000e-01   8.5000000e-01   0.0000000e+00
   7.8000000e-01   9.0000000e-01   0.0000000e+00
   7.8000000e-01   9.5000000e-01   0.0000000e+00
   7.8000000e-01   1.0000000e+00   0.0000000e+00
   7.8000000e-01   1.0500000e+00   0.0000000e+00
   7.8000000e-01   1.1000000e+00   2.4000000e-01
   7.8000000e-01   1.1500000e+00   1.0000000e+00
   7.8000000e-01   1.2000000e+00   1.0000000e+00
   7.8000000e-01   1.2500000e+00   1.0000000e+00
   7.8000000e-01   1.3000000e+00   1.0000000e+00
   7.8000000e-01   1.3500000e+00   1.0000000e+00
   7.8000000e-01   1.4000000e+00   1.0000000e+00
   7.8000000e-01   1.4500000e+00   1.0000000e+00
   7.8000000e-01   1.5000000e+00   1.0000000e+00
   7.8000000e-01   1.5500000e+00   1.0000000e+00
   7.8000000e-01   1.6000000e+00   1.0000000e+00
   7.8000000e-01   1.6500000e+00   1.0000000e+00
   7.8000000e-01   1.7000000e+00   1.0000000e+00
   7.8000000e-01   1.7500000e+00   1.0000000e+00
   7.8000000e-01   1.8000000e+00   1.0000000e+00
   7.8000000e-01   1.8500000e+00   1.0000000e+00
   7.8000000e-01   1.9000000e+00   1.0000000e+00
   7.8000000e-01   1.9500000e+00   1.0000000e+00
   7.8000000e-01   2.0000000e+00   1.0000000e+00
   7.9000000e-01   5.0000000e-02   0.0000000e+00
   7.9000000e-01   1.0000000e-01   0.0000000e+00
   7.9000000e-01   1.5000000e-01   0.0000000e+00
   7.9000000e-01   2.0000000e-01   0.0000000e+00
   7.9000000e-01   2.5000000e-01   0.0000000e+00
   7.9000000e-01   3.0000000e-01   0.0000000e+00
   7.9000000e-01   3.5000000e-01   0.0000000e+00
   7.9000000e-01   4.0000000e-01   0.0000000e+00
   7.9000000e-01   4.5000000e-01   0.0000000e+00
   7.9000000e-01   5.0000000e-01   0.0000000e+00
   7.9000000e-01   5.5000000e-01   0.0000000e+00
   7.9000000e-01   6.0000000e-01   0.0000000e+00
   7.9000000e-01   6.5000000e-01   0.0000000e+00
   7.9000000e-01   7.0000000e-01   0.0000000e+00
   7.9000000e-01   7.5000000e-01   0.0000000e+00
   7.9000000e-01   8.0000000e-01   0.0000000e+00
   7.9000000e-01   8.5000000e-01   0.0000000e+00
   7.9000000e-01   9.0000000e-01   0.0000000e+00
   7.9000000e-01   9.5000000e-01   0.0000000e+00
   7.9000000e-01   1.0000000e+00   0.0000000e+00
   7.9000000e-01   1.0500000e+00   0.0000000e+00
   7.9000000e-01   1.1000000e+00   2.6000000e-01
   7.9000000e-01   1.1500000e+00   1.0000000e+00
   7.9000000e-01   1.2000000e+00   1.0000000e+00
   7.9000000e-01   1.2500000e+00   1.0000000e+00
   7.9000000e-01   1.3000000e+00   1.0000000e+00
   7.9000000e-01   1.3500000e+00   1.0000000e+00
   7.9000000e-01   1.4000000e+00   1.0000000e+00
   7.9000000e-01   1.4500000e+00   1.0000000e+00
   7.9000000e-01   1.5000000e+00   1.0000000e+00
   7.9000000e-01   1.5500000e+00   1.0000000e+00
   7.9000000e-01   1.6000000e+00   1.0000000e+00
   7.9000000e-01   1.6500000e+00   1.0000000e+00
   7.9000000e-01   1.7000000e+00   1.0000000e+00
   7.9000000e-01   1.7500000e+00   1.0000000e+00
   7.9000000e-01   1.8000000e+00   1.0000000e+00
   7.9000000e-01   1.8500000e+00   1.0000000e+00
   7.9000000e-01   1.9000000e+00   1.0000000e+00
   7.9000000e-01   1.9500000e+00   1.0000000e+00
   7.9000000e-01   2.0000000e+00   1.0000000e+00
   8.0000000e-01   5.0000000e-02   0.0000000e+00
   8.0000000e-01   1.0000000e-01   0.0000000e+00
   8.0000000e-01   1.5000000e-01   0.0000000e+00
   8.0000000e-01   2.0000000e-01   0.0000000e+00
   8.0000000e-01   2.5000000e-01   0.0000000e+00
   8.0000000e-01   3.0000000e-01   0.0000000e+00
   8.0000000e-01   3.5000000e-01   0.0000000e+00
   8.0000000e-01   4.0000000e-01   0.0000000e+00
   8.0000000e-01   4.5000000e-01   0.0000000e+00
   8.0000000e-01   5.0000000e-01   0.0000000e+00
   8.0000000e-01   5.5000000e-01   0.0000000e+00
   8.0000000e-01   6.0000000e-01   0.0000000e+00
   8.0000000e-01   6.5000000e-01   0.0000000e+00
   8.0000000e-01   7.0000000e-01   0.0000000e+00
   8.0000000e-01   7.5000000e-01   0.0000000e+00
   8.0000000e-01   8.0000000e-01   0.0000000e+00
   8.0000000e-01   8.5000000e-01   0.0000000e+00
   8.0000000e-01   9.0000000e-01   0.0000000e+00
   8.0000000e-01   9.5000000e-01   0.0000000e+00
   8.0000000e-01   1.0000000e+00   0.0000000e+00
   8.0000000e-01   1.0500000e+00   0.0000000e+00
   8.0000000e-01   1.1000000e+00   1.8000000e-01
   8.0000000e-01   1.1500000e+00   1.0000000e+00
   8.0000000e-01   1.2000000e+00   1.0000000e+00
   8.0000000e-01   1.2500000e+00   1.0000000e+00
   8.0000000e-01   1.3000000e+00   1.0000000e+00
   8.0000000e-01   1.3500000e+00   1.0000000e+00
   8.0000000e-01   1.4000000e+00   1.0000000e+00
   8.0000000e-01   1.4500000e+00   1.0000000e+00
   8.0000000e-01   1.5000000e+00   1.0000000e+00
   8.0000000e-01   1.5500000e+00   1.0000000e+00
   8.0000000e-01   1.6000000e+00   1.0000000e+00
   8.0000000e-01   1.6500000e+00   1.0000000e+00
   8.0000000e-01   1.7000000e+00   1.0000000e+00
   8.0000000e-01   1.7500000e+00   1.0000000e+00
   8.0000000e-01   1.8000000e+00   1.0000000e+00
   8.0000000e-01   1.8500000e+00   1.0000000e+00
   8.0000000e-01   1.9000000e+00   1.0000000e+00
   8.0000000e-01   1.9500000e+00   1.0000000e+00
   8.0000000e-01   2.0000000e+00   1.0000000e+00
   8.1000000e-01   5.0000000e-02   0.0000000e+00
   8.1000000e-01   1.0000000e-01   0.0000000e+00
   8.1000000e-01   1.5000000e-01   0.0000000e+00
   8.1000000e-01   2.0000000e-01   0.0000000e+00
   8.1000000e-01   2.5000000e-01   0.0000000e+00
   8.1000000e-01   3.0000000e-01   0.0000000e+00
   8.1000000e-01   3.5000000e-01   0.0000000e+00
   8.1000000e-01   4.0000000e-01   0.0000000e+00
   8.1000000e-01   4.5000000e-01   0.0000000e+00
   8.1000000e-01   5.0000000e-01   0.0000000e+00
   8.1000000e-01   5.5000000e-01   0.0000000e+00
   8.1000000e-01   6.0000000e-01   0.0000000e+00
   8.1000000e-01   6.5000000e-01   0.0000000e+00
   8.1000000e-01   7.0000000e-01   0.0000000e+00
   8.1000000e-01   7.5000000e-01   0.0000000e+00
   8.1000000e-01   8.0000000e-01   0.0000000e+00
   8.1000000e-01   8.5000000e-01   0.0000000e+00
   8.1000000e-01   9.0000000e-01   0.0000000e+00
   8.1000000e-01   9.5000000e-01   0.0000000e+00
   8.1000000e-01   1.0000000e+00   0.0000000e+00
   8.1000000e-01   1.0500000e+00   0.0000000e+00
   8.1000000e-01   1.1000000e+00   1.6000000e-01
   8.1000000e-01   1.1500000e+00   1.0000000e+00
   8.1000000e-01   1.2000000e+00   1.0000000e+00
   8.1000000e-01   1.2500000e+00   1.0000000e+00
   8.1000000e-01   1.3000000e+00   1.0000000e+00
   8.1000000e-01   1.3500000e+00   1.0000000e+00
   8.1000000e-01   1.4000000e+00   1.0000000e+00
   8.1000000e-01   1.4500000e+00   1.0000000e+00
   8.1000000e-01   1.5000000e+00   1.0000000e+00
   8.1000000e-01   1.5500000e+00   1.0000000e+00
   8.1000000e-01   1.6000000e+00   1.0000000e+00
   8.1000000e-01   1.6500000e+00   1.0000000e+00
   8.1000000e-01   1.7000000e+00   1.0000000e+00
   8.1000000e-01   1.7500000e+00   1.0000000e+00
   8.1000000e-01   1.8000000e+00   1.0000000e+00
   8.1000000e-01   1.8500000e+00   1.0000000e+00
   8.1000000e-01   1.9000000e+00   1.0000000e+00
   8.1000000e-01   1.9500000e+00   1.0000000e+00
   8.1000000e-01   2.0000000e+00   1.0000000e+00
   8.2000000e-01   5.0000000e-02   0.0000000e+00
   8.2000000e-01   1.0000000e-01   0.0000000e+00
   8.2000000e-01   1.5000000e-01   0.0000000e+00
   8.2000000e-01   2.0000000e-01   0.0000000e+00
   8.2000000e-01   2.5000000e-01   0.0000000e+00
   8.2000000e-01   3.0000000e-01   0.0000000e+00
   8.2000000e-01   3.5000000e-01   0.0000000e+00
   8.2000000e-01   4.0000000e-01   0.0000000e+00
   8.2000000e-01   4.5000000e-01   0.0000000e+00
   8.2000000e-01   5.0000000e-01   0.0000000e+00
   8.2000000e-01   5.5000000e-01   0.0000000e+00
   8.2000000e-01   6.0000000e-01   0.0000000e+00
   8.2000000e-01   6.5000000e-01   0.0000000e+00
   8.2000000e-01   7.0000000e-01   0.0000000e+00
   8.2000000e-01   7.5000000e-01   0.0000000e+00
   8.2000000e-01   8.0000000e-01   0.0000000e+00
   8.2000000e-01   8.5000000e-01   0.0000000e+00
   8.2000000e-01   9.0000000e-01   0.0000000e+00
   8.2000000e-01   9.5000000e-01   0.0000000e+00
   8.2000000e-01   1.0000000e+00   0.0000000e+00
   8.2000000e-01   1.0500000e+00   0.0000000e+00
   8.2000000e-01   1.1000000e+00   1.0000000e-01
   8.2000000e-01   1.1500000e+00   1.0000000e+00
   8.2000000e-01   1.2000000e+00   1.0000000e+00
   8.2000000e-01   1.2500000e+00   1.0000000e+00
   8.2000000e-01   1.3000000e+00   1.0000000e+00
   8.2000000e-01   1.3500000e+00   1.0000000e+00
   8.2000000e-01   1.4000000e+00   1.0000000e+00
   8.2000000e-01   1.4500000e+00   1.0000000e+00
   8.2000000e-01   1.5000000e+00   1.0000000e+00
   8.2000000e-01   1.5500000e+00   1.0000000e+00
   8.2000000e-01   1.6000000e+00   1.0000000e+00
   8.2000000e-01   1.6500000e+00   1.0000000e+00
   8.2000000e-01   1.7000000e+00   1.0000000e+00
   8.2000000e-01   1.7500000e+00   1.0000000e+00
   8.2000000e-01   1.8000000e+00   1.0000000e+00
   8.2000000e-01   1.8500000e+00   1.0000000e+00
   8.2000000e-01   1.9000000e+00   1.0000000e+00
   8.2000000e-01   1.9500000e+00   1.0000000e+00
   8.2000000e-01   2.0000000e+00   1.0000000e+00
   8.3000000e-01   5.0000000e-02   0.0000000e+00
   8.3000000e-01   1.0000000e-01   0.0000000e+00
   8.3000000e-01   1.5000000e-01   0.0000000e+00
   8.3000000e-01   2.0000000e-01   0.0000000e+00
   8.3000000e-01   2.5000000e-01   0.0000000e+00
   8.3000000e-01   3.0000000e-01   0.0000000e+00
   8.3000000e-01   3.5000000e-01   0.0000000e+00
   8.3000000e-01   4.0000000e-01   0.0000000e+00
   8.3000000e-01   4.5000000e-01   0.0000000e+00
   8.3000000e-01   5.0000000e-01   0.0000000e+00
   8.3000000e-01   5.5000000e-01   0.0000000e+00
   8.3000000e-01   6.0000000e-01   0.0000000e+00
   8.3000000e-01   6.5000000e-01   0.0000000e+00
   8.3000000e-01   7.0000000e-01   0.0000000e+00
   8.3000000e-01   7.5000000e-01   0.0000000e+00
   8.3000000e-01   8.0000000e-01   0.0000000e+00
   8.3000000e-01   8.5000000e-01   0.0000000e+00
   8.3000000e-01   9.0000000e-01   0.0000000e+00
   8.3000000e-01   9.5000000e-01   0.0000000e+00
   8.3000000e-01   1.0000000e+00   0.0000000e+00
   8.3000000e-01   1.0500000e+00   0.0000000e+00
   8.3000000e-01   1.1000000e+00   1.6000000e-01
   8.3000000e-01   1.1500000e+00   9.8000000e-01
   8.3000000e-01   1.2000000e+00   1.0000000e+00
   8.3000000e-01   1.2500000e+00   1.0000000e+00
   8.3000000e-01   1.3000000e+00   1.0000000e+00
   8.3000000e-01   1.3500000e+00   1.0000000e+00
   8.3000000e-01   1.4000000e+00   1.0000000e+00
   8.3000000e-01   1.4500000e+00   1.0000000e+00
   8.3000000e-01   1.5000000e+00   1.0000000e+00
   8.3000000e-01   1.5500000e+00   1.0000000e+00
   8.3000000e-01   1.6000000e+00   1.0000000e+00
   8.3000000e-01   1.6500000e+00   1.0000000e+00
   8.3000000e-01   1.7000000e+00   1.0000000e+00
   8.3000000e-01   1.7500000e+00   1.0000000e+00
   8.3000000e-01   1.8000000e+00   1.0000000e+00
   8.3000000e-01   1.8500000e+00   1.0000000e+00
   8.3000000e-01   1.9000000e+00   1.0000000e+00
   8.3000000e-01   1.9500000e+00   1.0000000e+00
   8.3000000e-01   2.0000000e+00   1.0000000e+00
   8.4000000e-01   5.0000000e-02   0.0000000e+00
   8.4000000e-01   1.0000000e-01   0.0000000e+00
   8.4000000e-01   1.5000000e-01   0.0000000e+00
   8.4000000e-01   2.0000000e-01   0.0000000e+00
   8.4000000e-01   2.5000000e-01   0.0000000e+00
   8.4000000e-01   3.0000000e-01   0.0000000e+00
   8.4000000e-01   3.5000000e-01   0.0000000e+00
   8.4000000e-01   4.0000000e-01   0.0000000e+00
   8.4000000e-01   4.5000000e-01   0.0000000e+00
   8.4000000e-01   5.0000000e-01   0.0000000e+00
   8.4000000e-01   5.5000000e-01   0.0000000e+00
   8.4000000e-01   6.0000000e-01   0.0000000e+00
   8.4000000e-01   6.5000000e-01   0.0000000e+00
   8.4000000e-01   7.0000000e-01   0.0000000e+00
   8.4000000e-01   7.5000000e-01   0.0000000e+00
   8.4000000e-01   8.0000000e-01   0.0000000e+00
   8.4000000e-01   8.5000000e-01   0.0000000e+00
   8.4000000e-01   9.0000000e-01   0.0000000e+00
   8.4000000e-01   9.5000000e-01   0.0000000e+00
   8.4000000e-01   1.0000000e+00   0.0000000e+00
   8.4000000e-01   1.0500000e+00   0.0000000e+00
   8.4000000e-01   1.1000000e+00   1.0000000e-01
   8.4000000e-01   1.1500000e+00   9.8000000e-01
   8.4000000e-01   1.2000000e+00   1.0000000e+00
   8.4000000e-01   1.2500000e+00   1.0000000e+00
   8.4000000e-01   1.3000000e+00   1.0000000e+00
   8.4000000e-01   1.3500000e+00   1.0000000e+00
   8.4000000e-01   1.4000000e+00   1.0000000e+00
   8.4000000e-01   1.4500000e+00   1.0000000e+00
   8.4000000e-01   1.5000000e+00   1.0000000e+00
   8.4000000e-01   1.5500000e+00   1.0000000e+00
   8.4000000e-01   1.6000000e+00   1.0000000e+00
   8.4000000e-01   1.6500000e+00   1.0000000e+00
   8.4000000e-01   1.7000000e+00   1.0000000e+00
   8.4000000e-01   1.7500000e+00   1.0000000e+00
   8.4000000e-01   1.8000000e+00   1.0000000e+00
   8.4000000e-01   1.8500000e+00   1.0000000e+00
   8.4000000e-01   1.9000000e+00   1.0000000e+00
   8.4000000e-01   1.9500000e+00   1.0000000e+00
   8.4000000e-01   2.0000000e+00   1.0000000e+00
   8.5000000e-01   5.0000000e-02   0.0000000e+00
   8.5000000e-01   1.0000000e-01   0.0000000e+00
   8.5000000e-01   1.5000000e-01   0.0000000e+00
   8.5000000e-01   2.0000000e-01   0.0000000e+00
   8.5000000e-01   2.5000000e-01   0.0000000e+00
   8.5000000e-01   3.0000000e-01   0.0000000e+00
   8.5000000e-01   3.5000000e-01   0.0000000e+00
   8.5000000e-01   4.0000000e-01   0.0000000e+00
   8.5000000e-01   4.5000000e-01   0.0000000e+00
   8.5000000e-01   5.0000000e-01   0.0000000e+00
   8.5000000e-01   5.5000000e-01   0.0000000e+00
   8.5000000e-01   6.0000000e-01   0.0000000e+00
   8.5000000e-01   6.5000000e-01   0.0000000e+00
   8.5000000e-01   7.0000000e-01   0.0000000e+00
   8.5000000e-01   7.5000000e-01   0.0000000e+00
   8.5000000e-01   8.0000000e-01   0.0000000e+00
   8.5000000e-01   8.5000000e-01   0.0000000e+00
   8.5000000e-01   9.0000000e-01   0.0000000e+00
   8.5000000e-01   9.5000000e-01   0.0000000e+00
   8.5000000e-01   1.0000000e+00   0.0000000e+00
   8.5000000e-01   1.0500000e+00   0.0000000e+00
   8.5000000e-01   1.1000000e+00   8.0000000e-02
   8.5000000e-01   1.1500000e+00   9.8000000e-01
   8.5000000e-01   1.2000000e+00   1.0000000e+00
   8.5000000e-01   1.2500000e+00   1.0000000e+00
   8.5000000e-01   1.3000000e+00   1.0000000e+00
   8.5000000e-01   1.3500000e+00   1.0000000e+00
   8.5000000e-01   1.4000000e+00   1.0000000e+00
   8.5000000e-01   1.4500000e+00   1.0000000e+00
   8.5000000e-01   1.5000000e+00   1.0000000e+00
   8.5000000e-01   1.5500000e+00   1.0000000e+00
   8.5000000e-01   1.6000000e+00   1.0000000e+00
   8.5000000e-01   1.6500000e+00   1.0000000e+00
   8.5000000e-01   1.7000000e+00   1.0000000e+00
   8.5000000e-01   1.7500000e+00   1.0000000e+00
   8.5000000e-01   1.8000000e+00   1.0000000e+00
   8.5000000e-01   1.8500000e+00   1.0000000e+00
   8.5000000e-01   1.9000000e+00   1.0000000e+00
   8.5000000e-01   1.9500000e+00   1.0000000e+00
   8.5000000e-01   2.0000000e+00   1.0000000e+00
   8.6000000e-01   5.0000000e-02   0.0000000e+00
   8.6000000e-01   1.0000000e-01   0.0000000e+00
   8.6000000e-01   1.5000000e-01   0.0000000e+00
   8.6000000e-01   2.0000000e-01   0.0000000e+00
   8.6000000e-01   2.5000000e-01   0.0000000e+00
   8.6000000e-01   3.0000000e-01   0.0000000e+00
   8.6000000e-01   3.5000000e-01   0.0000000e+00
   8.6000000e-01   4.0000000e-01   0.0000000e+00
   8.6000000e-01   4.5000000e-01   0.0000000e+00
   8.6000000e-01   5.0000000e-01   0.0000000e+00
   8.6000000e-01   5.5000000e-01   0.0000000e+00
   8.6000000e-01   6.0000000e-01   0.0000000e+00
   8.6000000e-01   6.5000000e-01   0.0000000e+00
   8.6000000e-01   7.0000000e-01   0.0000000e+00
   8.6000000e-01   7.5000000e-01   0.0000000e+00
   8.6000000e-01   8.0000000e-01   0.0000000e+00
   8.6000000e-01   8.5000000e-01   0.0000000e+00
   8.6000000e-01   9.0000000e-01   0.0000000e+00
   8.6000000e-01   9.5000000e-01   0.0000000e+00
   8.6000000e-01   1.0000000e+00   0.0000000e+00
   8.6000000e-01   1.0500000e+00   0.0000000e+00
   8.6000000e-01   1.1000000e+00   6.0000000e-02
   8.6000000e-01   1.1500000e+00   1.0000000e+00
   8.6000000e-01   1.2000000e+00   1.0000000e+00
   8.6000000e-01   1.2500000e+00   1.0000000e+00
   8.6000000e-01   1.3000000e+00   1.0000000e+00
   8.6000000e-01   1.3500000e+00   1.0000000e+00
   8.6000000e-01   1.4000000e+00   1.0000000e+00
   8.6000000e-01   1.4500000e+00   1.0000000e+00
   8.6000000e-01   1.5000000e+00   1.0000000e+00
   8.6000000e-01   1.5500000e+00   1.0000000e+00
   8.6000000e-01   1.6000000e+00   1.0000000e+00
   8.6000000e-01   1.6500000e+00   1.0000000e+00
   8.6000000e-01   1.7000000e+00   1.0000000e+00
   8.6000000e-01   1.7500000e+00   1.0000000e+00
   8.6000000e-01   1.8000000e+00   1.0000000e+00
   8.6000000e-01   1.8500000e+00   1.0000000e+00
   8.6000000e-01   1.9000000e+00   1.0000000e+00
   8.6000000e-01   1.9500000e+00   1.0000000e+00
   8.6000000e-01   2.0000000e+00   1.0000000e+00
   8.7000000e-01   5.0000000e-02   0.0000000e+00
   8.7000000e-01   1.0000000e-01   0.0000000e+00
   8.7000000e-01   1.5000000e-01   0.0000000e+00
   8.7000000e-01   2.0000000e-01   0.0000000e+00
   8.7000000e-01   2.5000000e-01   0.0000000e+00
   8.7000000e-01   3.0000000e-01   0.0000000e+00
   8.7000000e-01   3.5000000e-01   0.0000000e+00
   8.7000000e-01   4.0000000e-01   0.0000000e+00
   8.7000000e-01   4.5000000e-01   0.0000000e+00
   8.7000000e-01   5.0000000e-01   0.0000000e+00
   8.7000000e-01   5.5000000e-01   0.0000000e+00
   8.7000000e-01   6.0000000e-01   0.0000000e+00
   8.7000000e-01   6.5000000e-01   0.0000000e+00
   8.7000000e-01   7.0000000e-01   0.0000000e+00
   8.7000000e-01   7.5000000e-01   0.0000000e+00
   8.7000000e-01   8.0000000e-01   0.0000000e+00
   8.7000000e-01   8.5000000e-01   0.0000000e+00
   8.7000000e-01   9.0000000e-01   0.0000000e+00
   8.7000000e-01   9.5000000e-01   0.0000000e+00
   8.7000000e-01   1.0000000e+00   0.0000000e+00
   8.7000000e-01   1.0500000e+00   0.0000000e+00
   8.7000000e-01   1.1000000e+00   6.0000000e-02
   8.7000000e-01   1.1500000e+00   9.8000000e-01
   8.7000000e-01   1.2000000e+00   1.0000000e+00
   8.7000000e-01   1.2500000e+00   1.0000000e+00
   8.7000000e-01   1.3000000e+00   1.0000000e+00
   8.7000000e-01   1.3500000e+00   1.0000000e+00
   8.7000000e-01   1.4000000e+00   1.0000000e+00
   8.7000000e-01   1.4500000e+00   1.0000000e+00
   8.7000000e-01   1.5000000e+00   1.0000000e+00
   8.7000000e-01   1.5500000e+00   1.0000000e+00
   8.7000000e-01   1.6000000e+00   1.0000000e+00
   8.7000000e-01   1.6500000e+00   1.0000000e+00
   8.7000000e-01   1.7000000e+00   1.0000000e+00
   8.7000000e-01   1.7500000e+00   1.0000000e+00
   8.7000000e-01   1.8000000e+00   1.0000000e+00
   8.7000000e-01   1.8500000e+00   1.0000000e+00
   8.7000000e-01   1.9000000e+00   1.0000000e+00
   8.7000000e-01   1.9500000e+00   1.0000000e+00
   8.7000000e-01   2.0000000e+00   1.0000000e+00
   8.8000000e-01   5.0000000e-02   0.0000000e+00
   8.8000000e-01   1.0000000e-01   0.0000000e+00
   8.8000000e-01   1.5000000e-01   0.0000000e+00
   8.8000000e-01   2.0000000e-01   0.0000000e+00
   8.8000000e-01   2.5000000e-01   0.0000000e+00
   8.8000000e-01   3.0000000e-01   0.0000000e+00
   8.8000000e-01   3.5000000e-01   0.0000000e+00
   8.8000000e-01   4.0000000e-01   0.0000000e+00
   8.8000000e-01   4.5000000e-01   0.0000000e+00
   8.8000000e-01   5.0000000e-01   0.0000000e+00
   8.8000000e-01   5.5000000e-01   0.0000000e+00
   8.8000000e-01   6.0000000e-01   0.0000000e+00
   8.8000000e-01   6.5000000e-01   0.0000000e+00
   8.8000000e-01   7.0000000e-01   0.0000000e+00
   8.8000000e-01   7.5000000e-01   0.0000000e+00
   8.8000000e-01   8.0000000e-01   0.0000000e+00
   8.8000000e-01   8.5000000e-01   0.0000000e+00
   8.8000000e-01   9.0000000e-01   0.0000000e+00
   8.8000000e-01   9.5000000e-01   0.0000000e+00
   8.8000000e-01   1.0000000e+00   0.0000000e+00
   8.8000000e-01   1.0500000e+00   0.0000000e+00
   8.8000000e-01   1.1000000e+00   1.8000000e-01
   8.8000000e-01   1.1500000e+00   1.0000000e+00
   8.8000000e-01   1.2000000e+00   1.0000000e+00
   8.8000000e-01   1.2500000e+00   1.0000000e+00
   8.8000000e-01   1.3000000e+00   1.0000000e+00
   8.8000000e-01   1.3500000e+00   1.0000000e+00
   8.8000000e-01   1.4000000e+00   1.0000000e+00
   8.8000000e-01   1.4500000e+00   1.0000000e+00
   8.8000000e-01   1.5000000e+00   1.0000000e+00
   8.8000000e-01   1.5500000e+00   1.0000000e+00
   8.8000000e-01   1.6000000e+00   1.0000000e+00
   8.8000000e-01   1.6500000e+00   1.0000000e+00
   8.8000000e-01   1.7000000e+00   1.0000000e+00
   8.8000000e-01   1.7500000e+00   1.0000000e+00
   8.8000000e-01   1.8000000e+00   1.0000000e+00
   8.8000000e-01   1.8500000e+00   1.0000000e+00
   8.8000000e-01   1.9000000e+00   1.0000000e+00
   8.8000000e-01   1.9500000e+00   1.0000000e+00
   8.8000000e-01   2.0000000e+00   1.0000000e+00
   8.9000000e-01   5.0000000e-02   0.0000000e+00
   8.9000000e-01   1.0000000e-01   0.0000000e+00
   8.9000000e-01   1.5000000e-01   0.0000000e+00
   8.9000000e-01   2.0000000e-01   0.0000000e+00
   8.9000000e-01   2.5000000e-01   0.0000000e+00
   8.9000000e-01   3.0000000e-01   0.0000000e+00
   8.9000000e-01   3.5000000e-01   0.0000000e+00
   8.9000000e-01   4.0000000e-01   0.0000000e+00
   8.9000000e-01   4.5000000e-01   0.0000000e+00
   8.9000000e-01   5.0000000e-01   0.0000000e+00
   8.9000000e-01   5.5000000e-01   0.0000000e+00
   8.9000000e-01   6.0000000e-01   0.0000000e+00
   8.9000000e-01   6.5000000e-01   0.0000000e+00
   8.9000000e-01   7.0000000e-01   0.0000000e+00
   8.9000000e-01   7.5000000e-01   0.0000000e+00
   8.9000000e-01   8.0000000e-01   0.0000000e+00
   8.9000000e-01   8.5000000e-01   0.0000000e+00
   8.9000000e-01   9.0000000e-01   0.0000000e+00
   8.9000000e-01   9.5000000e-01   0.0000000e+00
   8.9000000e-01   1.0000000e+00   0.0000000e+00
   8.9000000e-01   1.0500000e+00   0.0000000e+00
   8.9000000e-01   1.1000000e+00   1.2000000e-01
   8.9000000e-01   1.1500000e+00   1.0000000e+00
   8.9000000e-01   1.2000000e+00   1.0000000e+00
   8.9000000e-01   1.2500000e+00   1.0000000e+00
   8.9000000e-01   1.3000000e+00   1.0000000e+00
   8.9000000e-01   1.3500000e+00   1.0000000e+00
   8.9000000e-01   1.4000000e+00   1.0000000e+00
   8.9000000e-01   1.4500000e+00   1.0000000e+00
   8.9000000e-01   1.5000000e+00   1.0000000e+00
   8.9000000e-01   1.5500000e+00   1.0000000e+00
   8.9000000e-01   1.6000000e+00   1.0000000e+00
   8.9000000e-01   1.6500000e+00   1.0000000e+00
   8.9000000e-01   1.7000000e+00   1.0000000e+00
   8.9000000e-01   1.7500000e+00   1.0000000e+00
   8.9000000e-01   1.8000000e+00   1.0000000e+00
   8.9000000e-01   1.8500000e+00   1.0000000e+00
   8.9000000e-01   1.9000000e+00   1.0000000e+00
   8.9000000e-01   1.9500000e+00   1.0000000e+00
   8.9000000e-01   2.0000000e+00   1.0000000e+00
   9.0000000e-01   5.0000000e-02   0.0000000e+00
   9.0000000e-01   1.0000000e-01   0.0000000e+00
   9.0000000e-01   1.5000000e-01   0.0000000e+00
   9.0000000e-01   2.0000000e-01   0.0000000e+00
   9.0000000e-01   2.5000000e-01   0.0000000e+00
   9.0000000e-01   3.0000000e-01   0.0000000e+00
   9.0000000e-01   3.5000000e-01   0.0000000e+00
   9.0000000e-01   4.0000000e-01   0.0000000e+00
   9.0000000e-01   4.5000000e-01   0.0000000e+00
   9.0000000e-01   5.0000000e-01   0.0000000e+00
   9.0000000e-01   5.5000000e-01   0.0000000e+00
   9.0000000e-01   6.0000000e-01   0.0000000e+00
   9.0000000e-01   6.5000000e-01   0.0000000e+00
   9.0000000e-01   7.0000000e-01   0.0000000e+00
   9.0000000e-01   7.5000000e-01   0.0000000e+00
   9.0000000e-01   8.0000000e-01   0.0000000e+00
   9.0000000e-01   8.5000000e-01   0.0000000e+00
   9.0000000e-01   9.0000000e-01   0.0000000e+00
   9.0000000e-01   9.5000000e-01   0.0000000e+00
   9.0000000e-01   1.0000000e+00   0.0000000e+00
   9.0000000e-01   1.0500000e+00   0.0000000e+00
   9.0000000e-01   1.1000000e+00   8.0000000e-02
   9.0000000e-01   1.1500000e+00   1.0000000e+00
   9.0000000e-01   1.2000000e+00   1.0000000e+00
   9.0000000e-01   1.2500000e+00   1.0000000e+00
   9.0000000e-01   1.3000000e+00   1.0000000e+00
   9.0000000e-01   1.3500000e+00   1.0000000e+00
   9.0000000e-01   1.4000000e+00   1.0000000e+00
   9.0000000e-01   1.4500000e+00   1.0000000e+00
   9.0000000e-01   1.5000000e+00   1.0000000e+00
   9.0000000e-01   1.5500000e+00   1.0000000e+00
   9.0000000e-01   1.6000000e+00   1.0000000e+00
   9.0000000e-01   1.6500000e+00   1.0000000e+00
   9.0000000e-01   1.7000000e+00   1.0000000e+00
   9.0000000e-01   1.7500000e+00   1.0000000e+00
   9.0000000e-01   1.8000000e+00   1.0000000e+00
   9.0000000e-01   1.8500000e+00   1.0000000e+00
   9.0000000e-01   1.9000000e+00   1.0000000e+00
   9.0000000e-01   1.9500000e+00   1.0000000e+00
   9.0000000e-01   2.0000000e+00   1.0000000e+00
   9.1000000e-01   5.0000000e-02   0.0000000e+00
   9.1000000e-01   1.0000000e-01   0.0000000e+00
   9.1000000e-01   1.5000000e-01   0.0000000e+00
   9.1000000e-01   2.0000000e-01   0.0000000e+00
   9.1000000e-01   2.5000000e-01   0.0000000e+00
   9.1000000e-01   3.0000000e-01   0.0000000e+00
   9.1000000e-01   3.5000000e-01   0.0000000e+00
   9.1000000e-01   4.0000000e-01   0.0000000e+00
   9.1000000e-01   4.5000000e-01   0.0000000e+00
   9.1000000e-01   5.0000000e-01   0.0000000e+00
   9.1000000e-01   5.5000000e-01   0.0000000e+00
   9.1000000e-01   6.0000000e-01   0.0000000e+00
   9.1000000e-01   6.5000000e-01   0.0000000e+00
   9.1000000e-01   7.0000000e-01   0.0000000e+00
   9.1000000e-01   7.5000000e-01   0.0000000e+00
   9.1000000e-01   8.0000000e-01   0.0000000e+00
   9.1000000e-01   8.5000000e-01   0.0000000e+00
   9.1000000e-01   9.0000000e-01   0.0000000e+00
   9.1000000e-01   9.5000000e-01   0.0000000e+00
   9.1000000e-01   1.0000000e+00   0.0000000e+00
   9.1000000e-01   1.0500000e+00   0.0000000e+00
   9.1000000e-01   1.1000000e+00   4.0000000e-02
   9.1000000e-01   1.1500000e+00   1.0000000e+00
   9.1000000e-01   1.2000000e+00   1.0000000e+00
   9.1000000e-01   1.2500000e+00   1.0000000e+00
   9.1000000e-01   1.3000000e+00   1.0000000e+00
   9.1000000e-01   1.3500000e+00   1.0000000e+00
   9.1000000e-01   1.4000000e+00   1.0000000e+00
   9.1000000e-01   1.4500000e+00   1.0000000e+00
   9.1000000e-01   1.5000000e+00   1.0000000e+00
   9.1000000e-01   1.5500000e+00   1.0000000e+00
   9.1000000e-01   1.6000000e+00   1.0000000e+00
   9.1000000e-01   1.6500000e+00   1.0000000e+00
   9.1000000e-01   1.7000000e+00   1.0000000e+00
   9.1000000e-01   1.7500000e+00   1.0000000e+00
   9.1000000e-01   1.8000000e+00   1.0000000e+00
   9.1000000e-01   1.8500000e+00   1.0000000e+00
   9.1000000e-01   1.9000000e+00   1.0000000e+00
   9.1000000e-01   1.9500000e+00   1.0000000e+00
   9.1000000e-01   2.0000000e+00   1.0000000e+00
   9.2000000e-01   5.0000000e-02   0.0000000e+00
   9.2000000e-01   1.0000000e-01   0.0000000e+00
   9.2000000e-01   1.5000000e-01   0.0000000e+00
   9.2000000e-01   2.0000000e-01   0.0000000e+00
   9.2000000e-01   2.5000000e-01   0.0000000e+00
   9.2000000e-01   3.0000000e-01   0.0000000e+00
   9.2000000e-01   3.5000000e-01   0.0000000e+00
   9.2000000e-01   4.0000000e-01   0.0000000e+00
   9.2000000e-01   4.5000000e-01   0.0000000e+00
   9.2000000e-01   5.0000000e-01   0.0000000e+00
   9.2000000e-01   5.5000000e-01   0.0000000e+00
   9.2000000e-01   6.0000000e-01   0.0000000e+00
   9.2000000e-01   6.5000000e-01   0.0000000e+00
   9.2000000e-01   7.0000000e-01   0.0000000e+00
   9.2000000e-01   7.5000000e-01   0.0000000e+00
   9.2000000e-01   8.0000000e-01   0.0000000e+00
   9.2000000e-01   8.5000000e-01   0.0000000e+00
   9.2000000e-01   9.0000000e-01   0.0000000e+00
   9.2000000e-01   9.5000000e-01   0.0000000e+00
   9.2000000e-01   1.0000000e+00   0.0000000e+00
   9.2000000e-01   1.0500000e+00   0.0000000e+00
   9.2000000e-01   1.1000000e+00   1.0000000e-01
   9.2000000e-01   1.1500000e+00   9.8000000e-01
   9.2000000e-01   1.2000000e+00   1.0000000e+00
   9.2000000e-01   1.2500000e+00   1.0000000e+00
   9.2000000e-01   1.3000000e+00   1.0000000e+00
   9.2000000e-01   1.3500000e+00   1.0000000e+00
   9.2000000e-01   1.4000000e+00   1.0000000e+00
   9.2000000e-01   1.4500000e+00   1.0000000e+00
   9.2000000e-01   1.5000000e+00   1.0000000e+00
   9.2000000e-01   1.5500000e+00   1.0000000e+00
   9.2000000e-01   1.6000000e+00   1.0000000e+00
   9.2000000e-01   1.6500000e+00   1.0000000e+00
   9.2000000e-01   1.7000000e+00   1.0000000e+00
   9.2000000e-01   1.7500000e+00   1.0000000e+00
   9.2000000e-01   1.8000000e+00   1.0000000e+00
   9.2000000e-01   1.8500000e+00   1.0000000e+00
   9.2000000e-01   1.9000000e+00   1.0000000e+00
   9.2000000e-01   1.9500000e+00   1.0000000e+00
   9.2000000e-01   2.0000000e+00   1.0000000e+00
   9.3000000e-01   5.0000000e-02   0.0000000e+00
   9.3000000e-01   1.0000000e-01   0.0000000e+00
   9.3000000e-01   1.5000000e-01   0.0000000e+00
   9.3000000e-01   2.0000000e-01   0.0000000e+00
   9.3000000e-01   2.5000000e-01   0.0000000e+00
   9.3000000e-01   3.0000000e-01   0.0000000e+00
   9.3000000e-01   3.5000000e-01   0.0000000e+00
   9.3000000e-01   4.0000000e-01   0.0000000e+00
   9.3000000e-01   4.5000000e-01   0.0000000e+00
   9.3000000e-01   5.0000000e-01   0.0000000e+00
   9.3000000e-01   5.5000000e-01   0.0000000e+00
   9.3000000e-01   6.0000000e-01   0.0000000e+00
   9.3000000e-01   6.5000000e-01   0.0000000e+00
   9.3000000e-01   7.0000000e-01   0.0000000e+00
   9.3000000e-01   7.5000000e-01   0.0000000e+00
   9.3000000e-01   8.0000000e-01   0.0000000e+00
   9.3000000e-01   8.5000000e-01   0.0000000e+00
   9.3000000e-01   9.0000000e-01   0.0000000e+00
   9.3000000e-01   9.5000000e-01   0.0000000e+00
   9.3000000e-01   1.0000000e+00   0.0000000e+00
   9.3000000e-01   1.0500000e+00   0.0000000e+00
   9.3000000e-01   1.1000000e+00   0.0000000e+00
   9.3000000e-01   1.1500000e+00   1.0000000e+00
   9.3000000e-01   1.2000000e+00   1.0000000e+00
   9.3000000e-01   1.2500000e+00   1.0000000e+00
   9.3000000e-01   1.3000000e+00   1.0000000e+00
   9.3000000e-01   1.3500000e+00   1.0000000e+00
   9.3000000e-01   1.4000000e+00   1.0000000e+00
   9.3000000e-01   1.4500000e+00   1.0000000e+00
   9.3000000e-01   1.5000000e+00   1.0000000e+00
   9.3000000e-01   1.5500000e+00   1.0000000e+00
   9.3000000e-01   1.6000000e+00   1.0000000e+00
   9.3000000e-01   1.6500000e+00   1.0000000e+00
   9.3000000e-01   1.7000000e+00   1.0000000e+00
   9.3000000e-01   1.7500000e+00   1.0000000e+00
   9.3000000e-01   1.8000000e+00   1.0000000e+00
   9.3000000e-01   1.8500000e+00   1.0000000e+00
   9.3000000e-01   1.9000000e+00   1.0000000e+00
   9.3000000e-01   1.9500000e+00   1.0000000e+00
   9.3000000e-01   2.0000000e+00   1.0000000e+00
   9.4000000e-01   5.0000000e-02   0.0000000e+00
   9.4000000e-01   1.0000000e-01   0.0000000e+00
   9.4000000e-01   1.5000000e-01   0.0000000e+00
   9.4000000e-01   2.0000000e-01   0.0000000e+00
   9.4000000e-01   2.5000000e-01   0.0000000e+00
   9.4000000e-01   3.0000000e-01   0.0000000e+00
   9.4000000e-01   3.5000000e-01   0.0000000e+00
   9.4000000e-01   4.0000000e-01   0.0000000e+00
   9.4000000e-01   4.5000000e-01   0.0000000e+00
   9.4000000e-01   5.0000000e-01   0.0000000e+00
   9.4000000e-01   5.5000000e-01   0.0000000e+00
   9.4000000e-01   6.0000000e-01   0.0000000e+00
   9.4000000e-01   6.5000000e-01   0.0000000e+00
   9.4000000e-01   7.0000000e-01   0.0000000e+00
   9.4000000e-01   7.5000000e-01   0.0000000e+00
   9.4000000e-01   8.0000000e-01   0.0000000e+00
   9.4000000e-01   8.5000000e-01   0.0000000e+00
   9.4000000e-01   9.0000000e-01   0.0000000e+00
   9.4000000e-01   9.5000000e-01   0.0000000e+00
   9.4000000e-01   1.0000000e+00   0.0000000e+00
   9.4000000e-01   1.0500000e+00   0.0000000e+00
   9.4000000e-01   1.1000000e+00   0.0000000e+00
   9.4000000e-01   1.1500000e+00   1.0000000e+00
   9.4000000e-01   1.2000000e+00   1.0000000e+00
   9.4000000e-01   1.2500000e+00   1.0000000e+00
   9.4000000e-01   1.3000000e+00   1.0000000e+00
   9.4000000e-01   1.3500000e+00   1.0000000e+00
   9.4000000e-01   1.4000000e+00   1.0000000e+00
   9.4000000e-01   1.4500000e+00   1.0000000e+00
   9.4000000e-01   1.5000000e+00   1.0000000e+00
   9.4000000e-01   1.5500000e+00   1.0000000e+00
   9.4000000e-01   1.6000000e+00   1.0000000e+00
   9.4000000e-01   1.6500000e+00   1.0000000e+00
   9.4000000e-01   1.7000000e+00   1.0000000e+00
   9.4000000e-01   1.7500000e+00   1.0000000e+00
   9.4000000e-01   1.8000000e+00   1.0000000e+00
   9.4000000e-01   1.8500000e+00   1.0000000e+00
   9.4000000e-01   1.9000000e+00   1.0000000e+00
   9.4000000e-01   1.9500000e+00   1.0000000e+00
   9.4000000e-01   2.0000000e+00   1.0000000e+00
   9.5000000e-01   5.0000000e-02   0.0000000e+00
   9.5000000e-01   1.0000000e-01   0.0000000e+00
   9.5000000e-01   1.5000000e-01   0.0000000e+00
   9.5000000e-01   2.0000000e-01   0.0000000e+00
   9.5000000e-01   2.5000000e-01   0.0000000e+00
   9.5000000e-01   3.0000000e-01   0.0000000e+00
   9.5000000e-01   3.5000000e-01   0.0000000e+00
   9.5000000e-01   4.0000000e-01   0.0000000e+00
   9.5000000e-01   4.5000000e-01   0.0000000e+00
   9.5000000e-01   5.0000000e-01   0.0000000e+00
   9.5000000e-01   5.5000000e-01   0.0000000e+00
   9.5000000e-01   6.0000000e-01   0.0000000e+00
   9.5000000e-01   6.5000000e-01   0.0000000e+00
   9.5000000e-01   7.0000000e-01   0.0000000e+00
   9.5000000e-01   7.5000000e-01   0.0000000e+00
   9.5000000e-01   8.0000000e-01   0.0000000e+00
   9.5000000e-01   8.5000000e-01   0.0000000e+00
   9.5000000e-01   9.0000000e-01   0.0000000e+00
   9.5000000e-01   9.5000000e-01   0.0000000e+00
   9.5000000e-01   1.0000000e+00   0.0000000e+00
   9.5000000e-01   1.0500000e+00   0.0000000e+00
   9.5000000e-01   1.1000000e+00   0.0000000e+00
   9.5000000e-01   1.1500000e+00   9.8000000e-01
   9.5000000e-01   1.2000000e+00   1.0000000e+00
   9.5000000e-01   1.2500000e+00   1.0000000e+00
   9.5000000e-01   1.3000000e+00   1.0000000e+00
   9.5000000e-01   1.3500000e+00   1.0000000e+00
   9.5000000e-01   1.4000000e+00   1.0000000e+00
   9.5000000e-01   1.4500000e+00   1.0000000e+00
   9.5000000e-01   1.5000000e+00   1.0000000e+00
   9.5000000e-01   1.5500000e+00   1.0000000e+00
   9.5000000e-01   1.6000000e+00   1.0000000e+00
   9.5000000e-01   1.6500000e+00   1.0000000e+00
   9.5000000e-01   1.7000000e+00   1.0000000e+00
   9.5000000e-01   1.7500000e+00   1.0000000e+00
   9.5000000e-01   1.8000000e+00   1.0000000e+00
   9.5000000e-01   1.8500000e+00   1.0000000e+00
   9.5000000e-01   1.9000000e+00   1.0000000e+00
   9.5000000e-01   1.9500000e+00   1.0000000e+00
   9.5000000e-01   2.0000000e+00   1.0000000e+00
   9.6000000e-01   5.0000000e-02   0.0000000e+00
   9.6000000e-01   1.0000000e-01   0.0000000e+00
   9.6000000e-01   1.5000000e-01   0.0000000e+00
   9.6000000e-01   2.0000000e-01   0.0000000e+00
   9.6000000e-01   2.5000000e-01   0.0000000e+00
   9.6000000e-01   3.0000000e-01   0.0000000e+00
   9.6000000e-01   3.5000000e-01   0.0000000e+00
   9.6000000e-01   4.0000000e-01   0.0000000e+00
   9.6000000e-01   4.5000000e-01   0.0000000e+00
   9.6000000e-01   5.0000000e-01   0.0000000e+00
   9.6000000e-01   5.5000000e-01   0.0000000e+00
   9.6000000e-01   6.0000000e-01   0.0000000e+00
   9.6000000e-01   6.5000000e-01   0.0000000e+00
   9.6000000e-01   7.0000000e-01   0.0000000e+00
   9.6000000e-01   7.5000000e-01   0.0000000e+00
   9.6000000e-01   8.0000000e-01   0.0000000e+00
   9.6000000e-01   8.5000000e-01   0.0000000e+00
   9.6000000e-01   9.0000000e-01   0.0000000e+00
   9.6000000e-01   9.5000000e-01   0.0000000e+00
   9.6000000e-01   1.0000000e+00   0.0000000e+00
   9.6000000e-01   1.0500000e+00   0.0000000e+00
   9.6000000e-01   1.1000000e+00   0.0000000e+00
   9.6000000e-01   1.1500000e+00   1.0000000e+00
   9.6000000e-01   1.2000000e+00   1.0000000e+00
   9.6000000e-01   1.2500000e+00   1.0000000e+00
   9.6000000e-01   1.3000000e+00   1.0000000e+00
   9.6000000e-01   1.3500000e+00   1.0000000e+00
   9.6000000e-01   1.4000000e+00   1.0000000e+00
   9.6000000e-01   1.4500000e+00   1.0000000e+00
   9.6000000e-01   1.5000000e+00   1.0000000e+00
   9.6000000e-01   1.5500000e+00   1.0000000e+00
   9.6000000e-01   1.6000000e+00   1.0000000e+00
   9.6000000e-01   1.6500000e+00   1.0000000e+00
   9.6000000e-01   1.7000000e+00   1.0000000e+00
   9.6000000e-01   1.7500000e+00   1.0000000e+00
   9.6000000e-01   1.8000000e+00   1.0000000e+00
   9.6000000e-01   1.8500000e+00   1.0000000e+00
   9.6000000e-01   1.9000000e+00   1.0000000e+00
   9.6000000e-01   1.9500000e+00   1.0000000e+00
   9.6000000e-01   2.0000000e+00   1.0000000e+00
   9.7000000e-01   5.0000000e-02   0.0000000e+00
   9.7000000e-01   1.0000000e-01   0.0000000e+00
   9.7000000e-01   1.5000000e-01   0.0000000e+00
   9.7000000e-01   2.0000000e-01   0.0000000e+00
   9.7000000e-01   2.5000000e-01   0.0000000e+00
   9.7000000e-01   3.0000000e-01   0.0000000e+00
   9.7000000e-01   3.5000000e-01   0.0000000e+00
   9.7000000e-01   4.0000000e-01   0.0000000e+00
   9.7000000e-01   4.5000000e-01   0.0000000e+00
   9.7000000e-01   5.0000000e-01   0.0000000e+00
   9.7000000e-01   5.5000000e-01   0.0000000e+00
   9.7000000e-01   6.0000000e-01   0.0000000e+00
   9.7000000e-01   6.5000000e-01   0.0000000e+00
   9.7000000e-01   7.0000000e-01   0.0000000e+00
   9.7000000e-01   7.5000000e-01   0.0000000e+00
   9.7000000e-01   8.0000000e-01   0.0000000e+00
   9.7000000e-01   8.5000000e-01   0.0000000e+00
   9.7000000e-01   9.0000000e-01   0.0000000e+00
   9.7000000e-01   9.5000000e-01   0.0000000e+00
   9.7000000e-01   1.0000000e+00   0.0000000e+00
   9.7000000e-01   1.0500000e+00   0.0000000e+00
   9.7000000e-01   1.1000000e+00   0.0000000e+00
   9.7000000e-01   1.1500000e+00   1.0000000e+00
   9.7000000e-01   1.2000000e+00   1.0000000e+00
   9.7000000e-01   1.2500000e+00   1.0000000e+00
   9.7000000e-01   1.3000000e+00   1.0000000e+00
   9.7000000e-01   1.3500000e+00   1.0000000e+00
   9.7000000e-01   1.4000000e+00   1.0000000e+00
   9.7000000e-01   1.4500000e+00   1.0000000e+00
   9.7000000e-01   1.5000000e+00   1.0000000e+00
   9.7000000e-01   1.5500000e+00   1.0000000e+00
   9.7000000e-01   1.6000000e+00   1.0000000e+00
   9.7000000e-01   1.6500000e+00   1.0000000e+00
   9.7000000e-01   1.7000000e+00   1.0000000e+00
   9.7000000e-01   1.7500000e+00   1.0000000e+00
   9.7000000e-01   1.8000000e+00   1.0000000e+00
   9.7000000e-01   1.8500000e+00   1.0000000e+00
   9.7000000e-01   1.9000000e+00   1.0000000e+00
   9.7000000e-01   1.9500000e+00   1.0000000e+00
   9.7000000e-01   2.0000000e+00   1.0000000e+00
   9.8000000e-01   5.0000000e-02   0.0000000e+00
   9.8000000e-01   1.0000000e-01   0.0000000e+00
   9.8000000e-01   1.5000000e-01   0.0000000e+00
   9.8000000e-01   2.0000000e-01   0.0000000e+00
   9.8000000e-01   2.5000000e-01   0.0000000e+00
   9.8000000e-01   3.0000000e-01   0.0000000e+00
   9.8000000e-01   3.5000000e-01   0.0000000e+00
   9.8000000e-01   4.0000000e-01   0.0000000e+00
   9.8000000e-01   4.5000000e-01   0.0000000e+00
   9.8000000e-01   5.0000000e-01   0.0000000e+00
   9.8000000e-01   5.5000000e-01   0.0000000e+00
   9.8000000e-01   6.0000000e-01   0.0000000e+00
   9.8000000e-01   6.5000000e-01   0.0000000e+00
   9.8000000e-01   7.0000000e-01   0.0000000e+00
   9.8000000e-01   7.5000000e-01   0.0000000e+00
   9.8000000e-01   8.0000000e-01   0.0000000e+00
   9.8000000e-01   8.5000000e-01   0.0000000e+00
   9.8000000e-01   9.0000000e-01   0.0000000e+00
   9.8000000e-01   9.5000000e-01   0.0000000e+00
   9.8000000e-01   1.0000000e+00   0.0000000e+00
   9.8000000e-01   1.0500000e+00   0.0000000e+00
   9.8000000e-01   1.1000000e+00   0.0000000e+00
   9.8000000e-01   1.1500000e+00   1.0000000e+00
   9.8000000e-01   1.2000000e+00   1.0000000e+00
   9.8000000e-01   1.2500000e+00   1.0000000e+00
   9.8000000e-01   1.3000000e+00   1.0000000e+00
   9.8000000e-01   1.3500000e+00   1.0000000e+00
   9.8000000e-01   1.4000000e+00   1.0000000e+00
   9.8000000e-01   1.4500000e+00   1.0000000e+00
   9.8000000e-01   1.5000000e+00   1.0000000e+00
   9.8000000e-01   1.5500000e+00   1.0000000e+00
   9.8000000e-01   1.6000000e+00   1.0000000e+00
   9.8000000e-01   1.6500000e+00   1.0000000e+00
   9.8000000e-01   1.7000000e+00   1.0000000e+00
   9.8000000e-01   1.7500000e+00   1.0000000e+00
   9.8000000e-01   1.8000000e+00   1.0000000e+00
   9.8000000e-01   1.8500000e+00   1.0000000e+00
   9.8000000e-01   1.9000000e+00   1.0000000e+00
   9.8000000e-01   1.9500000e+00   1.0000000e+00
   9.8000000e-01   2.0000000e+00   1.0000000e+00
   9.9000000e-01   5.0000000e-02   0.0000000e+00
   9.9000000e-01   1.0000000e-01   0.0000000e+00
   9.9000000e-01   1.5000000e-01   0.0000000e+00
   9.9000000e-01   2.0000000e-01   0.0000000e+00
   9.9000000e-01   2.5000000e-01   0.0000000e+00
   9.9000000e-01   3.0000000e-01   0.0000000e+00
   9.9000000e-01   3.5000000e-01   0.0000000e+00
   9.9000000e-01   4.0000000e-01   0.0000000e+00
   9.9000000e-01   4.5000000e-01   0.0000000e+00
   9.9000000e-01   5.0000000e-01   0.0000000e+00
   9.9000000e-01   5.5000000e-01   0.0000000e+00
   9.9000000e-01   6.0000000e-01   0.0000000e+00
   9.9000000e-01   6.5000000e-01   0.0000000e+00
   9.9000000e-01   7.0000000e-01   0.0000000e+00
   9.9000000e-01   7.5000000e-01   0.0000000e+00
   9.9000000e-01   8.0000000e-01   0.0000000e+00
   9.9000000e-01   8.5000000e-01   0.0000000e+00
   9.9000000e-01   9.0000000e-01   0.0000000e+00
   9.9000000e-01   9.5000000e-01   0.0000000e+00
   9.9000000e-01   1.0000000e+00   0.0000000e+00
   9.9000000e-01   1.0500000e+00   0.0000000e+00
   9.9000000e-01   1.1000000e+00   0.0000000e+00
   9.9000000e-01   1.1500000e+00   9.8000000e-01
   9.9000000e-01   1.2000000e+00   1.0000000e+00
   9.9000000e-01   1.2500000e+00   1.0000000e+00
   9.9000000e-01   1.3000000e+00   1.0000000e+00
   9.9000000e-01   1.3500000e+00   1.0000000e+00
   9.9000000e-01   1.4000000e+00   1.0000000e+00
   9.9000000e-01   1.4500000e+00   1.0000000e+00
   9.9000000e-01   1.5000000e+00   1.0000000e+00
   9.9000000e-01   1.5500000e+00   1.0000000e+00
   9.9000000e-01   1.6000000e+00   1.0000000e+00
   9.9000000e-01   1.6500000e+00   1.0000000e+00
   9.9000000e-01   1.7000000e+00   1.0000000e+00
   9.9000000e-01   1.7500000e+00   1.0000000e+00
   9.9000000e-01   1.8000000e+00   1.0000000e+00
   9.9000000e-01   1.8500000e+00   1.0000000e+00
   9.9000000e-01   1.9000000e+00   1.0000000e+00
   9.9000000e-01   1.9500000e+00   1.0000000e+00
   9.9000000e-01   2.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e-02   0.0000000e+00
   1.0000000e+00   1.0000000e-01   0.0000000e+00
   1.0000000e+00   1.5000000e-01   0.0000000e+00
   1.0000000e+00   2.0000000e-01   0.0000000e+00
   1.0000000e+00   2.5000000e-01   0.0000000e+00
   1.0000000e+00   3.0000000e-01   0.0000000e+00
   1.0000000e+00   3.5000000e-01   0.0000000e+00
   1.0000000e+00   4.0000000e-01   0.0000000e+00
   1.0000000e+00   4.5000000e-01   0.0000000e+00
   1.0000000e+00   5.0000000e-01   0.0000000e+00
   1.0000000e+00   5.5000000e-01   0.0000000e+00
   1.0000000e+00   6.0000000e-01   0.0000000e+00
   1.0000000e+00   6.5000000e-01   0.0000000e+00
   1.0000000e+00   7.0000000e-01   0.0000000e+00
   1.0000000e+00   7.5000000e-01   0.0000000e+00
   1.0000000e+00   8.0000000e-01   0.0000000e+00
   1.0000000e+00   8.5000000e-01   0.0000000e+00
   1.0000000e+00   9.0000000e-01   0.0000000e+00
   1.0000000e+00   9.5000000e-01   0.0000000e+00
   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.0000000e+00   1.0500000e+00   0.0000000e+00
   1.0000000e+00   1.1000000e+00   0.0000000e+00
   1.0000000e+00   1.1500000e+00   1.0000000e+00
   1.0000000e+00   1.2000000e+00   1.0000000e+00
   1.0000000e+00   1.2500000e+00   1.0000000e+00
   1.0000000e+00   1.3000000e+00   1.0000000e+00
   1.0000000e+00   1.3500000e+00   1.0000000e+00
   1.0000000e+00   1.4000000e+00   1.0000000e+00
   1.0000000e+00   1.4500000e+00   1.0000000e+00
   1.0000000e+00   1.5000000e+00   1.0000000e+00
   1.0000000e+00   1.5500000e+00   1.0000000e+00
   1.0000000e+00   1.6000000e+00   1.0000000e+00
   1.0000000e+00   1.6500000e+00   1.0000000e+00
   1.0000000e+00   1.7000000e+00   1.0000000e+00
   1.0000000e+00   1.7500000e+00   1.0000000e+00
   1.0000000e+00   1.8000000e+00   1.0000000e+00
   1.0000000e+00   1.8500000e+00   1.0000000e+00
   1.0000000e+00   1.9000000e+00   1.0000000e+00
   1.0000000e+00   1.9500000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00


==> PTmatoptell1.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.98 0.98 1 0.98 1 1 1 1 0.98 1 1 0.98 1 1 1 0.98 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.96 0.94 0.86 0.88 0.8 0.74 0.78 0.7 0.5 0.46 0.46 0.36 0.24 0.26 0.18 0.16 0.1 0.16 0.1 0.08 0.06 0.06 0.18 0.12 0.08 0.04 0.1 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.96 0.9 0.92 0.82 0.52 0.5 0.26 0.28 0.12 0.1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.98 0.9 0.86 0.78 0.62 0.36 0.24 0.08 0.1 0.08 0.02 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.96 0.9 0.66 0.5 0.38 0.12 0.08 0.04 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.92 0.96 0.7 0.52 0.4 0.22 0.08 0.08 0.02 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.96 0.94 0.88 0.74 0.42 0.28 0.1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.96 0.92 0.72 0.58 0.4 0.1 0.02 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.96 0.9 0.58 0.3 0.08 0.14 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.92 0.78 0.38 0.26 0.06 0.02 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.88 0.42 0.08 0.06 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.96 0.74 0.48 0.14 0.04 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 0.98 0.48 0.28 0.06 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 0.86 0.52 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 0.78 0.26 0.02 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 0.98 0.7 0.24 0.02 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 0.92 0.36 0.02 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 0.46 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 0.88 0.1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 0.66 0.04 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0.48 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.66 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0

